HSVI for zs-POSGs using Concavity, Convexity and Lipschitz Properties

Dynamic programming and heuristic search are at the core of state-of-the-art solvers for sequential decision-making problems. In partially observable or collaborative settings (\eg, POMDPs and Dec-POMDPs), this requires introducing an appropriate statistic that induces a fully observable problem as well as bounding (convex) approximators of the optimal value function. This approach has succeeded in some subclasses of 2-player zero-sum partially observable stochastic games (zs-POSGs) as well, but failed in the general case despite known concavity and convexity properties, which only led to heuristic algorithms with poor convergence guarantees. We overcome this issue, leveraging on these properties to derive bounding approximators and efficient update and selection operators, before deriving a prototypical solver inspired by HSVI that provably converges to an $\epsilon$-optimal solution in finite time, and which we empirically evaluate. This opens the door to a novel family of promising approaches complementing those relying on linear programming or iterative methods.

==> logs2/advTiger/advTigerH2.txt <==
bounds at b_0 : 6.0 , -10.0
bounds at b_0 : 6.0 , -10.0
bounds at b_0 : 0.0 , -2.0
bounds at b_0 : 0.0 , -1.600000023841858
bounds at b_0 : -1.6, -1.6

==> logs2/advTiger/advTigerH3.txt <==
bounds at b_0 : 9.0 , -15.0
bounds at b_0 : 9.0 , -15.0
bounds at b_0 : 5.0 , -11.0
bounds at b_0 : 4.0 , -11.0
bounds at b_0 : 4.0 , -7.669811248779297
bounds at b_0 : 2.246610403060913 , -6.98052978515625
bounds at b_0 : 1.0 , -3.918341636657715
bounds at b_0 : 1.0 , -3.918341636657715
bounds at b_0 : 1.0 , -3.918341636657715
bounds at b_0 : 1.0 , -3.918341636657715
bounds at b_0 : 1.0 , -3.918341636657715
bounds at b_0 : 1.0 , -3.918341636657715
bounds at b_0 : 1.0 , -3.918341636657715
bounds at b_0 : 1.0 , -3.918341636657715
bounds at b_0 : 1.0 , -3.918341636657715
bounds at b_0 : 1.0 , -3.918341636657715
bounds at b_0 : 1.0 , -3.918341636657715
bounds at b_0 : 0.6551094651222229 , -3.918341636657715
bounds at b_0 : 0.6551094651222229 , -3.918341636657715
bounds at b_0 : 0.6551094651222229 , -3.918341636657715
bounds at b_0 : 0.6551094651222229 , -3.918341636657715
bounds at b_0 : 0.6551094651222229 , -3.918341636657715
bounds at b_0 : 0.6551094651222229 , -3.918341636657715
bounds at b_0 : 0.5983742475509644 , -3.6203365325927734
bounds at b_0 : 0.5983742475509644 , -3.6203365325927734
bounds at b_0 : 0.5983742475509644 , -3.6203365325927734
bounds at b_0 : 0.5983742475509644 , -3.6203365325927734
bounds at b_0 : 0.5983742475509644 , -3.6203365325927734
bounds at b_0 : 0.5983742475509644 , -3.6014404296875
bounds at b_0 : 0.5983742475509644 , -3.601257801055908
bounds at b_0 : 0.5983742475509644 , -3.5940804481506348
bounds at b_0 : 0.5983742475509644 , -3.589834690093994
bounds at b_0 : 0.5983742475509644 , -3.1849660873413086
bounds at b_0 : 0.5983742475509644 , -2.9889841079711914
bounds at b_0 : 0.5983742475509644 , -2.9889841079711914
bounds at b_0 : 0.5983742475509644 , -2.471376657485962
bounds at b_0 : 0.5983742475509644 , -2.471376657485962
bounds at b_0 : 0.5983742475509644 , -2.471376657485962
bounds at b_0 : 0.5983742475509644 , -2.471376657485962
bounds at b_0 : 0.5983742475509644 , -2.471376657485962
bounds at b_0 : 0.5958956480026245 , -2.471376657485962
bounds at b_0 : 0.5378656387329102 , -2.471376657485962
bounds at b_0 : 0.37067875266075134 , -2.471376657485962
bounds at b_0 : 0.1586056798696518 , -2.471376657485962
bounds at b_0 : 0.09634238481521606 , -2.471376657485962
bounds at b_0 : -0.09398267418146133 , -2.471376657485962
bounds at b_0 : -0.11288144439458847 , -2.471376657485962
bounds at b_0 : -0.1726968139410019 , -2.471376657485962
bounds at b_0 : -0.23404596745967865 , -2.471376657485962
bounds at b_0 : -0.34109073877334595 , -2.471376657485962
bounds at b_0 : -0.34109073877334595 , -2.471376657485962
bounds at b_0 : -0.36340630054473877 , -2.471376657485962
bounds at b_0 : -0.4042049050331116 , -2.471376657485962
bounds at b_0 : -0.5756425857543945 , -2.471376657485962
bounds at b_0 : -0.6616466641426086 , -2.471376657485962
bounds at b_0 : -0.8618040084838867 , -2.471376657485962
bounds at b_0 : -2.1259186267852783 , -2.471376657485962
bounds at b_0 : -2.1259186267852783 , -2.471376657485962
bounds at b_0 : -2.1259186267852783 , -2.471376657485962
bounds at b_0 : -2.1259186267852783 , -2.471376657485962
bounds at b_0 : -2.1259186267852783 , -2.471376657485962
bounds at b_0 : -2.1259186267852783 , -2.471376657485962
bounds at b_0 : -2.1259186267852783 , -2.471376657485962
bounds at b_0 : -2.126741647720337 , -2.471376657485962
bounds at b_0 : -2.1320133209228516 , -2.471376657485962
bounds at b_0 : -2.1361429691314697 , -2.471376657485962
bounds at b_0 : -2.138648271560669 , -2.471376657485962
bounds at b_0 : -2.139737367630005 , -2.471376657485962
bounds at b_0 : -2.1416029930114746 , -2.471376657485962
bounds at b_0 : -2.146998405456543 , -2.471376657485962
bounds at b_0 : -2.1473755836486816 , -2.471376657485962
bounds at b_0 : -2.1647820472717285 , -2.471376657485962
bounds at b_0 : -2.170508861541748 , -2.471376657485962
bounds at b_0 : -2.1790974140167236 , -2.471376657485962
bounds at b_0 : -2.1795616149902344 , -2.471376657485962
bounds at b_0 : -2.199578285217285 , -2.471376657485962
bounds at b_0 : -2.2080440521240234 , -2.471376657485962
bounds at b_0 : -2.2319328784942627 , -2.471376657485962
bounds at b_0 : -2.2319328784942627 , -2.471376657485962
bounds at b_0 : -2.2319328784942627 , -2.471376657485962
bounds at b_0 : -2.2319328784942627 , -2.471376657485962
bounds at b_0 : -2.2319328784942627 , -2.471376657485962
bounds at b_0 : -2.2319328784942627 , -2.471376657485962
bounds at b_0 : -2.2319328784942627 , -2.471376657485962
bounds at b_0 : -2.2319328784942627 , -2.471376657485962
bounds at b_0 : -2.2319328784942627 , -2.471376657485962
bounds at b_0 : -2.2319328784942627 , -2.471376657485962
bounds at b_0 : -2.2319328784942627 , -2.2478809356689453
bounds at b_0 : -2.2319328784942627 , -2.2478809356689453
bounds at b_0 : -2.2319328784942627 , -2.2478809356689453
bounds at b_0 : -2.2319328784942627 , -2.2478809356689453
bounds at b_0 : -2.2319328784942627 , -2.2478809356689453
bounds at b_0 : -2.2319328784942627 , -2.2478809356689453
bounds at b_0 : -2.2319328784942627 , -2.2478692531585693
bounds at b_0 : -2.2319328784942627 , -2.2461352348327637
bounds at b_0 : -2.2319328784942627 , -2.2461352348327637
bounds at b_0 : -2.2319328784942627 , -2.2461352348327637
bounds at b_0 : -2.2319328784942627 , -2.2461352348327637
bounds at b_0 : -2.231934070587158 , -2.2461352348327637
bounds at b_0 : -2.2319376468658447 , -2.2461352348327637
bounds at b_0 : -2.2319397926330566 , -2.2461352348327637
bounds at b_0 : -2.2319681644439697 , -2.2461352348327637
bounds at b_0 : -2.2324013710021973 , -2.2461352348327637
bounds at b_0 : -2.2325544357299805 , -2.2461352348327637
bounds at b_0 : -2.2326362133026123 , -2.2461352348327637
bounds at b_0 : -2.232755661010742 , -2.2461352348327637
bounds at b_0 : -2.2328829765319824 , -2.2461352348327637
bounds at b_0 : -2.232994318008423 , -2.2461352348327637
bounds at b_0 : -2.2349159717559814 , -2.2461352348327637
bounds at b_0 : -2.238058 , -2.2461352348327637

==> logs2/advTiger/advTigerH4.txt <==
/usr/lib/jvm/java-1.11.0-openjdk-amd64/bin/java -Djava.library.path=/home/delage/cplex/bin/x86-64_linux/:/home/delage/gurobi910/linux64/lib/ -javaagent:/home/delage/idea-IU-203.5981.155/lib/idea_rt.jar=43219:/home/delage/idea-IU-203.5981.155/bin -Dfile.encoding=UTF-8 -classpath /home/delage/gitAfterICML/aurelien.delage/src/out/production/aurelien.delage:/home/delage/gurobi910/linux64/lib/gurobi.jar:/home/delage/cplex/lib/cplex.jar:/home/delage/gitAfterICML/aurelien.delage/lib/Jama-1.0.3.jar posg.Main -m=lp -p=advTiger -h=4 -e=0.001
parsing args: method chosen : lp
problem chosen : advTiger

done parsing...

the states of the POSG are the following: 

state1
state2
with initial belief : null
--------------------------------------

the actions of the POSG for player 1 are the following: 

listen
move
openDoor

the actions of the POSG for player 2 are the following: 

listen
move
--------------------------------------

the observations of the POSG for player 1 are the following: 

same
other

the observations of the POSG for player 2 are the following: 

same
other

the observations of the POSG are the following: 

same
other
--------------------------------------

Les probabilités de transition sont les suivantes: 

--------------------------------------

Les récompenses sont les suivantes de transition sont les suivantes: 

--------------------------------------

Les probabilités observations sont les suivantes de transition sont les suivantes: 

--------------------------------------
Begin Sanity check


 # 1 479 -20,000000 12,000000 0Player 1 : returning majorant value :  + this.sawtoothBound.getValue(newBelief)-2.258800000000001
Player 1 : returning majorant value :  + this.sawtoothBound.getValue(newBelief)-2.258800000000001
Player 1 : returning majorant value :  + this.sawtoothBound.getValue(newBelief)-2.258800000000001
Player 2 :  minorant value :  + this.lowerBoundHyperplane.getValue(newBelief)-4.048615189628251
Player 2 :  minorant value :  + this.lowerBoundHyperplane.getValue(newBelief)-4.048615189628251
Player 1 : returning majorant value :  + this.sawtoothBound.getValue(newBelief)-1.4852996060543227
Player 1 : returning majorant value :  + this.sawtoothBound.getValue(newBelief)-1.4852996060543227
Player 1 : returning majorant value :  + this.sawtoothBound.getValue(newBelief)-1.4852996060543227
Player 2 :  minorant value :  + this.lowerBoundHyperplane.getValue(newBelief)-15.0
Player 2 :  minorant value :  + this.lowerBoundHyperplane.getValue(newBelief)-15.0
Player 2 :  minorant value :  + this.lowerBoundHyperplane.getValue(newBelief)-4.505470956293131
Player 2 :  minorant value :  + this.lowerBoundHyperplane.getValue(newBelief)-4.505470956293131
Player 1 : returning majorant value :  + this.sawtoothBound.getValue(newBelief)-1.2000000000000002
Player 1 : returning majorant value :  + this.sawtoothBound.getValue(newBelief)-1.2000000000000002
Player 1 : returning majorant value :  + this.sawtoothBound.getValue(newBelief)-1.2000000000000002
Player 2 :  minorant value :  + this.lowerBoundHyperplane.getValue(newBelief)-3.4222223891152304
Player 2 :  minorant value :  + this.lowerBoundHyperplane.getValue(newBelief)-3.4222223891152304
Player 2 :  minorant value :  + this.lowerBoundHyperplane.getValue(newBelief)-10.0
Player 2 :  minorant value :  + this.lowerBoundHyperplane.getValue(newBelief)-10.0
size of bag at timestep : 3 : 1
size of bag at timestep : 3 : 1
size of bag at timestep : 2 : 1
size of bag at timestep : 2 : 1
size of bag at timestep : 1 : 1
size of bag at timestep : 1 : 1
size of bag at timestep : 0 : 1
size of bag at timestep : 0 : 1

 # 2 1087 -20,000000 12,000000 3size of bag at timestep : 3 : 2
size of bag at timestep : 3 : 2
size of bag at timestep : 2 : 2
size of bag at timestep : 2 : 2
size of bag at timestep : 1 : 2
size of bag at timestep : 1 : 2
size of bag at timestep : 0 : 2
size of bag at timestep : 0 : 2

 # 3 1409 -16,000000 8,000000 3size of bag at timestep : 3 : 3
size of bag at timestep : 3 : 3
size of bag at timestep : 2 : 3
size of bag at timestep : 2 : 3
size of bag at timestep : 1 : 3
size of bag at timestep : 1 : 3
size of bag at timestep : 0 : 3
size of bag at timestep : 0 : 3

 # 4 1696 -12,000000 4,000000 3size of bag at timestep : 3 : 4
size of bag at timestep : 3 : 4
size of bag at timestep : 2 : 4
size of bag at timestep : 2 : 4
size of bag at timestep : 1 : 4
size of bag at timestep : 1 : 4
size of bag at timestep : 0 : 4
size of bag at timestep : 0 : 4

 # 5 1993 -12,000000 3,000000 3size of bag at timestep : 3 : 5
size of bag at timestep : 3 : 5
size of bag at timestep : 2 : 5
size of bag at timestep : 2 : 5
size of bag at timestep : 1 : 5
size of bag at timestep : 1 : 5
size of bag at timestep : 0 : 5
size of bag at timestep : 0 : 5

 # 6 2294 -8,669811 3,000000 3size of bag at timestep : 3 : 6
size of bag at timestep : 3 : 6
size of bag at timestep : 2 : 6
size of bag at timestep : 2 : 6
size of bag at timestep : 1 : 6
size of bag at timestep : 1 : 6
size of bag at timestep : 0 : 6
size of bag at timestep : 0 : 6

 # 7 2547 -7,980530 2,655000 3size of bag at timestep : 3 : 7
size of bag at timestep : 3 : 7
size of bag at timestep : 2 : 7
size of bag at timestep : 2 : 7
size of bag at timestep : 1 : 7
size of bag at timestep : 1 : 7
size of bag at timestep : 0 : 7
size of bag at timestep : 0 : 7

 # 8 2834 -7,980530 2,655000 3size of bag at timestep : 3 : 8
size of bag at timestep : 3 : 8
size of bag at timestep : 2 : 8
size of bag at timestep : 2 : 8
size of bag at timestep : 1 : 8
size of bag at timestep : 1 : 8
size of bag at timestep : 0 : 8
size of bag at timestep : 0 : 8

 # 9 3119 -7,980530 2,655000 3size of bag at timestep : 3 : 9
size of bag at timestep : 3 : 9
size of bag at timestep : 2 : 9
size of bag at timestep : 2 : 9
size of bag at timestep : 1 : 9
size of bag at timestep : 1 : 9
size of bag at timestep : 0 : 9
size of bag at timestep : 0 : 9

 # 10 3439 -7,980530 2,655000 3size of bag at timestep : 3 : 10
size of bag at timestep : 3 : 10
size of bag at timestep : 2 : 10
size of bag at timestep : 2 : 10
size of bag at timestep : 1 : 10
size of bag at timestep : 1 : 10
size of bag at timestep : 0 : 10
size of bag at timestep : 0 : 10

 # 11 3766 -7,913036 2,655000 3size of bag at timestep : 3 : 11
size of bag at timestep : 3 : 11
size of bag at timestep : 2 : 11
size of bag at timestep : 2 : 11
size of bag at timestep : 1 : 11
size of bag at timestep : 1 : 11
size of bag at timestep : 0 : 11
size of bag at timestep : 0 : 11

 # 12 4047 -6,170000 2,655000 3size of bag at timestep : 3 : 12
size of bag at timestep : 3 : 12
size of bag at timestep : 2 : 12
size of bag at timestep : 2 : 12
size of bag at timestep : 1 : 12
size of bag at timestep : 1 : 12
size of bag at timestep : 0 : 12
size of bag at timestep : 0 : 12

 # 13 4318 -6,170000 2,655000 3size of bag at timestep : 3 : 13
size of bag at timestep : 3 : 13
size of bag at timestep : 2 : 13
size of bag at timestep : 2 : 13
size of bag at timestep : 1 : 13
size of bag at timestep : 1 : 13
size of bag at timestep : 0 : 13
size of bag at timestep : 0 : 13

 # 14 4582 -6,170000 2,655000 3size of bag at timestep : 3 : 14
size of bag at timestep : 3 : 14
size of bag at timestep : 2 : 14
size of bag at timestep : 2 : 14
size of bag at timestep : 1 : 14
size of bag at timestep : 1 : 14
size of bag at timestep : 0 : 14
size of bag at timestep : 0 : 14

 # 15 4854 -6,170000 2,655000 3size of bag at timestep : 3 : 15
size of bag at timestep : 3 : 15
size of bag at timestep : 2 : 15
size of bag at timestep : 2 : 15
size of bag at timestep : 1 : 15
size of bag at timestep : 1 : 15
size of bag at timestep : 0 : 15
size of bag at timestep : 0 : 15

 # 16 5115 -6,170000 2,655000 3size of bag at timestep : 3 : 16
size of bag at timestep : 3 : 16
size of bag at timestep : 2 : 16
size of bag at timestep : 2 : 16
size of bag at timestep : 1 : 16
size of bag at timestep : 1 : 16
size of bag at timestep : 0 : 16
size of bag at timestep : 0 : 16

 # 17 5865 -6,134845 2,145697 3size of bag at timestep : 3 : 17
size of bag at timestep : 3 : 17
size of bag at timestep : 2 : 17
size of bag at timestep : 2 : 17
size of bag at timestep : 1 : 17
size of bag at timestep : 1 : 17
size of bag at timestep : 0 : 17
size of bag at timestep : 0 : 17

 # 18 6557 -6,134845 2,145697 3size of bag at timestep : 3 : 18
size of bag at timestep : 3 : 18
size of bag at timestep : 2 : 18
size of bag at timestep : 2 : 18
size of bag at timestep : 1 : 18
size of bag at timestep : 1 : 18
size of bag at timestep : 0 : 18
size of bag at timestep : 0 : 18

 # 19 7326 -6,134845 2,145697 3size of bag at timestep : 3 : 19
size of bag at timestep : 3 : 19
size of bag at timestep : 2 : 19
size of bag at timestep : 2 : 19
size of bag at timestep : 1 : 19
size of bag at timestep : 1 : 19
size of bag at timestep : 0 : 19
size of bag at timestep : 0 : 19

 # 20 8363 -6,134845 2,145697 3size of bag at timestep : 3 : 20
size of bag at timestep : 3 : 20
size of bag at timestep : 2 : 20
size of bag at timestep : 2 : 20
size of bag at timestep : 1 : 20
size of bag at timestep : 1 : 20
size of bag at timestep : 0 : 20
size of bag at timestep : 0 : 20

 # 21 9581 -6,134845 2,103341 3size of bag at timestep : 3 : 21
size of bag at timestep : 3 : 21
size of bag at timestep : 2 : 21
size of bag at timestep : 2 : 21
size of bag at timestep : 1 : 21
size of bag at timestep : 1 : 21
size of bag at timestep : 0 : 21
size of bag at timestep : 0 : 21

 # 22 10051 -6,134845 1,440450 3size of bag at timestep : 3 : 22
size of bag at timestep : 3 : 22
size of bag at timestep : 2 : 22
size of bag at timestep : 2 : 22
size of bag at timestep : 1 : 22
size of bag at timestep : 1 : 22
size of bag at timestep : 0 : 22
size of bag at timestep : 0 : 22

 # 23 10468 -6,134845 1,440450 3size of bag at timestep : 3 : 23
size of bag at timestep : 3 : 23
size of bag at timestep : 2 : 23
size of bag at timestep : 2 : 23
size of bag at timestep : 1 : 23
size of bag at timestep : 1 : 23
size of bag at timestep : 0 : 23
size of bag at timestep : 0 : 23

 # 24 10999 -6,134845 1,440450 3size of bag at timestep : 3 : 24
size of bag at timestep : 3 : 24
size of bag at timestep : 2 : 24
size of bag at timestep : 2 : 24
size of bag at timestep : 1 : 24
size of bag at timestep : 1 : 24
size of bag at timestep : 0 : 24
size of bag at timestep : 0 : 24

 # 25 11436 -6,134845 1,426774 3size of bag at timestep : 3 : 25
size of bag at timestep : 3 : 25
size of bag at timestep : 2 : 25
size of bag at timestep : 2 : 25
size of bag at timestep : 1 : 25
size of bag at timestep : 1 : 25
size of bag at timestep : 0 : 25
size of bag at timestep : 0 : 25

 # 26 11896 -6,134845 1,426774 3size of bag at timestep : 3 : 26
size of bag at timestep : 3 : 26
size of bag at timestep : 2 : 26
size of bag at timestep : 2 : 26
size of bag at timestep : 1 : 26
size of bag at timestep : 1 : 26
size of bag at timestep : 0 : 26
size of bag at timestep : 0 : 26

 # 27 12539 -6,134845 1,426774 3size of bag at timestep : 3 : 27
size of bag at timestep : 3 : 27
size of bag at timestep : 2 : 27
size of bag at timestep : 2 : 27
size of bag at timestep : 1 : 27
size of bag at timestep : 1 : 27
size of bag at timestep : 0 : 27
size of bag at timestep : 0 : 27

 # 28 13097 -6,134845 1,426774 3size of bag at timestep : 3 : 28
size of bag at timestep : 3 : 28
size of bag at timestep : 2 : 28
size of bag at timestep : 2 : 28
size of bag at timestep : 1 : 28
size of bag at timestep : 1 : 28
size of bag at timestep : 0 : 28
size of bag at timestep : 0 : 28

 # 29 14410 -6,134845 1,316144 3size of bag at timestep : 3 : 29
size of bag at timestep : 3 : 29
size of bag at timestep : 2 : 29
size of bag at timestep : 2 : 29
size of bag at timestep : 1 : 29
size of bag at timestep : 1 : 29
size of bag at timestep : 0 : 29
size of bag at timestep : 0 : 29

 # 30 15760 -6,134845 0,987555 3size of bag at timestep : 3 : 30
size of bag at timestep : 3 : 30
size of bag at timestep : 2 : 30
size of bag at timestep : 2 : 30
size of bag at timestep : 1 : 30
size of bag at timestep : 1 : 30
size of bag at timestep : 0 : 30
size of bag at timestep : 0 : 30

 # 31 16319 -6,134845 0,987555 3size of bag at timestep : 3 : 31
size of bag at timestep : 3 : 31
size of bag at timestep : 2 : 31
size of bag at timestep : 2 : 31
size of bag at timestep : 1 : 31
size of bag at timestep : 1 : 31
size of bag at timestep : 0 : 31
size of bag at timestep : 0 : 31

 # 32 17311 -6,134845 0,987555 3size of bag at timestep : 3 : 32
size of bag at timestep : 3 : 32
size of bag at timestep : 2 : 32
size of bag at timestep : 2 : 32
size of bag at timestep : 1 : 32
size of bag at timestep : 1 : 32
size of bag at timestep : 0 : 32
size of bag at timestep : 0 : 32

 # 33 18033 -6,134845 0,960648 3size of bag at timestep : 3 : 33
size of bag at timestep : 3 : 33
size of bag at timestep : 2 : 33
size of bag at timestep : 2 : 33
size of bag at timestep : 1 : 33
size of bag at timestep : 1 : 33
size of bag at timestep : 0 : 33
size of bag at timestep : 0 : 33

 # 34 19021 -6,134845 0,960648 3size of bag at timestep : 3 : 34
size of bag at timestep : 3 : 34
size of bag at timestep : 2 : 34
size of bag at timestep : 2 : 34
size of bag at timestep : 1 : 34
size of bag at timestep : 1 : 34
size of bag at timestep : 0 : 34
size of bag at timestep : 0 : 34

 # 35 20017 -6,134845 0,960648 3size of bag at timestep : 3 : 35
size of bag at timestep : 3 : 35
size of bag at timestep : 2 : 35
size of bag at timestep : 2 : 35
size of bag at timestep : 1 : 35
size of bag at timestep : 1 : 35
size of bag at timestep : 0 : 35
size of bag at timestep : 0 : 35

 # 36 21699 -6,134845 0,960648 3size of bag at timestep : 3 : 36
size of bag at timestep : 3 : 36
size of bag at timestep : 2 : 36
size of bag at timestep : 2 : 36
size of bag at timestep : 1 : 36
size of bag at timestep : 1 : 36
size of bag at timestep : 0 : 36
size of bag at timestep : 0 : 36

 # 37 23650 -6,134845 0,960648 3size of bag at timestep : 3 : 37
size of bag at timestep : 3 : 37
size of bag at timestep : 2 : 37
size of bag at timestep : 2 : 37
size of bag at timestep : 1 : 37
size of bag at timestep : 1 : 37
size of bag at timestep : 0 : 37
size of bag at timestep : 0 : 37

 # 38 25398 -6,134845 0,960648 3size of bag at timestep : 3 : 38
size of bag at timestep : 3 : 38
size of bag at timestep : 2 : 38
size of bag at timestep : 2 : 38
size of bag at timestep : 1 : 38
size of bag at timestep : 1 : 38
size of bag at timestep : 0 : 38
size of bag at timestep : 0 : 38

 # 39 27711 -6,134845 0,952701 3size of bag at timestep : 3 : 39
size of bag at timestep : 3 : 39
size of bag at timestep : 2 : 39
size of bag at timestep : 2 : 39
size of bag at timestep : 1 : 39
size of bag at timestep : 1 : 39
size of bag at timestep : 0 : 39
size of bag at timestep : 0 : 39

 # 40 29046 -6,134845 0,812157 3size of bag at timestep : 3 : 40
size of bag at timestep : 3 : 40
size of bag at timestep : 2 : 40
size of bag at timestep : 2 : 40
size of bag at timestep : 1 : 40
size of bag at timestep : 1 : 40
size of bag at timestep : 0 : 40
size of bag at timestep : 0 : 40

 # 41 31211 -6,134845 0,755488 3size of bag at timestep : 3 : 41
size of bag at timestep : 3 : 41
size of bag at timestep : 2 : 41
size of bag at timestep : 2 : 41
size of bag at timestep : 1 : 41
size of bag at timestep : 1 : 41
size of bag at timestep : 0 : 41
size of bag at timestep : 0 : 41

 # 42 32597 -6,134845 0,755488 3size of bag at timestep : 3 : 42
size of bag at timestep : 3 : 42
size of bag at timestep : 2 : 42
size of bag at timestep : 2 : 42
size of bag at timestep : 1 : 42
size of bag at timestep : 1 : 42
size of bag at timestep : 0 : 42
size of bag at timestep : 0 : 42

 # 43 34717 -6,134845 0,692635 3size of bag at timestep : 3 : 43
size of bag at timestep : 3 : 43
size of bag at timestep : 2 : 43
size of bag at timestep : 2 : 43
size of bag at timestep : 1 : 43
size of bag at timestep : 1 : 43
size of bag at timestep : 0 : 43
size of bag at timestep : 0 : 43

 # 44 35577 -6,134845 0,692635 3size of bag at timestep : 3 : 44
size of bag at timestep : 3 : 44
size of bag at timestep : 2 : 44
size of bag at timestep : 2 : 44
size of bag at timestep : 1 : 44
size of bag at timestep : 1 : 44
size of bag at timestep : 0 : 44
size of bag at timestep : 0 : 44

 # 45 36596 -6,134845 0,692635 3size of bag at timestep : 3 : 45
size of bag at timestep : 3 : 45
size of bag at timestep : 2 : 45
size of bag at timestep : 2 : 45
size of bag at timestep : 1 : 45
size of bag at timestep : 1 : 45
size of bag at timestep : 0 : 45
size of bag at timestep : 0 : 45

 # 46 38588 -6,134845 0,691193 3size of bag at timestep : 3 : 46
size of bag at timestep : 3 : 46
size of bag at timestep : 2 : 46
size of bag at timestep : 2 : 46
size of bag at timestep : 1 : 46
size of bag at timestep : 1 : 46
size of bag at timestep : 0 : 46
size of bag at timestep : 0 : 46

 # 47 40409 -6,134845 0,690937 3size of bag at timestep : 3 : 47
size of bag at timestep : 3 : 47
size of bag at timestep : 2 : 47
size of bag at timestep : 2 : 47
size of bag at timestep : 1 : 47
size of bag at timestep : 1 : 47
size of bag at timestep : 0 : 47
size of bag at timestep : 0 : 47

 # 48 43056 -6,134845 0,690937 3size of bag at timestep : 3 : 48
size of bag at timestep : 3 : 48
size of bag at timestep : 2 : 48
size of bag at timestep : 2 : 48
size of bag at timestep : 1 : 48
size of bag at timestep : 1 : 48
size of bag at timestep : 0 : 48
size of bag at timestep : 0 : 48

 # 49 44241 -6,134845 0,429191 3size of bag at timestep : 3 : 49
size of bag at timestep : 3 : 49
size of bag at timestep : 2 : 49
size of bag at timestep : 2 : 49
size of bag at timestep : 1 : 49
size of bag at timestep : 1 : 49
size of bag at timestep : 0 : 49
size of bag at timestep : 0 : 49

 # 50 45413 -6,134845 0,429191 3size of bag at timestep : 3 : 50
size of bag at timestep : 3 : 50
size of bag at timestep : 2 : 50
size of bag at timestep : 2 : 50
size of bag at timestep : 1 : 50
size of bag at timestep : 1 : 50
size of bag at timestep : 0 : 50
size of bag at timestep : 0 : 50

 # 51 47078 -6,134845 0,429191 3size of bag at timestep : 3 : 51
size of bag at timestep : 3 : 51
size of bag at timestep : 2 : 51
size of bag at timestep : 2 : 51
size of bag at timestep : 1 : 51
size of bag at timestep : 1 : 51
size of bag at timestep : 0 : 51
size of bag at timestep : 0 : 51

 # 52 48050 -6,134845 0,429191 3size of bag at timestep : 3 : 52
size of bag at timestep : 3 : 52
size of bag at timestep : 2 : 52
size of bag at timestep : 2 : 52
size of bag at timestep : 1 : 52
size of bag at timestep : 1 : 52
size of bag at timestep : 0 : 52
size of bag at timestep : 0 : 52

 # 53 49190 -6,134845 0,429191 3size of bag at timestep : 3 : 53
size of bag at timestep : 3 : 53
size of bag at timestep : 2 : 53
size of bag at timestep : 2 : 53
size of bag at timestep : 1 : 53
size of bag at timestep : 1 : 53
size of bag at timestep : 0 : 53
size of bag at timestep : 0 : 53

 # 54 50535 -6,134845 0,429191 3size of bag at timestep : 3 : 54
size of bag at timestep : 3 : 54
size of bag at timestep : 2 : 54
size of bag at timestep : 2 : 54
size of bag at timestep : 1 : 54
size of bag at timestep : 1 : 54
size of bag at timestep : 0 : 54
size of bag at timestep : 0 : 54

 # 55 52456 -6,134845 0,392452 3size of bag at timestep : 3 : 55
size of bag at timestep : 3 : 55
size of bag at timestep : 2 : 55
size of bag at timestep : 2 : 55
size of bag at timestep : 1 : 55
size of bag at timestep : 1 : 55
size of bag at timestep : 0 : 55
size of bag at timestep : 0 : 55

 # 56 55159 -6,134845 0,371588 3size of bag at timestep : 3 : 56
size of bag at timestep : 3 : 56
size of bag at timestep : 2 : 56
size of bag at timestep : 2 : 56
size of bag at timestep : 1 : 56
size of bag at timestep : 1 : 56
size of bag at timestep : 0 : 56
size of bag at timestep : 0 : 56

 # 57 57198 -6,134845 0,361622 3size of bag at timestep : 3 : 57
size of bag at timestep : 3 : 57
size of bag at timestep : 2 : 57
size of bag at timestep : 2 : 57
size of bag at timestep : 1 : 57
size of bag at timestep : 1 : 57
size of bag at timestep : 0 : 57
size of bag at timestep : 0 : 57

 # 58 59720 -6,134845 0,361622 3size of bag at timestep : 3 : 58
size of bag at timestep : 3 : 58
size of bag at timestep : 2 : 58
size of bag at timestep : 2 : 58
size of bag at timestep : 1 : 58
size of bag at timestep : 1 : 58
size of bag at timestep : 0 : 58
size of bag at timestep : 0 : 58

 # 59 62474 -6,134845 0,133997 3size of bag at timestep : 3 : 59
size of bag at timestep : 3 : 59
size of bag at timestep : 2 : 59
size of bag at timestep : 2 : 59
size of bag at timestep : 1 : 59
size of bag at timestep : 1 : 59
size of bag at timestep : 0 : 59
size of bag at timestep : 0 : 59

 # 60 64822 -6,134845 0,086005 3size of bag at timestep : 3 : 60
size of bag at timestep : 3 : 60
size of bag at timestep : 2 : 60
size of bag at timestep : 2 : 60
size of bag at timestep : 1 : 60
size of bag at timestep : 1 : 60
size of bag at timestep : 0 : 60
size of bag at timestep : 0 : 60

 # 61 67222 -6,134845 0,083395 3size of bag at timestep : 3 : 61
size of bag at timestep : 3 : 61
size of bag at timestep : 2 : 61
size of bag at timestep : 2 : 61
size of bag at timestep : 1 : 61
size of bag at timestep : 1 : 61
size of bag at timestep : 0 : 61
size of bag at timestep : 0 : 61

 # 62 70071 -6,134845 0,083395 3size of bag at timestep : 3 : 62
size of bag at timestep : 3 : 62
size of bag at timestep : 2 : 62
size of bag at timestep : 2 : 62
size of bag at timestep : 1 : 62
size of bag at timestep : 1 : 62
size of bag at timestep : 0 : 62
size of bag at timestep : 0 : 62

 # 63 72745 -6,134845 0,083395 3size of bag at timestep : 3 : 63
size of bag at timestep : 3 : 63
size of bag at timestep : 2 : 63
size of bag at timestep : 2 : 63
size of bag at timestep : 1 : 63
size of bag at timestep : 1 : 63
size of bag at timestep : 0 : 63
size of bag at timestep : 0 : 63

 # 64 75870 -6,134845 0,083395 3size of bag at timestep : 3 : 64
size of bag at timestep : 3 : 64
size of bag at timestep : 2 : 64
size of bag at timestep : 2 : 64
size of bag at timestep : 1 : 64
size of bag at timestep : 1 : 64
size of bag at timestep : 0 : 64
size of bag at timestep : 0 : 64

 # 65 79608 -6,134845 0,083395 3size of bag at timestep : 3 : 65
size of bag at timestep : 3 : 65
size of bag at timestep : 2 : 65
size of bag at timestep : 2 : 65
size of bag at timestep : 1 : 65
size of bag at timestep : 1 : 65
size of bag at timestep : 0 : 65
size of bag at timestep : 0 : 65

 # 66 84142 -6,134845 0,083395 3size of bag at timestep : 3 : 66
size of bag at timestep : 3 : 66
size of bag at timestep : 2 : 66
size of bag at timestep : 2 : 66
size of bag at timestep : 1 : 66
size of bag at timestep : 1 : 66
size of bag at timestep : 0 : 66
size of bag at timestep : 0 : 66

 # 67 88604 -6,134845 0,083395 3size of bag at timestep : 3 : 67
size of bag at timestep : 3 : 67
size of bag at timestep : 2 : 67
size of bag at timestep : 2 : 67
size of bag at timestep : 1 : 67
size of bag at timestep : 1 : 67
size of bag at timestep : 0 : 67
size of bag at timestep : 0 : 67

 # 68 93700 -6,134845 0,083395 3size of bag at timestep : 3 : 68
size of bag at timestep : 3 : 68
size of bag at timestep : 2 : 68
size of bag at timestep : 2 : 68
size of bag at timestep : 1 : 68
size of bag at timestep : 1 : 68
size of bag at timestep : 0 : 68
size of bag at timestep : 0 : 68

 # 69 100850 -6,134845 0,083395 3size of bag at timestep : 3 : 69
size of bag at timestep : 3 : 69
size of bag at timestep : 2 : 69
size of bag at timestep : 2 : 69
size of bag at timestep : 1 : 69
size of bag at timestep : 1 : 69
size of bag at timestep : 0 : 69
size of bag at timestep : 0 : 69

 # 70 105897 -6,134845 0,083395 3size of bag at timestep : 3 : 70
size of bag at timestep : 3 : 70
size of bag at timestep : 2 : 70
size of bag at timestep : 2 : 70
size of bag at timestep : 1 : 70
size of bag at timestep : 1 : 70
size of bag at timestep : 0 : 70
size of bag at timestep : 0 : 70

 # 71 110833 -6,089147 0,067752 3size of bag at timestep : 3 : 71
size of bag at timestep : 3 : 71
size of bag at timestep : 2 : 71
size of bag at timestep : 2 : 71
size of bag at timestep : 1 : 71
size of bag at timestep : 1 : 71
size of bag at timestep : 0 : 71
size of bag at timestep : 0 : 71

 # 72 114264 -6,089147 0,067752 3size of bag at timestep : 3 : 72
size of bag at timestep : 3 : 72
size of bag at timestep : 2 : 72
size of bag at timestep : 2 : 72
size of bag at timestep : 1 : 72
size of bag at timestep : 1 : 72
size of bag at timestep : 0 : 72
size of bag at timestep : 0 : 72

 # 73 116703 -6,089147 0,067752 3size of bag at timestep : 3 : 73
size of bag at timestep : 3 : 73
size of bag at timestep : 2 : 73
size of bag at timestep : 2 : 73
size of bag at timestep : 1 : 73
size of bag at timestep : 1 : 73
size of bag at timestep : 0 : 73
size of bag at timestep : 0 : 73

 # 74 119201 -6,089147 0,067752 3size of bag at timestep : 3 : 74
size of bag at timestep : 3 : 74
size of bag at timestep : 2 : 74
size of bag at timestep : 2 : 74
size of bag at timestep : 1 : 74
size of bag at timestep : 1 : 74
size of bag at timestep : 0 : 74
size of bag at timestep : 0 : 74

 # 75 122001 -6,089147 0,067752 3size of bag at timestep : 3 : 75
size of bag at timestep : 3 : 75
size of bag at timestep : 2 : 75
size of bag at timestep : 2 : 75
size of bag at timestep : 1 : 75
size of bag at timestep : 1 : 75
size of bag at timestep : 0 : 75
size of bag at timestep : 0 : 75

 # 76 125137 -6,089147 0,067752 3size of bag at timestep : 3 : 76
size of bag at timestep : 3 : 76
size of bag at timestep : 2 : 76
size of bag at timestep : 2 : 76
size of bag at timestep : 1 : 76
size of bag at timestep : 1 : 76
size of bag at timestep : 0 : 76
size of bag at timestep : 0 : 76

 # 77 127463 -6,089147 0,067752 3size of bag at timestep : 3 : 77
size of bag at timestep : 3 : 77
size of bag at timestep : 2 : 77
size of bag at timestep : 2 : 77
size of bag at timestep : 1 : 77
size of bag at timestep : 1 : 77
size of bag at timestep : 0 : 77
size of bag at timestep : 0 : 77

 # 78 129993 -6,089147 0,067752 3size of bag at timestep : 3 : 78
size of bag at timestep : 3 : 78
size of bag at timestep : 2 : 78
size of bag at timestep : 2 : 78
size of bag at timestep : 1 : 78
size of bag at timestep : 1 : 78
size of bag at timestep : 0 : 78
size of bag at timestep : 0 : 78

 # 79 132665 -6,089147 0,067752 3size of bag at timestep : 3 : 79
size of bag at timestep : 3 : 79
size of bag at timestep : 2 : 79
size of bag at timestep : 2 : 79
size of bag at timestep : 1 : 79
size of bag at timestep : 1 : 79
size of bag at timestep : 0 : 79
size of bag at timestep : 0 : 79

 # 80 135762 -6,089147 0,067752 3size of bag at timestep : 3 : 80
size of bag at timestep : 3 : 80
size of bag at timestep : 2 : 80
size of bag at timestep : 2 : 80
size of bag at timestep : 1 : 80
size of bag at timestep : 1 : 80
size of bag at timestep : 0 : 80
size of bag at timestep : 0 : 80

 # 81 138790 -6,089147 0,067752 3size of bag at timestep : 3 : 81
size of bag at timestep : 3 : 81
size of bag at timestep : 2 : 81
size of bag at timestep : 2 : 81
size of bag at timestep : 1 : 81
size of bag at timestep : 1 : 81
size of bag at timestep : 0 : 81
size of bag at timestep : 0 : 81

 # 82 142255 -6,089147 0,067752 3size of bag at timestep : 3 : 82
size of bag at timestep : 3 : 82
size of bag at timestep : 2 : 82
size of bag at timestep : 2 : 82
size of bag at timestep : 1 : 82
size of bag at timestep : 1 : 82
size of bag at timestep : 0 : 82
size of bag at timestep : 0 : 82

 # 83 145553 -6,089147 0,067752 3size of bag at timestep : 3 : 83
size of bag at timestep : 3 : 83
size of bag at timestep : 2 : 83
size of bag at timestep : 2 : 83
size of bag at timestep : 1 : 83
size of bag at timestep : 1 : 83
size of bag at timestep : 0 : 83
size of bag at timestep : 0 : 83

 # 84 150210 -6,085106 0,067752 3size of bag at timestep : 3 : 84
size of bag at timestep : 3 : 84
size of bag at timestep : 2 : 84
size of bag at timestep : 2 : 84
size of bag at timestep : 1 : 84
size of bag at timestep : 1 : 84
size of bag at timestep : 0 : 84
size of bag at timestep : 0 : 84

 # 85 155529 -5,798606 0,067752 3size of bag at timestep : 3 : 85
size of bag at timestep : 3 : 85
size of bag at timestep : 2 : 85
size of bag at timestep : 2 : 85
size of bag at timestep : 1 : 85
size of bag at timestep : 1 : 85
size of bag at timestep : 0 : 85
size of bag at timestep : 0 : 85

 # 86 159639 -5,798606 0,067752 3size of bag at timestep : 3 : 86
size of bag at timestep : 3 : 86
size of bag at timestep : 2 : 86
size of bag at timestep : 2 : 86
size of bag at timestep : 1 : 86
size of bag at timestep : 1 : 86
size of bag at timestep : 0 : 86
size of bag at timestep : 0 : 86

 # 87 163022 -5,798606 0,067752 3size of bag at timestep : 3 : 87
size of bag at timestep : 3 : 87
size of bag at timestep : 2 : 87
size of bag at timestep : 2 : 87
size of bag at timestep : 1 : 87
size of bag at timestep : 1 : 87
size of bag at timestep : 0 : 87
size of bag at timestep : 0 : 87

 # 88 166571 -5,798606 0,067752 3size of bag at timestep : 3 : 88
size of bag at timestep : 3 : 88
size of bag at timestep : 2 : 88
size of bag at timestep : 2 : 88
size of bag at timestep : 1 : 88
size of bag at timestep : 1 : 88
size of bag at timestep : 0 : 88
size of bag at timestep : 0 : 88

 # 89 170137 -5,798606 0,067752 3size of bag at timestep : 3 : 89
size of bag at timestep : 3 : 89
size of bag at timestep : 2 : 89
size of bag at timestep : 2 : 89
size of bag at timestep : 1 : 89
size of bag at timestep : 1 : 89
size of bag at timestep : 0 : 89
size of bag at timestep : 0 : 89

 # 90 174047 -5,798606 0,067752 3size of bag at timestep : 3 : 90
size of bag at timestep : 3 : 90
size of bag at timestep : 2 : 90
size of bag at timestep : 2 : 90
size of bag at timestep : 1 : 90
size of bag at timestep : 1 : 90
size of bag at timestep : 0 : 90
size of bag at timestep : 0 : 90

 # 91 178763 -5,798606 0,067752 3size of bag at timestep : 3 : 91
size of bag at timestep : 3 : 91
size of bag at timestep : 2 : 91
size of bag at timestep : 2 : 91
size of bag at timestep : 1 : 91
size of bag at timestep : 1 : 91
size of bag at timestep : 0 : 91
size of bag at timestep : 0 : 91

 # 92 182949 -5,798606 0,067752 3size of bag at timestep : 3 : 92
size of bag at timestep : 3 : 92
size of bag at timestep : 2 : 92
size of bag at timestep : 2 : 92
size of bag at timestep : 1 : 92
size of bag at timestep : 1 : 92
size of bag at timestep : 0 : 92
size of bag at timestep : 0 : 92

 # 93 187464 -5,798606 0,067752 3size of bag at timestep : 3 : 93
size of bag at timestep : 3 : 93
size of bag at timestep : 2 : 93
size of bag at timestep : 2 : 93
size of bag at timestep : 1 : 93
size of bag at timestep : 1 : 93
size of bag at timestep : 0 : 93
size of bag at timestep : 0 : 93

 # 94 193307 -5,536790 0,067752 3size of bag at timestep : 3 : 94
size of bag at timestep : 3 : 94
size of bag at timestep : 2 : 94
size of bag at timestep : 2 : 94
size of bag at timestep : 1 : 94
size of bag at timestep : 1 : 94
size of bag at timestep : 0 : 94
size of bag at timestep : 0 : 94

 # 95 197142 -5,531569 0,067752 3size of bag at timestep : 3 : 95
size of bag at timestep : 3 : 95
size of bag at timestep : 2 : 95
size of bag at timestep : 2 : 95
size of bag at timestep : 1 : 95
size of bag at timestep : 1 : 95
size of bag at timestep : 0 : 95
size of bag at timestep : 0 : 95

 # 96 201161 -5,517470 0,067752 3size of bag at timestep : 3 : 96
size of bag at timestep : 3 : 96
size of bag at timestep : 2 : 96
size of bag at timestep : 2 : 96
size of bag at timestep : 1 : 96
size of bag at timestep : 1 : 96
size of bag at timestep : 0 : 96
size of bag at timestep : 0 : 96

 # 97 209058 -5,296791 0,067752 3size of bag at timestep : 3 : 97
size of bag at timestep : 3 : 97
size of bag at timestep : 2 : 97
size of bag at timestep : 2 : 97
size of bag at timestep : 1 : 97
size of bag at timestep : 1 : 97
size of bag at timestep : 0 : 97
size of bag at timestep : 0 : 97

 # 98 213950 -5,246409 0,067752 3size of bag at timestep : 3 : 98
size of bag at timestep : 3 : 98
size of bag at timestep : 2 : 98
size of bag at timestep : 2 : 98
size of bag at timestep : 1 : 98
size of bag at timestep : 1 : 98
size of bag at timestep : 0 : 98
size of bag at timestep : 0 : 98

 # 99 218776 -5,246409 0,067752 3size of bag at timestep : 3 : 99
size of bag at timestep : 3 : 99
size of bag at timestep : 2 : 99
size of bag at timestep : 2 : 99
size of bag at timestep : 1 : 99
size of bag at timestep : 1 : 99
size of bag at timestep : 0 : 99
size of bag at timestep : 0 : 99

 # 100 223297 -5,246409 0,067752 3size of bag at timestep : 3 : 100
size of bag at timestep : 3 : 100
size of bag at timestep : 2 : 100
size of bag at timestep : 2 : 100
size of bag at timestep : 1 : 100
size of bag at timestep : 1 : 100
size of bag at timestep : 0 : 100
size of bag at timestep : 0 : 100

 # 101 228708 -5,236927 0,067752 3size of bag at timestep : 3 : 101
size of bag at timestep : 3 : 101
size of bag at timestep : 2 : 101
size of bag at timestep : 2 : 101
size of bag at timestep : 1 : 101
size of bag at timestep : 1 : 101
size of bag at timestep : 0 : 101
size of bag at timestep : 0 : 101

 # 102 233250 -5,229899 0,067752 3size of bag at timestep : 3 : 102
size of bag at timestep : 3 : 102
size of bag at timestep : 2 : 102
size of bag at timestep : 2 : 102
size of bag at timestep : 1 : 102
size of bag at timestep : 1 : 102
size of bag at timestep : 0 : 102
size of bag at timestep : 0 : 102

 # 103 237848 -5,221737 0,067752 3size of bag at timestep : 3 : 103
size of bag at timestep : 3 : 103
size of bag at timestep : 2 : 103
size of bag at timestep : 2 : 103
size of bag at timestep : 1 : 103
size of bag at timestep : 1 : 103
size of bag at timestep : 0 : 103
size of bag at timestep : 0 : 103

 # 104 243152 -4,945520 0,067752 3size of bag at timestep : 3 : 104
size of bag at timestep : 3 : 104
size of bag at timestep : 2 : 104
size of bag at timestep : 2 : 104
size of bag at timestep : 1 : 104
size of bag at timestep : 1 : 104
size of bag at timestep : 0 : 104
size of bag at timestep : 0 : 104

 # 105 248085 -4,900975 0,067752 3size of bag at timestep : 3 : 105
size of bag at timestep : 3 : 105
size of bag at timestep : 2 : 105
size of bag at timestep : 2 : 105
size of bag at timestep : 1 : 105
size of bag at timestep : 1 : 105
size of bag at timestep : 0 : 105
size of bag at timestep : 0 : 105

 # 106 252991 -4,347036 0,067752 3size of bag at timestep : 3 : 106
size of bag at timestep : 3 : 106
size of bag at timestep : 2 : 106
size of bag at timestep : 2 : 106
size of bag at timestep : 1 : 106
size of bag at timestep : 1 : 106
size of bag at timestep : 0 : 106
size of bag at timestep : 0 : 106

 # 107 257704 -4,309947 0,067752 3size of bag at timestep : 3 : 107
size of bag at timestep : 3 : 107
size of bag at timestep : 2 : 107
size of bag at timestep : 2 : 107
size of bag at timestep : 1 : 107
size of bag at timestep : 1 : 107
size of bag at timestep : 0 : 107
size of bag at timestep : 0 : 107

 # 108 264372 -4,302810 0,067752 3size of bag at timestep : 3 : 108
size of bag at timestep : 3 : 108
size of bag at timestep : 2 : 108
size of bag at timestep : 2 : 108
size of bag at timestep : 1 : 108
size of bag at timestep : 1 : 108
size of bag at timestep : 0 : 108
size of bag at timestep : 0 : 108

 # 109 269455 -4,258432 0,067752 3size of bag at timestep : 3 : 109
size of bag at timestep : 3 : 109
size of bag at timestep : 2 : 109
size of bag at timestep : 2 : 109
size of bag at timestep : 1 : 109
size of bag at timestep : 1 : 109
size of bag at timestep : 0 : 109
size of bag at timestep : 0 : 109

 # 110 273193 -4,258432 0,067752 3size of bag at timestep : 3 : 110
size of bag at timestep : 3 : 110
size of bag at timestep : 2 : 110
size of bag at timestep : 2 : 110
size of bag at timestep : 1 : 110
size of bag at timestep : 1 : 110
size of bag at timestep : 0 : 110
size of bag at timestep : 0 : 110

 # 111 277538 -4,258432 0,067752 3size of bag at timestep : 3 : 111
size of bag at timestep : 3 : 111
size of bag at timestep : 2 : 111
size of bag at timestep : 2 : 111
size of bag at timestep : 1 : 111
size of bag at timestep : 1 : 111
size of bag at timestep : 0 : 111
size of bag at timestep : 0 : 111

 # 112 279168 -3,808484 0,067752 3size of bag at timestep : 3 : 112
size of bag at timestep : 3 : 112
size of bag at timestep : 2 : 112
size of bag at timestep : 2 : 112
size of bag at timestep : 1 : 112
size of bag at timestep : 1 : 112
size of bag at timestep : 0 : 112
size of bag at timestep : 0 : 112

 # 113 280941 -3,808484 0,067752 3size of bag at timestep : 3 : 113
size of bag at timestep : 3 : 113
size of bag at timestep : 2 : 113
size of bag at timestep : 2 : 113
size of bag at timestep : 1 : 113
size of bag at timestep : 1 : 113
size of bag at timestep : 0 : 113
size of bag at timestep : 0 : 113

 # 114 282386 -3,808484 0,067752 3size of bag at timestep : 3 : 114
size of bag at timestep : 3 : 114
size of bag at timestep : 2 : 114
size of bag at timestep : 2 : 114
size of bag at timestep : 1 : 114
size of bag at timestep : 1 : 114
size of bag at timestep : 0 : 114
size of bag at timestep : 0 : 114

 # 115 283484 -3,808484 0,067752 3size of bag at timestep : 3 : 115
size of bag at timestep : 3 : 115
size of bag at timestep : 2 : 115
size of bag at timestep : 2 : 115
size of bag at timestep : 1 : 115
size of bag at timestep : 1 : 115
size of bag at timestep : 0 : 115
size of bag at timestep : 0 : 115

 # 116 284528 -3,808484 0,067752 3size of bag at timestep : 3 : 116
size of bag at timestep : 3 : 116
size of bag at timestep : 2 : 116
size of bag at timestep : 2 : 116
size of bag at timestep : 1 : 116
size of bag at timestep : 1 : 116
size of bag at timestep : 0 : 116
size of bag at timestep : 0 : 116

 # 117 285650 -3,808484 0,067752 3size of bag at timestep : 3 : 117
size of bag at timestep : 3 : 117
size of bag at timestep : 2 : 117
size of bag at timestep : 2 : 117
size of bag at timestep : 1 : 117
size of bag at timestep : 1 : 117
size of bag at timestep : 0 : 117
size of bag at timestep : 0 : 117

 # 118 286838 -3,808484 0,067752 3size of bag at timestep : 3 : 118
size of bag at timestep : 3 : 118
size of bag at timestep : 2 : 118
size of bag at timestep : 2 : 118
size of bag at timestep : 1 : 118
size of bag at timestep : 1 : 118
size of bag at timestep : 0 : 118
size of bag at timestep : 0 : 118

 # 119 288087 -3,808484 0,067524 3size of bag at timestep : 3 : 119
size of bag at timestep : 3 : 119
size of bag at timestep : 2 : 119
size of bag at timestep : 2 : 119
size of bag at timestep : 1 : 119
size of bag at timestep : 1 : 119
size of bag at timestep : 0 : 119
size of bag at timestep : 0 : 119

 # 120 289381 -3,808484 0,066486 3size of bag at timestep : 3 : 120
size of bag at timestep : 3 : 120
size of bag at timestep : 2 : 120
size of bag at timestep : 2 : 120
size of bag at timestep : 1 : 120
size of bag at timestep : 1 : 120
size of bag at timestep : 0 : 120
size of bag at timestep : 0 : 120

 # 121 290617 -3,808484 0,062440 3size of bag at timestep : 3 : 121
size of bag at timestep : 3 : 121
size of bag at timestep : 2 : 121
size of bag at timestep : 2 : 121
size of bag at timestep : 1 : 121
size of bag at timestep : 1 : 121
size of bag at timestep : 0 : 121
size of bag at timestep : 0 : 121

 # 122 292195 -3,808484 0,062440 3size of bag at timestep : 3 : 122
size of bag at timestep : 3 : 122
size of bag at timestep : 2 : 122
size of bag at timestep : 2 : 122
size of bag at timestep : 1 : 122
size of bag at timestep : 1 : 122
size of bag at timestep : 0 : 122
size of bag at timestep : 0 : 122

 # 123 293481 -3,808484 0,062440 3size of bag at timestep : 3 : 123
size of bag at timestep : 3 : 123
size of bag at timestep : 2 : 123
size of bag at timestep : 2 : 123
size of bag at timestep : 1 : 123
size of bag at timestep : 1 : 123
size of bag at timestep : 0 : 123
size of bag at timestep : 0 : 123

 # 124 295244 -3,808484 0,062440 3size of bag at timestep : 3 : 124
size of bag at timestep : 3 : 124
size of bag at timestep : 2 : 124
size of bag at timestep : 2 : 124
size of bag at timestep : 1 : 124
size of bag at timestep : 1 : 124
size of bag at timestep : 0 : 124
size of bag at timestep : 0 : 124

 # 125 296568 -3,808484 0,062440 3size of bag at timestep : 3 : 125
size of bag at timestep : 3 : 125
size of bag at timestep : 2 : 125
size of bag at timestep : 2 : 125
size of bag at timestep : 1 : 125
size of bag at timestep : 1 : 125
size of bag at timestep : 0 : 125
size of bag at timestep : 0 : 125

 # 126 298384 -3,808484 0,062440 3size of bag at timestep : 3 : 126
size of bag at timestep : 3 : 126
size of bag at timestep : 2 : 126
size of bag at timestep : 2 : 126
size of bag at timestep : 1 : 126
size of bag at timestep : 1 : 126
size of bag at timestep : 0 : 126
size of bag at timestep : 0 : 126

 # 127 299822 -3,808484 0,062440 3size of bag at timestep : 3 : 127
size of bag at timestep : 3 : 127
size of bag at timestep : 2 : 127
size of bag at timestep : 2 : 127
size of bag at timestep : 1 : 127
size of bag at timestep : 1 : 127
size of bag at timestep : 0 : 127
size of bag at timestep : 0 : 127

 # 128 301635 -3,808484 0,062440 3size of bag at timestep : 3 : 128
size of bag at timestep : 3 : 128
size of bag at timestep : 2 : 128
size of bag at timestep : 2 : 128
size of bag at timestep : 1 : 128
size of bag at timestep : 1 : 128
size of bag at timestep : 0 : 128
size of bag at timestep : 0 : 128

 # 129 303415 -3,808484 0,062440 3size of bag at timestep : 3 : 129
size of bag at timestep : 3 : 129
size of bag at timestep : 2 : 129
size of bag at timestep : 2 : 129
size of bag at timestep : 1 : 129
size of bag at timestep : 1 : 129
size of bag at timestep : 0 : 129
size of bag at timestep : 0 : 129

 # 130 305120 -3,808484 0,062440 3size of bag at timestep : 3 : 130
size of bag at timestep : 3 : 130
size of bag at timestep : 2 : 130
size of bag at timestep : 2 : 130
size of bag at timestep : 1 : 130
size of bag at timestep : 1 : 130
size of bag at timestep : 0 : 130
size of bag at timestep : 0 : 130

 # 131 307076 -3,808484 0,062440 3size of bag at timestep : 3 : 131
size of bag at timestep : 3 : 131
size of bag at timestep : 2 : 131
size of bag at timestep : 2 : 131
size of bag at timestep : 1 : 131
size of bag at timestep : 1 : 131
size of bag at timestep : 0 : 131
size of bag at timestep : 0 : 131

 # 132 309291 -3,808484 0,062440 3size of bag at timestep : 3 : 132
size of bag at timestep : 3 : 132
size of bag at timestep : 2 : 132
size of bag at timestep : 2 : 132
size of bag at timestep : 1 : 132
size of bag at timestep : 1 : 132
size of bag at timestep : 0 : 132
size of bag at timestep : 0 : 132

 # 133 311360 -3,808484 0,062440 3size of bag at timestep : 3 : 133
size of bag at timestep : 3 : 133
size of bag at timestep : 2 : 133
size of bag at timestep : 2 : 133
size of bag at timestep : 1 : 133
size of bag at timestep : 1 : 133
size of bag at timestep : 0 : 133
size of bag at timestep : 0 : 133

 # 134 313327 -3,808484 0,062440 3size of bag at timestep : 3 : 134
size of bag at timestep : 3 : 134
size of bag at timestep : 2 : 134
size of bag at timestep : 2 : 134
size of bag at timestep : 1 : 134
size of bag at timestep : 1 : 134
size of bag at timestep : 0 : 134
size of bag at timestep : 0 : 134

 # 135 315161 -3,808484 -0,105766 3size of bag at timestep : 3 : 135
size of bag at timestep : 3 : 135
size of bag at timestep : 2 : 135
size of bag at timestep : 2 : 135
size of bag at timestep : 1 : 135
size of bag at timestep : 1 : 135
size of bag at timestep : 0 : 135
size of bag at timestep : 0 : 135

 # 136 317168 -3,808484 -0,219579 3size of bag at timestep : 3 : 136
size of bag at timestep : 3 : 136
size of bag at timestep : 2 : 136
size of bag at timestep : 2 : 136
size of bag at timestep : 1 : 136
size of bag at timestep : 1 : 136
size of bag at timestep : 0 : 136
size of bag at timestep : 0 : 136

 # 137 319259 -3,808484 -0,226205 3size of bag at timestep : 3 : 137
size of bag at timestep : 3 : 137
size of bag at timestep : 2 : 137
size of bag at timestep : 2 : 137
size of bag at timestep : 1 : 137
size of bag at timestep : 1 : 137
size of bag at timestep : 0 : 137
size of bag at timestep : 0 : 137

 # 138 320591 -3,808484 -0,436409 3size of bag at timestep : 3 : 138
size of bag at timestep : 3 : 138
size of bag at timestep : 2 : 138
size of bag at timestep : 2 : 138
size of bag at timestep : 1 : 138
size of bag at timestep : 1 : 138
size of bag at timestep : 0 : 138
size of bag at timestep : 0 : 138

 # 139 321581 -3,808484 -0,436409 3size of bag at timestep : 3 : 139
size of bag at timestep : 3 : 139
size of bag at timestep : 2 : 139
size of bag at timestep : 2 : 139
size of bag at timestep : 1 : 139
size of bag at timestep : 1 : 139
size of bag at timestep : 0 : 139
size of bag at timestep : 0 : 139

 # 140 322648 -3,808484 -0,436409 3size of bag at timestep : 3 : 140
size of bag at timestep : 3 : 140
size of bag at timestep : 2 : 140
size of bag at timestep : 2 : 140
size of bag at timestep : 1 : 140
size of bag at timestep : 1 : 140
size of bag at timestep : 0 : 140
size of bag at timestep : 0 : 140

 # 141 323683 -3,808484 -0,436409 3size of bag at timestep : 3 : 141
size of bag at timestep : 3 : 141
size of bag at timestep : 2 : 141
size of bag at timestep : 2 : 141
size of bag at timestep : 1 : 141
size of bag at timestep : 1 : 141
size of bag at timestep : 0 : 141
size of bag at timestep : 0 : 141

 # 142 324833 -3,808484 -0,436409 3size of bag at timestep : 3 : 142
size of bag at timestep : 3 : 142
size of bag at timestep : 2 : 142
size of bag at timestep : 2 : 142
size of bag at timestep : 1 : 142
size of bag at timestep : 1 : 142
size of bag at timestep : 0 : 142
size of bag at timestep : 0 : 142

 # 143 325939 -3,808484 -0,436409 3size of bag at timestep : 3 : 143
size of bag at timestep : 3 : 143
size of bag at timestep : 2 : 143
size of bag at timestep : 2 : 143
size of bag at timestep : 1 : 143
size of bag at timestep : 1 : 143
size of bag at timestep : 0 : 143
size of bag at timestep : 0 : 143

 # 144 327005 -3,808484 -0,436409 3size of bag at timestep : 3 : 144
size of bag at timestep : 3 : 144
size of bag at timestep : 2 : 144
size of bag at timestep : 2 : 144
size of bag at timestep : 1 : 144
size of bag at timestep : 1 : 144
size of bag at timestep : 0 : 144
size of bag at timestep : 0 : 144

 # 145 328153 -3,808484 -0,436409 3size of bag at timestep : 3 : 145
size of bag at timestep : 3 : 145
size of bag at timestep : 2 : 145
size of bag at timestep : 2 : 145
size of bag at timestep : 1 : 145
size of bag at timestep : 1 : 145
size of bag at timestep : 0 : 145
size of bag at timestep : 0 : 145

 # 146 329274 -3,808484 -0,436409 3size of bag at timestep : 3 : 146
size of bag at timestep : 3 : 146
size of bag at timestep : 2 : 146
size of bag at timestep : 2 : 146
size of bag at timestep : 1 : 146
size of bag at timestep : 1 : 146
size of bag at timestep : 0 : 146
size of bag at timestep : 0 : 146

 # 147 330455 -3,808484 -0,436409 3size of bag at timestep : 3 : 147
size of bag at timestep : 3 : 147
size of bag at timestep : 2 : 147
size of bag at timestep : 2 : 147
size of bag at timestep : 1 : 147
size of bag at timestep : 1 : 147
size of bag at timestep : 0 : 147
size of bag at timestep : 0 : 147

 # 148 331706 -3,808484 -0,436409 3size of bag at timestep : 3 : 148
size of bag at timestep : 3 : 148
size of bag at timestep : 2 : 148
size of bag at timestep : 2 : 148
size of bag at timestep : 1 : 148
size of bag at timestep : 1 : 148
size of bag at timestep : 0 : 148
size of bag at timestep : 0 : 148

 # 149 333115 -3,808484 -0,436409 3size of bag at timestep : 3 : 149
size of bag at timestep : 3 : 149
size of bag at timestep : 2 : 149
size of bag at timestep : 2 : 149
size of bag at timestep : 1 : 149
size of bag at timestep : 1 : 149
size of bag at timestep : 0 : 149
size of bag at timestep : 0 : 149

 # 150 337430 -3,806795 -0,436409 3size of bag at timestep : 3 : 150
size of bag at timestep : 3 : 150
size of bag at timestep : 2 : 150
size of bag at timestep : 2 : 150
size of bag at timestep : 1 : 150
size of bag at timestep : 1 : 150
size of bag at timestep : 0 : 150
size of bag at timestep : 0 : 150

 # 151 340668 -3,806795 -0,436409 3size of bag at timestep : 3 : 151
size of bag at timestep : 3 : 151
size of bag at timestep : 2 : 151
size of bag at timestep : 2 : 151
size of bag at timestep : 1 : 151
size of bag at timestep : 1 : 151
size of bag at timestep : 0 : 151
size of bag at timestep : 0 : 151

 # 152 343276 -3,806795 -0,436409 3size of bag at timestep : 3 : 152
size of bag at timestep : 3 : 152
size of bag at timestep : 2 : 152
size of bag at timestep : 2 : 152
size of bag at timestep : 1 : 152
size of bag at timestep : 1 : 152
size of bag at timestep : 0 : 152
size of bag at timestep : 0 : 152

 # 153 346043 -3,798588 -0,436409 3size of bag at timestep : 3 : 153
size of bag at timestep : 3 : 153
size of bag at timestep : 2 : 153
size of bag at timestep : 2 : 153
size of bag at timestep : 1 : 153
size of bag at timestep : 1 : 153
size of bag at timestep : 0 : 153
size of bag at timestep : 0 : 153

 # 154 348762 -3,798588 -0,436409 3size of bag at timestep : 3 : 154
size of bag at timestep : 3 : 154
size of bag at timestep : 2 : 154
size of bag at timestep : 2 : 154
size of bag at timestep : 1 : 154
size of bag at timestep : 1 : 154
size of bag at timestep : 0 : 154
size of bag at timestep : 0 : 154

 # 155 351505 -3,798588 -0,436409 3size of bag at timestep : 3 : 155
size of bag at timestep : 3 : 155
size of bag at timestep : 2 : 155
size of bag at timestep : 2 : 155
size of bag at timestep : 1 : 155
size of bag at timestep : 1 : 155
size of bag at timestep : 0 : 155
size of bag at timestep : 0 : 155

 # 156 355044 -3,798588 -0,436409 3size of bag at timestep : 3 : 156
size of bag at timestep : 3 : 156
size of bag at timestep : 2 : 156
size of bag at timestep : 2 : 156
size of bag at timestep : 1 : 156
size of bag at timestep : 1 : 156
size of bag at timestep : 0 : 156
size of bag at timestep : 0 : 156

 # 157 357986 -3,798588 -0,436409 3size of bag at timestep : 3 : 157
size of bag at timestep : 3 : 157
size of bag at timestep : 2 : 157
size of bag at timestep : 2 : 157
size of bag at timestep : 1 : 157
size of bag at timestep : 1 : 157
size of bag at timestep : 0 : 157
size of bag at timestep : 0 : 157

 # 158 362845 -3,798588 -0,436409 3size of bag at timestep : 3 : 158
size of bag at timestep : 3 : 158
size of bag at timestep : 2 : 158
size of bag at timestep : 2 : 158
size of bag at timestep : 1 : 158
size of bag at timestep : 1 : 158
size of bag at timestep : 0 : 158
size of bag at timestep : 0 : 158

 # 159 367192 -3,798588 -0,436409 3size of bag at timestep : 3 : 159
size of bag at timestep : 3 : 159
size of bag at timestep : 2 : 159
size of bag at timestep : 2 : 159
size of bag at timestep : 1 : 159
size of bag at timestep : 1 : 159
size of bag at timestep : 0 : 159
size of bag at timestep : 0 : 159

 # 160 371833 -3,798588 -0,436409 3size of bag at timestep : 3 : 160
size of bag at timestep : 3 : 160
size of bag at timestep : 2 : 160
size of bag at timestep : 2 : 160
size of bag at timestep : 1 : 160
size of bag at timestep : 1 : 160
size of bag at timestep : 0 : 160
size of bag at timestep : 0 : 160

 # 161 376443 -3,798588 -0,436409 3size of bag at timestep : 3 : 161
size of bag at timestep : 3 : 161
size of bag at timestep : 2 : 161
size of bag at timestep : 2 : 161
size of bag at timestep : 1 : 161
size of bag at timestep : 1 : 161
size of bag at timestep : 0 : 161
size of bag at timestep : 0 : 161

 # 162 381500 -3,798588 -0,436409 3size of bag at timestep : 3 : 162
size of bag at timestep : 3 : 162
size of bag at timestep : 2 : 162
size of bag at timestep : 2 : 162
size of bag at timestep : 1 : 162
size of bag at timestep : 1 : 162
size of bag at timestep : 0 : 162
size of bag at timestep : 0 : 162

 # 163 385428 -3,798588 -0,436409 3size of bag at timestep : 3 : 163
size of bag at timestep : 3 : 163
size of bag at timestep : 2 : 163
size of bag at timestep : 2 : 163
size of bag at timestep : 1 : 163
size of bag at timestep : 1 : 163
size of bag at timestep : 0 : 163
size of bag at timestep : 0 : 163

 # 164 389237 -3,798588 -0,436409 3size of bag at timestep : 3 : 164
size of bag at timestep : 3 : 164
size of bag at timestep : 2 : 164
size of bag at timestep : 2 : 164
size of bag at timestep : 1 : 164
size of bag at timestep : 1 : 164
size of bag at timestep : 0 : 164
size of bag at timestep : 0 : 164

 # 165 393494 -3,797659 -0,436409 3size of bag at timestep : 3 : 165
size of bag at timestep : 3 : 165
size of bag at timestep : 2 : 165
size of bag at timestep : 2 : 165
size of bag at timestep : 1 : 165
size of bag at timestep : 1 : 165
size of bag at timestep : 0 : 165
size of bag at timestep : 0 : 165

 # 166 397981 -3,797539 -0,436409 3size of bag at timestep : 3 : 166
size of bag at timestep : 3 : 166
size of bag at timestep : 2 : 166
size of bag at timestep : 2 : 166
size of bag at timestep : 1 : 166
size of bag at timestep : 1 : 166
size of bag at timestep : 0 : 166
size of bag at timestep : 0 : 166

 # 167 402481 -3,787317 -0,436409 3size of bag at timestep : 3 : 167
size of bag at timestep : 3 : 167
size of bag at timestep : 2 : 167
size of bag at timestep : 2 : 167
size of bag at timestep : 1 : 167
size of bag at timestep : 1 : 167
size of bag at timestep : 0 : 167
size of bag at timestep : 0 : 167

 # 168 406550 -3,787317 -0,436409 3size of bag at timestep : 3 : 168
size of bag at timestep : 3 : 168
size of bag at timestep : 2 : 168
size of bag at timestep : 2 : 168
size of bag at timestep : 1 : 168
size of bag at timestep : 1 : 168
size of bag at timestep : 0 : 168
size of bag at timestep : 0 : 168

 # 169 410939 -3,786353 -0,436409 3size of bag at timestep : 3 : 169
size of bag at timestep : 3 : 169
size of bag at timestep : 2 : 169
size of bag at timestep : 2 : 169
size of bag at timestep : 1 : 169
size of bag at timestep : 1 : 169
size of bag at timestep : 0 : 169
size of bag at timestep : 0 : 169

 # 170 416275 -3,786232 -0,436409 3size of bag at timestep : 3 : 170
size of bag at timestep : 3 : 170
size of bag at timestep : 2 : 170
size of bag at timestep : 2 : 170
size of bag at timestep : 1 : 170
size of bag at timestep : 1 : 170
size of bag at timestep : 0 : 170
size of bag at timestep : 0 : 170

 # 171 421924 -3,786092 -0,436409 3size of bag at timestep : 3 : 171
size of bag at timestep : 3 : 171
size of bag at timestep : 2 : 171
size of bag at timestep : 2 : 171
size of bag at timestep : 1 : 171
size of bag at timestep : 1 : 171
size of bag at timestep : 0 : 171
size of bag at timestep : 0 : 171

 # 172 426883 -3,786067 -0,436409 3size of bag at timestep : 3 : 172
size of bag at timestep : 3 : 172
size of bag at timestep : 2 : 172
size of bag at timestep : 2 : 172
size of bag at timestep : 1 : 172
size of bag at timestep : 1 : 172
size of bag at timestep : 0 : 172
size of bag at timestep : 0 : 172

 # 173 432878 -3,786048 -0,436409 3size of bag at timestep : 3 : 173
size of bag at timestep : 3 : 173
size of bag at timestep : 2 : 173
size of bag at timestep : 2 : 173
size of bag at timestep : 1 : 173
size of bag at timestep : 1 : 173
size of bag at timestep : 0 : 173
size of bag at timestep : 0 : 173

 # 174 438811 -3,783589 -0,436409 3size of bag at timestep : 3 : 174
size of bag at timestep : 3 : 174
size of bag at timestep : 2 : 174
size of bag at timestep : 2 : 174
size of bag at timestep : 1 : 174
size of bag at timestep : 1 : 174
size of bag at timestep : 0 : 174
size of bag at timestep : 0 : 174

 # 175 443561 -3,773966 -0,436409 3size of bag at timestep : 3 : 175
size of bag at timestep : 3 : 175
size of bag at timestep : 2 : 175
size of bag at timestep : 2 : 175
size of bag at timestep : 1 : 175
size of bag at timestep : 1 : 175
size of bag at timestep : 0 : 175
size of bag at timestep : 0 : 175

 # 176 447920 -3,768697 -0,436409 3size of bag at timestep : 3 : 176
size of bag at timestep : 3 : 176
size of bag at timestep : 2 : 176
size of bag at timestep : 2 : 176
size of bag at timestep : 1 : 176
size of bag at timestep : 1 : 176
size of bag at timestep : 0 : 176
size of bag at timestep : 0 : 176

 # 177 452420 -3,764590 -0,436409 3size of bag at timestep : 3 : 177
size of bag at timestep : 3 : 177
size of bag at timestep : 2 : 177
size of bag at timestep : 2 : 177
size of bag at timestep : 1 : 177
size of bag at timestep : 1 : 177
size of bag at timestep : 0 : 177
size of bag at timestep : 0 : 177

 # 178 456515 -3,679451 -0,436409 3size of bag at timestep : 3 : 178
size of bag at timestep : 3 : 178
size of bag at timestep : 2 : 178
size of bag at timestep : 2 : 178
size of bag at timestep : 1 : 178
size of bag at timestep : 1 : 178
size of bag at timestep : 0 : 178
size of bag at timestep : 0 : 178

 # 179 459985 -3,677742 -0,436409 3size of bag at timestep : 3 : 179
size of bag at timestep : 3 : 179
size of bag at timestep : 2 : 179
size of bag at timestep : 2 : 179
size of bag at timestep : 1 : 179
size of bag at timestep : 1 : 179
size of bag at timestep : 0 : 179
size of bag at timestep : 0 : 179

 # 180 463639 -3,677742 -0,436409 3size of bag at timestep : 3 : 180
size of bag at timestep : 3 : 180
size of bag at timestep : 2 : 180
size of bag at timestep : 2 : 180
size of bag at timestep : 1 : 180
size of bag at timestep : 1 : 180
size of bag at timestep : 0 : 180
size of bag at timestep : 0 : 180

 # 181 467583 -3,677742 -0,436409 3size of bag at timestep : 3 : 181
size of bag at timestep : 3 : 181
size of bag at timestep : 2 : 181
size of bag at timestep : 2 : 181
size of bag at timestep : 1 : 181
size of bag at timestep : 1 : 181
size of bag at timestep : 0 : 181
size of bag at timestep : 0 : 181

 # 182 471975 -3,677742 -0,436409 3size of bag at timestep : 3 : 182
size of bag at timestep : 3 : 182
size of bag at timestep : 2 : 182
size of bag at timestep : 2 : 182
size of bag at timestep : 1 : 182
size of bag at timestep : 1 : 182
size of bag at timestep : 0 : 182
size of bag at timestep : 0 : 182

 # 183 476507 -3,677742 -0,436409 3size of bag at timestep : 3 : 183
size of bag at timestep : 3 : 183
size of bag at timestep : 2 : 183
size of bag at timestep : 2 : 183
size of bag at timestep : 1 : 183
size of bag at timestep : 1 : 183
size of bag at timestep : 0 : 183
size of bag at timestep : 0 : 183

 # 184 480992 -3,677742 -0,436409 3size of bag at timestep : 3 : 184
size of bag at timestep : 3 : 184
size of bag at timestep : 2 : 184
size of bag at timestep : 2 : 184
size of bag at timestep : 1 : 184
size of bag at timestep : 1 : 184
size of bag at timestep : 0 : 184
size of bag at timestep : 0 : 184

 # 185 485620 -3,677742 -0,436409 3size of bag at timestep : 3 : 185
size of bag at timestep : 3 : 185
size of bag at timestep : 2 : 185
size of bag at timestep : 2 : 185
size of bag at timestep : 1 : 185
size of bag at timestep : 1 : 185
size of bag at timestep : 0 : 185
size of bag at timestep : 0 : 185

 # 186 490612 -3,677742 -0,436409 3size of bag at timestep : 3 : 186
size of bag at timestep : 3 : 186
size of bag at timestep : 2 : 186
size of bag at timestep : 2 : 186
size of bag at timestep : 1 : 186
size of bag at timestep : 1 : 186
size of bag at timestep : 0 : 186
size of bag at timestep : 0 : 186

 # 187 496623 -3,677742 -0,436409 3size of bag at timestep : 3 : 187
size of bag at timestep : 3 : 187
size of bag at timestep : 2 : 187
size of bag at timestep : 2 : 187
size of bag at timestep : 1 : 187
size of bag at timestep : 1 : 187
size of bag at timestep : 0 : 187
size of bag at timestep : 0 : 187

 # 188 503544 -3,677742 -0,436409 3size of bag at timestep : 3 : 188
size of bag at timestep : 3 : 188
size of bag at timestep : 2 : 188
size of bag at timestep : 2 : 188
size of bag at timestep : 1 : 188
size of bag at timestep : 1 : 188
size of bag at timestep : 0 : 188
size of bag at timestep : 0 : 188

 # 189 508701 -3,677742 -0,436409 3size of bag at timestep : 3 : 189
size of bag at timestep : 3 : 189
size of bag at timestep : 2 : 189
size of bag at timestep : 2 : 189
size of bag at timestep : 1 : 189
size of bag at timestep : 1 : 189
size of bag at timestep : 0 : 189
size of bag at timestep : 0 : 189

 # 190 514405 -3,677742 -0,436409 3size of bag at timestep : 3 : 190
size of bag at timestep : 3 : 190
size of bag at timestep : 2 : 190
size of bag at timestep : 2 : 190
size of bag at timestep : 1 : 190
size of bag at timestep : 1 : 190
size of bag at timestep : 0 : 190
size of bag at timestep : 0 : 190

 # 191 519815 -3,677742 -0,436409 3size of bag at timestep : 3 : 191
size of bag at timestep : 3 : 191
size of bag at timestep : 2 : 191
size of bag at timestep : 2 : 191
size of bag at timestep : 1 : 191
size of bag at timestep : 1 : 191
size of bag at timestep : 0 : 191
size of bag at timestep : 0 : 191

 # 192 526517 -3,677742 -0,436409 3size of bag at timestep : 3 : 192
size of bag at timestep : 3 : 192
size of bag at timestep : 2 : 192
size of bag at timestep : 2 : 192
size of bag at timestep : 1 : 192
size of bag at timestep : 1 : 192
size of bag at timestep : 0 : 192
size of bag at timestep : 0 : 192

 # 193 532623 -3,677742 -0,436409 3size of bag at timestep : 3 : 193
size of bag at timestep : 3 : 193
size of bag at timestep : 2 : 193
size of bag at timestep : 2 : 193
size of bag at timestep : 1 : 193
size of bag at timestep : 1 : 193
size of bag at timestep : 0 : 193
size of bag at timestep : 0 : 193

 # 194 538690 -3,677742 -0,436409 3size of bag at timestep : 3 : 194
size of bag at timestep : 3 : 194
size of bag at timestep : 2 : 194
size of bag at timestep : 2 : 194
size of bag at timestep : 1 : 194
size of bag at timestep : 1 : 194
size of bag at timestep : 0 : 194
size of bag at timestep : 0 : 194

 # 195 544609 -3,677742 -0,436409 3size of bag at timestep : 3 : 195
size of bag at timestep : 3 : 195
size of bag at timestep : 2 : 195
size of bag at timestep : 2 : 195
size of bag at timestep : 1 : 195
size of bag at timestep : 1 : 195
size of bag at timestep : 0 : 195
size of bag at timestep : 0 : 195

 # 196 552491 -3,677742 -0,436409 3size of bag at timestep : 3 : 196
size of bag at timestep : 3 : 196
size of bag at timestep : 2 : 196
size of bag at timestep : 2 : 196
size of bag at timestep : 1 : 196
size of bag at timestep : 1 : 196
size of bag at timestep : 0 : 196
size of bag at timestep : 0 : 196

 # 197 558540 -3,677742 -0,436409 3size of bag at timestep : 3 : 197
size of bag at timestep : 3 : 197
size of bag at timestep : 2 : 197
size of bag at timestep : 2 : 197
size of bag at timestep : 1 : 197
size of bag at timestep : 1 : 197
size of bag at timestep : 0 : 197
size of bag at timestep : 0 : 197

 # 198 564917 -3,677742 -0,436409 3size of bag at timestep : 3 : 198
size of bag at timestep : 3 : 198
size of bag at timestep : 2 : 198
size of bag at timestep : 2 : 198
size of bag at timestep : 1 : 198
size of bag at timestep : 1 : 198
size of bag at timestep : 0 : 198
size of bag at timestep : 0 : 198

 # 199 571720 -3,677742 -0,436409 3size of bag at timestep : 3 : 199
size of bag at timestep : 3 : 199
size of bag at timestep : 2 : 199
size of bag at timestep : 2 : 199
size of bag at timestep : 1 : 199
size of bag at timestep : 1 : 199
size of bag at timestep : 0 : 199
size of bag at timestep : 0 : 199

 # 200 580417 -3,677742 -0,436409 3size of bag at timestep : 3 : 200
size of bag at timestep : 3 : 200
size of bag at timestep : 2 : 200
size of bag at timestep : 2 : 200
size of bag at timestep : 1 : 200
size of bag at timestep : 1 : 200
size of bag at timestep : 0 : 200
size of bag at timestep : 0 : 200

 # 201 587981 -3,677742 -0,436409 3size of bag at timestep : 3 : 201
size of bag at timestep : 3 : 201
size of bag at timestep : 2 : 201
size of bag at timestep : 2 : 201
size of bag at timestep : 1 : 201
size of bag at timestep : 1 : 201
size of bag at timestep : 0 : 201
size of bag at timestep : 0 : 201

 # 202 596341 -3,677742 -0,436409 3size of bag at timestep : 3 : 202
size of bag at timestep : 3 : 202
size of bag at timestep : 2 : 202
size of bag at timestep : 2 : 202
size of bag at timestep : 1 : 202
size of bag at timestep : 1 : 202
size of bag at timestep : 0 : 202
size of bag at timestep : 0 : 202

 # 203 604989 -3,677742 -0,436409 3size of bag at timestep : 3 : 203
size of bag at timestep : 3 : 203
size of bag at timestep : 2 : 203
size of bag at timestep : 2 : 203
size of bag at timestep : 1 : 203
size of bag at timestep : 1 : 203
size of bag at timestep : 0 : 203
size of bag at timestep : 0 : 203

 # 204 612387 -3,677742 -0,436409 3size of bag at timestep : 3 : 204
size of bag at timestep : 3 : 204
size of bag at timestep : 2 : 204
size of bag at timestep : 2 : 204
size of bag at timestep : 1 : 204
size of bag at timestep : 1 : 204
size of bag at timestep : 0 : 204
size of bag at timestep : 0 : 204

 # 205 627326 -3,677742 -0,436409 3size of bag at timestep : 3 : 205
size of bag at timestep : 3 : 205
size of bag at timestep : 2 : 205
size of bag at timestep : 2 : 205
size of bag at timestep : 1 : 205
size of bag at timestep : 1 : 205
size of bag at timestep : 0 : 205
size of bag at timestep : 0 : 205

 # 206 636883 -3,677742 -0,436409 3size of bag at timestep : 3 : 206
size of bag at timestep : 3 : 206
size of bag at timestep : 2 : 206
size of bag at timestep : 2 : 206
size of bag at timestep : 1 : 206
size of bag at timestep : 1 : 206
size of bag at timestep : 0 : 206
size of bag at timestep : 0 : 206

 # 207 647385 -3,677742 -0,436409 3size of bag at timestep : 3 : 207
size of bag at timestep : 3 : 207
size of bag at timestep : 2 : 207
size of bag at timestep : 2 : 207
size of bag at timestep : 1 : 207
size of bag at timestep : 1 : 207
size of bag at timestep : 0 : 207
size of bag at timestep : 0 : 207

 # 208 659931 -3,677742 -0,436409 3size of bag at timestep : 3 : 208
size of bag at timestep : 3 : 208
size of bag at timestep : 2 : 208
size of bag at timestep : 2 : 208
size of bag at timestep : 1 : 208
size of bag at timestep : 1 : 208
size of bag at timestep : 0 : 208
size of bag at timestep : 0 : 208

 # 209 672363 -3,677742 -0,436409 3size of bag at timestep : 3 : 209
size of bag at timestep : 3 : 209
size of bag at timestep : 2 : 209
size of bag at timestep : 2 : 209
size of bag at timestep : 1 : 209
size of bag at timestep : 1 : 209
size of bag at timestep : 0 : 209
size of bag at timestep : 0 : 209

 # 210 684500 -3,677742 -0,436409 3size of bag at timestep : 3 : 210
size of bag at timestep : 3 : 210
size of bag at timestep : 2 : 210
size of bag at timestep : 2 : 210
size of bag at timestep : 1 : 210
size of bag at timestep : 1 : 210
size of bag at timestep : 0 : 210
size of bag at timestep : 0 : 210

 # 211 699753 -3,677742 -0,436409 3size of bag at timestep : 3 : 211
size of bag at timestep : 3 : 211
size of bag at timestep : 2 : 211
size of bag at timestep : 2 : 211
size of bag at timestep : 1 : 211
size of bag at timestep : 1 : 211
size of bag at timestep : 0 : 211
size of bag at timestep : 0 : 211

 # 212 714785 -3,677742 -0,436409 3size of bag at timestep : 3 : 212
size of bag at timestep : 3 : 212
size of bag at timestep : 2 : 212
size of bag at timestep : 2 : 212
size of bag at timestep : 1 : 212
size of bag at timestep : 1 : 212
size of bag at timestep : 0 : 212
size of bag at timestep : 0 : 212

 # 213 730640 -3,677742 -0,436409 3size of bag at timestep : 3 : 213
size of bag at timestep : 3 : 213
size of bag at timestep : 2 : 213
size of bag at timestep : 2 : 213
size of bag at timestep : 1 : 213
size of bag at timestep : 1 : 213
size of bag at timestep : 0 : 213
size of bag at timestep : 0 : 213

 # 214 744414 -3,677742 -0,436409 3size of bag at timestep : 3 : 214
size of bag at timestep : 3 : 214
size of bag at timestep : 2 : 214
size of bag at timestep : 2 : 214
size of bag at timestep : 1 : 214
size of bag at timestep : 1 : 214
size of bag at timestep : 0 : 214
size of bag at timestep : 0 : 214

 # 215 756723 -3,677742 -0,436409 3size of bag at timestep : 3 : 215
size of bag at timestep : 3 : 215
size of bag at timestep : 2 : 215
size of bag at timestep : 2 : 215
size of bag at timestep : 1 : 215
size of bag at timestep : 1 : 215
size of bag at timestep : 0 : 215
size of bag at timestep : 0 : 215

 # 216 770020 -3,677742 -0,436409 3size of bag at timestep : 3 : 216
size of bag at timestep : 3 : 216
size of bag at timestep : 2 : 216
size of bag at timestep : 2 : 216
size of bag at timestep : 1 : 216
size of bag at timestep : 1 : 216
size of bag at timestep : 0 : 216
size of bag at timestep : 0 : 216

 # 217 779942 -3,677742 -0,436678 3size of bag at timestep : 3 : 217
size of bag at timestep : 3 : 217
size of bag at timestep : 2 : 217
size of bag at timestep : 2 : 217
size of bag at timestep : 1 : 217
size of bag at timestep : 1 : 217
size of bag at timestep : 0 : 217
size of bag at timestep : 0 : 217

 # 218 787759 -3,677742 -0,436678 3size of bag at timestep : 3 : 218
size of bag at timestep : 3 : 218
size of bag at timestep : 2 : 218
size of bag at timestep : 2 : 218
size of bag at timestep : 1 : 218
size of bag at timestep : 1 : 218
size of bag at timestep : 0 : 218
size of bag at timestep : 0 : 218

 # 219 799561 -3,677742 -0,436678 3size of bag at timestep : 3 : 219
size of bag at timestep : 3 : 219
size of bag at timestep : 2 : 219
size of bag at timestep : 2 : 219
size of bag at timestep : 1 : 219
size of bag at timestep : 1 : 219
size of bag at timestep : 0 : 219
size of bag at timestep : 0 : 219

 # 220 808539 -3,677742 -0,436678 3size of bag at timestep : 3 : 220
size of bag at timestep : 3 : 220
size of bag at timestep : 2 : 220
size of bag at timestep : 2 : 220
size of bag at timestep : 1 : 220
size of bag at timestep : 1 : 220
size of bag at timestep : 0 : 220
size of bag at timestep : 0 : 220

 # 221 818471 -3,677742 -0,436678 3size of bag at timestep : 3 : 221
size of bag at timestep : 3 : 221
size of bag at timestep : 2 : 221
size of bag at timestep : 2 : 221
size of bag at timestep : 1 : 221
size of bag at timestep : 1 : 221
size of bag at timestep : 0 : 221
size of bag at timestep : 0 : 221

 # 222 829188 -3,677742 -0,436678 3size of bag at timestep : 3 : 222
size of bag at timestep : 3 : 222
size of bag at timestep : 2 : 222
size of bag at timestep : 2 : 222
size of bag at timestep : 1 : 222
size of bag at timestep : 1 : 222
size of bag at timestep : 0 : 222
size of bag at timestep : 0 : 222

 # 223 841582 -3,677742 -0,436678 3size of bag at timestep : 3 : 223
size of bag at timestep : 3 : 223
size of bag at timestep : 2 : 223
size of bag at timestep : 2 : 223
size of bag at timestep : 1 : 223
size of bag at timestep : 1 : 223
size of bag at timestep : 0 : 223
size of bag at timestep : 0 : 223

 # 224 854762 -3,677742 -0,436678 3size of bag at timestep : 3 : 224
size of bag at timestep : 3 : 224
size of bag at timestep : 2 : 224
size of bag at timestep : 2 : 224
size of bag at timestep : 1 : 224
size of bag at timestep : 1 : 224
size of bag at timestep : 0 : 224
size of bag at timestep : 0 : 224

 # 225 866095 -3,677742 -0,436678 3size of bag at timestep : 3 : 225
size of bag at timestep : 3 : 225
size of bag at timestep : 2 : 225
size of bag at timestep : 2 : 225
size of bag at timestep : 1 : 225
size of bag at timestep : 1 : 225
size of bag at timestep : 0 : 225
size of bag at timestep : 0 : 225

 # 226 878597 -3,677742 -0,436678 3size of bag at timestep : 3 : 226
size of bag at timestep : 3 : 226
size of bag at timestep : 2 : 226
size of bag at timestep : 2 : 226
size of bag at timestep : 1 : 226
size of bag at timestep : 1 : 226
size of bag at timestep : 0 : 226
size of bag at timestep : 0 : 226

 # 227 891940 -3,677742 -0,436678 3size of bag at timestep : 3 : 227
size of bag at timestep : 3 : 227
size of bag at timestep : 2 : 227
size of bag at timestep : 2 : 227
size of bag at timestep : 1 : 227
size of bag at timestep : 1 : 227
size of bag at timestep : 0 : 227
size of bag at timestep : 0 : 227

 # 228 906242 -3,677742 -0,436678 3size of bag at timestep : 3 : 228
size of bag at timestep : 3 : 228
size of bag at timestep : 2 : 228
size of bag at timestep : 2 : 228
size of bag at timestep : 1 : 228
size of bag at timestep : 1 : 228
size of bag at timestep : 0 : 228
size of bag at timestep : 0 : 228

 # 229 920436 -3,677742 -0,436678 3size of bag at timestep : 3 : 229
size of bag at timestep : 3 : 229
size of bag at timestep : 2 : 229
size of bag at timestep : 2 : 229
size of bag at timestep : 1 : 229
size of bag at timestep : 1 : 229
size of bag at timestep : 0 : 229
size of bag at timestep : 0 : 229

 # 230 936869 -3,677742 -0,436678 3size of bag at timestep : 3 : 230
size of bag at timestep : 3 : 230
size of bag at timestep : 2 : 230
size of bag at timestep : 2 : 230
size of bag at timestep : 1 : 230
size of bag at timestep : 1 : 230
size of bag at timestep : 0 : 230
size of bag at timestep : 0 : 230

 # 231 952865 -3,677742 -0,436678 3size of bag at timestep : 3 : 231
size of bag at timestep : 3 : 231
size of bag at timestep : 2 : 231
size of bag at timestep : 2 : 231
size of bag at timestep : 1 : 231
size of bag at timestep : 1 : 231
size of bag at timestep : 0 : 231
size of bag at timestep : 0 : 231

 # 232 968695 -3,677742 -0,436678 3size of bag at timestep : 3 : 232
size of bag at timestep : 3 : 232
size of bag at timestep : 2 : 232
size of bag at timestep : 2 : 232
size of bag at timestep : 1 : 232
size of bag at timestep : 1 : 232
size of bag at timestep : 0 : 232
size of bag at timestep : 0 : 232

 # 233 982369 -3,677742 -0,436678 3size of bag at timestep : 3 : 233
size of bag at timestep : 3 : 233
size of bag at timestep : 2 : 233
size of bag at timestep : 2 : 233
size of bag at timestep : 1 : 233
size of bag at timestep : 1 : 233
size of bag at timestep : 0 : 233
size of bag at timestep : 0 : 233

 # 234 995691 -3,677742 -0,436678 3size of bag at timestep : 3 : 234
size of bag at timestep : 3 : 234
size of bag at timestep : 2 : 234
size of bag at timestep : 2 : 234
size of bag at timestep : 1 : 234
size of bag at timestep : 1 : 234
size of bag at timestep : 0 : 234
size of bag at timestep : 0 : 234

 # 235 1015778 -3,677742 -0,436678 3size of bag at timestep : 3 : 235
size of bag at timestep : 3 : 235
size of bag at timestep : 2 : 235
size of bag at timestep : 2 : 235
size of bag at timestep : 1 : 235
size of bag at timestep : 1 : 235
size of bag at timestep : 0 : 235
size of bag at timestep : 0 : 235

 # 236 1032018 -3,677742 -0,436678 3size of bag at timestep : 3 : 236
size of bag at timestep : 3 : 236
size of bag at timestep : 2 : 236
size of bag at timestep : 2 : 236
size of bag at timestep : 1 : 236
size of bag at timestep : 1 : 236
size of bag at timestep : 0 : 236
size of bag at timestep : 0 : 236

 # 237 1048841 -3,677742 -0,436678 3size of bag at timestep : 3 : 237
size of bag at timestep : 3 : 237
size of bag at timestep : 2 : 237
size of bag at timestep : 2 : 237
size of bag at timestep : 1 : 237
size of bag at timestep : 1 : 237
size of bag at timestep : 0 : 237
size of bag at timestep : 0 : 237

 # 238 1066142 -3,677742 -0,436678 3size of bag at timestep : 3 : 238
size of bag at timestep : 3 : 238
size of bag at timestep : 2 : 238
size of bag at timestep : 2 : 238
size of bag at timestep : 1 : 238
size of bag at timestep : 1 : 238
size of bag at timestep : 0 : 238
size of bag at timestep : 0 : 238

 # 239 1085434 -3,677742 -0,436678 3size of bag at timestep : 3 : 239
size of bag at timestep : 3 : 239
size of bag at timestep : 2 : 239
size of bag at timestep : 2 : 239
size of bag at timestep : 1 : 239
size of bag at timestep : 1 : 239
size of bag at timestep : 0 : 239
size of bag at timestep : 0 : 239

 # 240 1105371 -3,677742 -0,436678 3size of bag at timestep : 3 : 240
size of bag at timestep : 3 : 240
size of bag at timestep : 2 : 240
size of bag at timestep : 2 : 240
size of bag at timestep : 1 : 240
size of bag at timestep : 1 : 240
size of bag at timestep : 0 : 240
size of bag at timestep : 0 : 240

 # 241 1126324 -3,677742 -0,436678 3size of bag at timestep : 3 : 241
size of bag at timestep : 3 : 241
size of bag at timestep : 2 : 241
size of bag at timestep : 2 : 241
size of bag at timestep : 1 : 241
size of bag at timestep : 1 : 241
size of bag at timestep : 0 : 241
size of bag at timestep : 0 : 241

 # 242 1149491 -3,677742 -0,436678 3size of bag at timestep : 3 : 242
size of bag at timestep : 3 : 242
size of bag at timestep : 2 : 242
size of bag at timestep : 2 : 242
size of bag at timestep : 1 : 242
size of bag at timestep : 1 : 242
size of bag at timestep : 0 : 242
size of bag at timestep : 0 : 242

 # 243 1168575 -3,677742 -0,436678 3size of bag at timestep : 3 : 243
size of bag at timestep : 3 : 243
size of bag at timestep : 2 : 243
size of bag at timestep : 2 : 243
size of bag at timestep : 1 : 243
size of bag at timestep : 1 : 243
size of bag at timestep : 0 : 243
size of bag at timestep : 0 : 243

 # 244 1188044 -3,677742 -0,436678 3size of bag at timestep : 3 : 244
size of bag at timestep : 3 : 244
size of bag at timestep : 2 : 244
size of bag at timestep : 2 : 244
size of bag at timestep : 1 : 244
size of bag at timestep : 1 : 244
size of bag at timestep : 0 : 244
size of bag at timestep : 0 : 244

 # 245 1207659 -3,677742 -0,436678 3size of bag at timestep : 3 : 245
size of bag at timestep : 3 : 245
size of bag at timestep : 2 : 245
size of bag at timestep : 2 : 245
size of bag at timestep : 1 : 245
size of bag at timestep : 1 : 245
size of bag at timestep : 0 : 245
size of bag at timestep : 0 : 245

 # 246 1229777 -3,677742 -0,436678 3size of bag at timestep : 3 : 246
size of bag at timestep : 3 : 246
size of bag at timestep : 2 : 246
size of bag at timestep : 2 : 246
size of bag at timestep : 1 : 246
size of bag at timestep : 1 : 246
size of bag at timestep : 0 : 246
size of bag at timestep : 0 : 246

 # 247 1253604 -3,677742 -0,436678 3size of bag at timestep : 3 : 247
size of bag at timestep : 3 : 247
size of bag at timestep : 2 : 247
size of bag at timestep : 2 : 247
size of bag at timestep : 1 : 247
size of bag at timestep : 1 : 247
size of bag at timestep : 0 : 247
size of bag at timestep : 0 : 247

 # 248 1275960 -3,677742 -0,436678 3size of bag at timestep : 3 : 248
size of bag at timestep : 3 : 248
size of bag at timestep : 2 : 248
size of bag at timestep : 2 : 248
size of bag at timestep : 1 : 248
size of bag at timestep : 1 : 248
size of bag at timestep : 0 : 248
size of bag at timestep : 0 : 248

 # 249 1305641 -3,677742 -0,436678 3size of bag at timestep : 3 : 249
size of bag at timestep : 3 : 249
size of bag at timestep : 2 : 249
size of bag at timestep : 2 : 249
size of bag at timestep : 1 : 249
size of bag at timestep : 1 : 249
size of bag at timestep : 0 : 249
size of bag at timestep : 0 : 249

 # 250 1325130 -3,677742 -0,436678 3size of bag at timestep : 3 : 250
size of bag at timestep : 3 : 250
size of bag at timestep : 2 : 250
size of bag at timestep : 2 : 250
size of bag at timestep : 1 : 250
size of bag at timestep : 1 : 250
size of bag at timestep : 0 : 250
size of bag at timestep : 0 : 250

 # 251 1340214 -3,677742 -0,436678 3size of bag at timestep : 3 : 251
size of bag at timestep : 3 : 251
size of bag at timestep : 2 : 251
size of bag at timestep : 2 : 251
size of bag at timestep : 1 : 251
size of bag at timestep : 1 : 251
size of bag at timestep : 0 : 251
size of bag at timestep : 0 : 251

 # 252 1356046 -3,677742 -0,436678 3size of bag at timestep : 3 : 252
size of bag at timestep : 3 : 252
size of bag at timestep : 2 : 252
size of bag at timestep : 2 : 252
size of bag at timestep : 1 : 252
size of bag at timestep : 1 : 252
size of bag at timestep : 0 : 252
size of bag at timestep : 0 : 252

 # 253 1373075 -3,677742 -0,436678 3size of bag at timestep : 3 : 253
size of bag at timestep : 3 : 253
size of bag at timestep : 2 : 253
size of bag at timestep : 2 : 253
size of bag at timestep : 1 : 253
size of bag at timestep : 1 : 253
size of bag at timestep : 0 : 253
size of bag at timestep : 0 : 253

 # 254 1393157 -3,677742 -0,436678 3size of bag at timestep : 3 : 254
size of bag at timestep : 3 : 254
size of bag at timestep : 2 : 254
size of bag at timestep : 2 : 254
size of bag at timestep : 1 : 254
size of bag at timestep : 1 : 254
size of bag at timestep : 0 : 254
size of bag at timestep : 0 : 254

 # 255 1412807 -3,677742 -0,436678 3size of bag at timestep : 3 : 255
size of bag at timestep : 3 : 255
size of bag at timestep : 2 : 255
size of bag at timestep : 2 : 255
size of bag at timestep : 1 : 255
size of bag at timestep : 1 : 255
size of bag at timestep : 0 : 255
size of bag at timestep : 0 : 255

 # 256 1434693 -3,677742 -0,436678 3size of bag at timestep : 3 : 256
size of bag at timestep : 3 : 256
size of bag at timestep : 2 : 256
size of bag at timestep : 2 : 256
size of bag at timestep : 1 : 256
size of bag at timestep : 1 : 256
size of bag at timestep : 0 : 256
size of bag at timestep : 0 : 256

 # 257 1462734 -3,677742 -0,436678 3size of bag at timestep : 3 : 257
size of bag at timestep : 3 : 257
size of bag at timestep : 2 : 257
size of bag at timestep : 2 : 257
size of bag at timestep : 1 : 257
size of bag at timestep : 1 : 257
size of bag at timestep : 0 : 257
size of bag at timestep : 0 : 257

 # 258 1481825 -3,677742 -0,436678 3size of bag at timestep : 3 : 258
size of bag at timestep : 3 : 258
size of bag at timestep : 2 : 258
size of bag at timestep : 2 : 258
size of bag at timestep : 1 : 258
size of bag at timestep : 1 : 258
size of bag at timestep : 0 : 258
size of bag at timestep : 0 : 258

 # 259 1501161 -3,677742 -0,436678 3size of bag at timestep : 3 : 259
size of bag at timestep : 3 : 259
size of bag at timestep : 2 : 259
size of bag at timestep : 2 : 259
size of bag at timestep : 1 : 259
size of bag at timestep : 1 : 259
size of bag at timestep : 0 : 259
size of bag at timestep : 0 : 259

 # 260 1524369 -3,677742 -0,436678 3size of bag at timestep : 3 : 260
size of bag at timestep : 3 : 260
size of bag at timestep : 2 : 260
size of bag at timestep : 2 : 260
size of bag at timestep : 1 : 260
size of bag at timestep : 1 : 260
size of bag at timestep : 0 : 260
size of bag at timestep : 0 : 260

 # 261 1549001 -3,677742 -0,436678 3size of bag at timestep : 3 : 261
size of bag at timestep : 3 : 261
size of bag at timestep : 2 : 261
size of bag at timestep : 2 : 261
size of bag at timestep : 1 : 261
size of bag at timestep : 1 : 261
size of bag at timestep : 0 : 261
size of bag at timestep : 0 : 261

 # 262 1575055 -3,677742 -0,436678 3size of bag at timestep : 3 : 262
size of bag at timestep : 3 : 262
size of bag at timestep : 2 : 262
size of bag at timestep : 2 : 262
size of bag at timestep : 1 : 262
size of bag at timestep : 1 : 262
size of bag at timestep : 0 : 262
size of bag at timestep : 0 : 262

 # 263 1599553 -3,677742 -0,436678 3size of bag at timestep : 3 : 263
size of bag at timestep : 3 : 263
size of bag at timestep : 2 : 263
size of bag at timestep : 2 : 263
size of bag at timestep : 1 : 263
size of bag at timestep : 1 : 263
size of bag at timestep : 0 : 263
size of bag at timestep : 0 : 263

 # 264 1626252 -3,677742 -0,438194 3size of bag at timestep : 3 : 264
size of bag at timestep : 3 : 264
size of bag at timestep : 2 : 264
size of bag at timestep : 2 : 264
size of bag at timestep : 1 : 264
size of bag at timestep : 1 : 264
size of bag at timestep : 0 : 264
size of bag at timestep : 0 : 264

 # 265 1654344 -3,677742 -0,442056 3size of bag at timestep : 3 : 265
size of bag at timestep : 3 : 265
size of bag at timestep : 2 : 265
size of bag at timestep : 2 : 265
size of bag at timestep : 1 : 265
size of bag at timestep : 1 : 265
size of bag at timestep : 0 : 265
size of bag at timestep : 0 : 265

 # 266 1696684 -3,677742 -0,449092 3size of bag at timestep : 3 : 266
size of bag at timestep : 3 : 266
size of bag at timestep : 2 : 266
size of bag at timestep : 2 : 266
size of bag at timestep : 1 : 266
size of bag at timestep : 1 : 266
size of bag at timestep : 0 : 266
size of bag at timestep : 0 : 266

 # 267 1727441 -3,677742 -0,465486 3size of bag at timestep : 3 : 267
size of bag at timestep : 3 : 267
size of bag at timestep : 2 : 267
size of bag at timestep : 2 : 267
size of bag at timestep : 1 : 267
size of bag at timestep : 1 : 267
size of bag at timestep : 0 : 267
size of bag at timestep : 0 : 267

 # 268 1756402 -3,677742 -0,466874 3size of bag at timestep : 3 : 268
size of bag at timestep : 3 : 268
size of bag at timestep : 2 : 268
size of bag at timestep : 2 : 268
size of bag at timestep : 1 : 268
size of bag at timestep : 1 : 268
size of bag at timestep : 0 : 268
size of bag at timestep : 0 : 268

 # 269 1780580 -3,677742 -0,466874 3size of bag at timestep : 3 : 269
size of bag at timestep : 3 : 269
size of bag at timestep : 2 : 269
size of bag at timestep : 2 : 269
size of bag at timestep : 1 : 269
size of bag at timestep : 1 : 269
size of bag at timestep : 0 : 269
size of bag at timestep : 0 : 269

 # 270 1803198 -3,677742 -0,466874 3size of bag at timestep : 3 : 270
size of bag at timestep : 3 : 270
size of bag at timestep : 2 : 270
size of bag at timestep : 2 : 270
size of bag at timestep : 1 : 270
size of bag at timestep : 1 : 270
size of bag at timestep : 0 : 270
size of bag at timestep : 0 : 270

 # 271 1828439 -3,677742 -0,466874 3size of bag at timestep : 3 : 271
size of bag at timestep : 3 : 271
size of bag at timestep : 2 : 271
size of bag at timestep : 2 : 271
size of bag at timestep : 1 : 271
size of bag at timestep : 1 : 271
size of bag at timestep : 0 : 271
size of bag at timestep : 0 : 271

 # 272 1855593 -3,677742 -0,466874 3size of bag at timestep : 3 : 272
size of bag at timestep : 3 : 272
size of bag at timestep : 2 : 272
size of bag at timestep : 2 : 272
size of bag at timestep : 1 : 272
size of bag at timestep : 1 : 272
size of bag at timestep : 0 : 272
size of bag at timestep : 0 : 272

 # 273 1883476 -3,677742 -0,466874 3size of bag at timestep : 3 : 273
size of bag at timestep : 3 : 273
size of bag at timestep : 2 : 273
size of bag at timestep : 2 : 273
size of bag at timestep : 1 : 273
size of bag at timestep : 1 : 273
size of bag at timestep : 0 : 273
size of bag at timestep : 0 : 273

 # 274 1914861 -3,677742 -0,466874 3size of bag at timestep : 3 : 274
size of bag at timestep : 3 : 274
size of bag at timestep : 2 : 274
size of bag at timestep : 2 : 274
size of bag at timestep : 1 : 274
size of bag at timestep : 1 : 274
size of bag at timestep : 0 : 274
size of bag at timestep : 0 : 274

 # 275 1946291 -3,677742 -0,466874 3size of bag at timestep : 3 : 275
size of bag at timestep : 3 : 275
size of bag at timestep : 2 : 275
size of bag at timestep : 2 : 275
size of bag at timestep : 1 : 275
size of bag at timestep : 1 : 275
size of bag at timestep : 0 : 275
size of bag at timestep : 0 : 275

 # 276 1984566 -3,677742 -0,466874 3size of bag at timestep : 3 : 276
size of bag at timestep : 3 : 276
size of bag at timestep : 2 : 276
size of bag at timestep : 2 : 276
size of bag at timestep : 1 : 276
size of bag at timestep : 1 : 276
size of bag at timestep : 0 : 276
size of bag at timestep : 0 : 276

 # 277 2021222 -3,677742 -0,466874 3size of bag at timestep : 3 : 277
size of bag at timestep : 3 : 277
size of bag at timestep : 2 : 277
size of bag at timestep : 2 : 277
size of bag at timestep : 1 : 277
size of bag at timestep : 1 : 277
size of bag at timestep : 0 : 277
size of bag at timestep : 0 : 277

 # 278 2054910 -3,677742 -0,466874 3size of bag at timestep : 3 : 278
size of bag at timestep : 3 : 278
size of bag at timestep : 2 : 278
size of bag at timestep : 2 : 278
size of bag at timestep : 1 : 278
size of bag at timestep : 1 : 278
size of bag at timestep : 0 : 278
size of bag at timestep : 0 : 278

 # 279 2089673 -3,677742 -0,466874 3size of bag at timestep : 3 : 279
size of bag at timestep : 3 : 279
size of bag at timestep : 2 : 279
size of bag at timestep : 2 : 279
size of bag at timestep : 1 : 279
size of bag at timestep : 1 : 279
size of bag at timestep : 0 : 279
size of bag at timestep : 0 : 279

 # 280 2124930 -3,677742 -0,466874 3size of bag at timestep : 3 : 280
size of bag at timestep : 3 : 280
size of bag at timestep : 2 : 280
size of bag at timestep : 2 : 280
size of bag at timestep : 1 : 280
size of bag at timestep : 1 : 280
size of bag at timestep : 0 : 280
size of bag at timestep : 0 : 280

 # 281 2177899 -3,677742 -0,466874 3size of bag at timestep : 3 : 281
size of bag at timestep : 3 : 281
size of bag at timestep : 2 : 281
size of bag at timestep : 2 : 281
size of bag at timestep : 1 : 281
size of bag at timestep : 1 : 281
size of bag at timestep : 0 : 281
size of bag at timestep : 0 : 281

 # 282 2214322 -3,677742 -0,466877 3size of bag at timestep : 3 : 282
size of bag at timestep : 3 : 282
size of bag at timestep : 2 : 282
size of bag at timestep : 2 : 282
size of bag at timestep : 1 : 282
size of bag at timestep : 1 : 282
size of bag at timestep : 0 : 282
size of bag at timestep : 0 : 282

 # 283 2250193 -3,677742 -0,466882 3size of bag at timestep : 3 : 283
size of bag at timestep : 3 : 283
size of bag at timestep : 2 : 283
size of bag at timestep : 2 : 283
size of bag at timestep : 1 : 283
size of bag at timestep : 1 : 283
size of bag at timestep : 0 : 283
size of bag at timestep : 0 : 283

 # 284 2301677 -3,677742 -0,468824 3size of bag at timestep : 3 : 284
size of bag at timestep : 3 : 284
size of bag at timestep : 2 : 284
size of bag at timestep : 2 : 284
size of bag at timestep : 1 : 284
size of bag at timestep : 1 : 284
size of bag at timestep : 0 : 284
size of bag at timestep : 0 : 284

 # 285 2339025 -3,677742 -0,474971 3size of bag at timestep : 3 : 285
size of bag at timestep : 3 : 285
size of bag at timestep : 2 : 285
size of bag at timestep : 2 : 285
size of bag at timestep : 1 : 285
size of bag at timestep : 1 : 285
size of bag at timestep : 0 : 285
size of bag at timestep : 0 : 285

 # 286 2376655 -3,677742 -0,476384 3size of bag at timestep : 3 : 286
size of bag at timestep : 3 : 286
size of bag at timestep : 2 : 286
size of bag at timestep : 2 : 286
size of bag at timestep : 1 : 286
size of bag at timestep : 1 : 286
size of bag at timestep : 0 : 286
size of bag at timestep : 0 : 286

 # 287 2412649 -3,677742 -0,480759 3size of bag at timestep : 3 : 287
size of bag at timestep : 3 : 287
size of bag at timestep : 2 : 287
size of bag at timestep : 2 : 287
size of bag at timestep : 1 : 287
size of bag at timestep : 1 : 287
size of bag at timestep : 0 : 287
size of bag at timestep : 0 : 287

 # 288 2448446 -3,677742 -0,480801 3size of bag at timestep : 3 : 288
size of bag at timestep : 3 : 288
size of bag at timestep : 2 : 288
size of bag at timestep : 2 : 288
size of bag at timestep : 1 : 288
size of bag at timestep : 1 : 288
size of bag at timestep : 0 : 288
size of bag at timestep : 0 : 288

 # 289 2482479 -3,677742 -0,500686 3size of bag at timestep : 3 : 289
size of bag at timestep : 3 : 289
size of bag at timestep : 2 : 289
size of bag at timestep : 2 : 289
size of bag at timestep : 1 : 289
size of bag at timestep : 1 : 289
size of bag at timestep : 0 : 289
size of bag at timestep : 0 : 289

 # 290 2515690 -3,677742 -0,501878 3size of bag at timestep : 3 : 290
size of bag at timestep : 3 : 290
size of bag at timestep : 2 : 290
size of bag at timestep : 2 : 290
size of bag at timestep : 1 : 290
size of bag at timestep : 1 : 290
size of bag at timestep : 0 : 290
size of bag at timestep : 0 : 290

 # 291 2541158 -3,677742 -0,520766 3size of bag at timestep : 3 : 291
size of bag at timestep : 3 : 291
size of bag at timestep : 2 : 291
size of bag at timestep : 2 : 291
size of bag at timestep : 1 : 291
size of bag at timestep : 1 : 291
size of bag at timestep : 0 : 291
size of bag at timestep : 0 : 291

 # 292 2565931 -3,677742 -0,616125 3size of bag at timestep : 3 : 292
size of bag at timestep : 3 : 292
size of bag at timestep : 2 : 292
size of bag at timestep : 2 : 292
size of bag at timestep : 1 : 292
size of bag at timestep : 1 : 292
size of bag at timestep : 0 : 292
size of bag at timestep : 0 : 292

 # 293 2586201 -3,677742 -0,636684 3size of bag at timestep : 3 : 293
size of bag at timestep : 3 : 293
size of bag at timestep : 2 : 293
size of bag at timestep : 2 : 293
size of bag at timestep : 1 : 293
size of bag at timestep : 1 : 293
size of bag at timestep : 0 : 293
size of bag at timestep : 0 : 293

 # 294 2616417 -3,677742 -0,640362 3size of bag at timestep : 3 : 294
size of bag at timestep : 3 : 294
size of bag at timestep : 2 : 294
size of bag at timestep : 2 : 294
size of bag at timestep : 1 : 294
size of bag at timestep : 1 : 294
size of bag at timestep : 0 : 294
size of bag at timestep : 0 : 294

 # 295 2651970 -3,677742 -0,642201 3size of bag at timestep : 3 : 295
size of bag at timestep : 3 : 295
size of bag at timestep : 2 : 295
size of bag at timestep : 2 : 295
size of bag at timestep : 1 : 295
size of bag at timestep : 1 : 295
size of bag at timestep : 0 : 295
size of bag at timestep : 0 : 295

 # 296 2690020 -3,677742 -0,645391 3size of bag at timestep : 3 : 296
size of bag at timestep : 3 : 296
size of bag at timestep : 2 : 296
size of bag at timestep : 2 : 296
size of bag at timestep : 1 : 296
size of bag at timestep : 1 : 296
size of bag at timestep : 0 : 296
size of bag at timestep : 0 : 296

 # 297 2714007 -3,677742 -0,726741 3size of bag at timestep : 3 : 297
size of bag at timestep : 3 : 297
size of bag at timestep : 2 : 297
size of bag at timestep : 2 : 297
size of bag at timestep : 1 : 297
size of bag at timestep : 1 : 297
size of bag at timestep : 0 : 297
size of bag at timestep : 0 : 297

 # 298 2749702 -3,677742 -0,760431 3size of bag at timestep : 3 : 298
size of bag at timestep : 3 : 298
size of bag at timestep : 2 : 298
size of bag at timestep : 2 : 298
size of bag at timestep : 1 : 298
size of bag at timestep : 1 : 298
size of bag at timestep : 0 : 298
size of bag at timestep : 0 : 298

 # 299 2796758 -3,677742 -0,771838 3size of bag at timestep : 3 : 299
size of bag at timestep : 3 : 299
size of bag at timestep : 2 : 299
size of bag at timestep : 2 : 299
size of bag at timestep : 1 : 299
size of bag at timestep : 1 : 299
size of bag at timestep : 0 : 299
size of bag at timestep : 0 : 299

 # 300 2824753 -3,677742 -0,780408 3size of bag at timestep : 3 : 300
size of bag at timestep : 3 : 300
size of bag at timestep : 2 : 300
size of bag at timestep : 2 : 300
size of bag at timestep : 1 : 300
size of bag at timestep : 1 : 300
size of bag at timestep : 0 : 300
size of bag at timestep : 0 : 300

 # 301 2851797 -3,677742 -0,809736 3size of bag at timestep : 3 : 301
size of bag at timestep : 3 : 301
size of bag at timestep : 2 : 301
size of bag at timestep : 2 : 301
size of bag at timestep : 1 : 301
size of bag at timestep : 1 : 301
size of bag at timestep : 0 : 301
size of bag at timestep : 0 : 301

 # 302 2869636 -3,677742 -0,809736 3size of bag at timestep : 3 : 302
size of bag at timestep : 3 : 302
size of bag at timestep : 2 : 302
size of bag at timestep : 2 : 302
size of bag at timestep : 1 : 302
size of bag at timestep : 1 : 302
size of bag at timestep : 0 : 302
size of bag at timestep : 0 : 302

 # 303 2887967 -3,677742 -0,809736 3size of bag at timestep : 3 : 303
size of bag at timestep : 3 : 303
size of bag at timestep : 2 : 303
size of bag at timestep : 2 : 303
size of bag at timestep : 1 : 303
size of bag at timestep : 1 : 303
size of bag at timestep : 0 : 303
size of bag at timestep : 0 : 303

 # 304 2906541 -3,677742 -0,809736 3size of bag at timestep : 3 : 304
size of bag at timestep : 3 : 304
size of bag at timestep : 2 : 304
size of bag at timestep : 2 : 304
size of bag at timestep : 1 : 304
size of bag at timestep : 1 : 304
size of bag at timestep : 0 : 304
size of bag at timestep : 0 : 304

 # 305 2926109 -3,677742 -0,809736 3size of bag at timestep : 3 : 305
size of bag at timestep : 3 : 305
size of bag at timestep : 2 : 305
size of bag at timestep : 2 : 305
size of bag at timestep : 1 : 305
size of bag at timestep : 1 : 305
size of bag at timestep : 0 : 305
size of bag at timestep : 0 : 305

 # 306 2946113 -3,677742 -0,809736 3size of bag at timestep : 3 : 306
size of bag at timestep : 3 : 306
size of bag at timestep : 2 : 306
size of bag at timestep : 2 : 306
size of bag at timestep : 1 : 306
size of bag at timestep : 1 : 306
size of bag at timestep : 0 : 306
size of bag at timestep : 0 : 306

 # 307 2967075 -3,677742 -0,809736 3size of bag at timestep : 3 : 307
size of bag at timestep : 3 : 307
size of bag at timestep : 2 : 307
size of bag at timestep : 2 : 307
size of bag at timestep : 1 : 307
size of bag at timestep : 1 : 307
size of bag at timestep : 0 : 307
size of bag at timestep : 0 : 307

 # 308 2993707 -3,677742 -0,809736 3size of bag at timestep : 3 : 308
size of bag at timestep : 3 : 308
size of bag at timestep : 2 : 308
size of bag at timestep : 2 : 308
size of bag at timestep : 1 : 308
size of bag at timestep : 1 : 308
size of bag at timestep : 0 : 308
size of bag at timestep : 0 : 308

 # 309 3017047 -3,677742 -0,809736 3size of bag at timestep : 3 : 309
size of bag at timestep : 3 : 309
size of bag at timestep : 2 : 309
size of bag at timestep : 2 : 309
size of bag at timestep : 1 : 309
size of bag at timestep : 1 : 309
size of bag at timestep : 0 : 309
size of bag at timestep : 0 : 309

 # 310 3041907 -3,677742 -0,809736 3size of bag at timestep : 3 : 310
size of bag at timestep : 3 : 310
size of bag at timestep : 2 : 310
size of bag at timestep : 2 : 310
size of bag at timestep : 1 : 310
size of bag at timestep : 1 : 310
size of bag at timestep : 0 : 310
size of bag at timestep : 0 : 310

 # 311 3067920 -3,677742 -0,809736 3size of bag at timestep : 3 : 311
size of bag at timestep : 3 : 311
size of bag at timestep : 2 : 311
size of bag at timestep : 2 : 311
size of bag at timestep : 1 : 311
size of bag at timestep : 1 : 311
size of bag at timestep : 0 : 311
size of bag at timestep : 0 : 311

 # 312 3095678 -3,677742 -0,809736 3size of bag at timestep : 3 : 312
size of bag at timestep : 3 : 312
size of bag at timestep : 2 : 312
size of bag at timestep : 2 : 312
size of bag at timestep : 1 : 312
size of bag at timestep : 1 : 312
size of bag at timestep : 0 : 312
size of bag at timestep : 0 : 312

 # 313 3122740 -3,677742 -0,809736 3size of bag at timestep : 3 : 313
size of bag at timestep : 3 : 313
size of bag at timestep : 2 : 313
size of bag at timestep : 2 : 313
size of bag at timestep : 1 : 313
size of bag at timestep : 1 : 313
size of bag at timestep : 0 : 313
size of bag at timestep : 0 : 313

 # 314 3152998 -3,677742 -0,809736 3size of bag at timestep : 3 : 314
size of bag at timestep : 3 : 314
size of bag at timestep : 2 : 314
size of bag at timestep : 2 : 314
size of bag at timestep : 1 : 314
size of bag at timestep : 1 : 314
size of bag at timestep : 0 : 314
size of bag at timestep : 0 : 314

 # 315 3187137 -3,677742 -0,809736 3size of bag at timestep : 3 : 315
size of bag at timestep : 3 : 315
size of bag at timestep : 2 : 315
size of bag at timestep : 2 : 315
size of bag at timestep : 1 : 315
size of bag at timestep : 1 : 315
size of bag at timestep : 0 : 315
size of bag at timestep : 0 : 315

 # 316 3215773 -3,677742 -0,809736 3size of bag at timestep : 3 : 316
size of bag at timestep : 3 : 316
size of bag at timestep : 2 : 316
size of bag at timestep : 2 : 316
size of bag at timestep : 1 : 316
size of bag at timestep : 1 : 316
size of bag at timestep : 0 : 316
size of bag at timestep : 0 : 316

 # 317 3241574 -3,677742 -0,809736 3size of bag at timestep : 3 : 317
size of bag at timestep : 3 : 317
size of bag at timestep : 2 : 317
size of bag at timestep : 2 : 317
size of bag at timestep : 1 : 317
size of bag at timestep : 1 : 317
size of bag at timestep : 0 : 317
size of bag at timestep : 0 : 317

 # 318 3268941 -3,677742 -0,809736 3size of bag at timestep : 3 : 318
size of bag at timestep : 3 : 318
size of bag at timestep : 2 : 318
size of bag at timestep : 2 : 318
size of bag at timestep : 1 : 318
size of bag at timestep : 1 : 318
size of bag at timestep : 0 : 318
size of bag at timestep : 0 : 318

 # 319 3296195 -3,677742 -0,809736 3size of bag at timestep : 3 : 319
size of bag at timestep : 3 : 319
size of bag at timestep : 2 : 319
size of bag at timestep : 2 : 319
size of bag at timestep : 1 : 319
size of bag at timestep : 1 : 319
size of bag at timestep : 0 : 319
size of bag at timestep : 0 : 319

 # 320 3324473 -3,677742 -0,809736 3size of bag at timestep : 3 : 320
size of bag at timestep : 3 : 320
size of bag at timestep : 2 : 320
size of bag at timestep : 2 : 320
size of bag at timestep : 1 : 320
size of bag at timestep : 1 : 320
size of bag at timestep : 0 : 320
size of bag at timestep : 0 : 320

 # 321 3354246 -3,677742 -0,809736 3size of bag at timestep : 3 : 321
size of bag at timestep : 3 : 321
size of bag at timestep : 2 : 321
size of bag at timestep : 2 : 321
size of bag at timestep : 1 : 321
size of bag at timestep : 1 : 321
size of bag at timestep : 0 : 321
size of bag at timestep : 0 : 321

 # 322 3385837 -3,677742 -0,809736 3size of bag at timestep : 3 : 322
size of bag at timestep : 3 : 322
size of bag at timestep : 2 : 322
size of bag at timestep : 2 : 322
size of bag at timestep : 1 : 322
size of bag at timestep : 1 : 322
size of bag at timestep : 0 : 322
size of bag at timestep : 0 : 322

 # 323 3416535 -3,677742 -0,809736 3size of bag at timestep : 3 : 323
size of bag at timestep : 3 : 323
size of bag at timestep : 2 : 323
size of bag at timestep : 2 : 323
size of bag at timestep : 1 : 323
size of bag at timestep : 1 : 323
size of bag at timestep : 0 : 323
size of bag at timestep : 0 : 323

 # 324 3446003 -3,677742 -0,809736 3size of bag at timestep : 3 : 324
size of bag at timestep : 3 : 324
size of bag at timestep : 2 : 324
size of bag at timestep : 2 : 324
size of bag at timestep : 1 : 324
size of bag at timestep : 1 : 324
size of bag at timestep : 0 : 324
size of bag at timestep : 0 : 324

 # 325 3474089 -3,677742 -0,809736 3size of bag at timestep : 3 : 325
size of bag at timestep : 3 : 325
size of bag at timestep : 2 : 325
size of bag at timestep : 2 : 325
size of bag at timestep : 1 : 325
size of bag at timestep : 1 : 325
size of bag at timestep : 0 : 325
size of bag at timestep : 0 : 325

 # 326 3507413 -3,677742 -0,809736 3size of bag at timestep : 3 : 326
size of bag at timestep : 3 : 326
size of bag at timestep : 2 : 326
size of bag at timestep : 2 : 326
size of bag at timestep : 1 : 326
size of bag at timestep : 1 : 326
size of bag at timestep : 0 : 326
size of bag at timestep : 0 : 326

 # 327 3534625 -3,677742 -0,809736 3size of bag at timestep : 3 : 327
size of bag at timestep : 3 : 327
size of bag at timestep : 2 : 327
size of bag at timestep : 2 : 327
size of bag at timestep : 1 : 327
size of bag at timestep : 1 : 327
size of bag at timestep : 0 : 327
size of bag at timestep : 0 : 327

 # 328 3563563 -3,677742 -0,809736 3size of bag at timestep : 3 : 328
size of bag at timestep : 3 : 328
size of bag at timestep : 2 : 328
size of bag at timestep : 2 : 328
size of bag at timestep : 1 : 328
size of bag at timestep : 1 : 328
size of bag at timestep : 0 : 328
size of bag at timestep : 0 : 328

 # 329 3593575 -3,677742 -0,809736 3size of bag at timestep : 3 : 329
size of bag at timestep : 3 : 329
size of bag at timestep : 2 : 329
size of bag at timestep : 2 : 329
size of bag at timestep : 1 : 329
size of bag at timestep : 1 : 329
size of bag at timestep : 0 : 329
size of bag at timestep : 0 : 329

 # 330 3629448 -3,677742 -0,809736 3size of bag at timestep : 3 : 330
size of bag at timestep : 3 : 330
size of bag at timestep : 2 : 330
size of bag at timestep : 2 : 330
size of bag at timestep : 1 : 330
size of bag at timestep : 1 : 330
size of bag at timestep : 0 : 330
size of bag at timestep : 0 : 330

 # 331 3661071 -3,677742 -0,809736 3size of bag at timestep : 3 : 331
size of bag at timestep : 3 : 331
size of bag at timestep : 2 : 331
size of bag at timestep : 2 : 331
size of bag at timestep : 1 : 331
size of bag at timestep : 1 : 331
size of bag at timestep : 0 : 331
size of bag at timestep : 0 : 331

 # 332 3689216 -3,677742 -0,809736 3size of bag at timestep : 3 : 332
size of bag at timestep : 3 : 332
size of bag at timestep : 2 : 332
size of bag at timestep : 2 : 332
size of bag at timestep : 1 : 332
size of bag at timestep : 1 : 332
size of bag at timestep : 0 : 332
size of bag at timestep : 0 : 332

 # 333 3722152 -3,677742 -0,809736 3size of bag at timestep : 3 : 333
size of bag at timestep : 3 : 333
size of bag at timestep : 2 : 333
size of bag at timestep : 2 : 333
size of bag at timestep : 1 : 333
size of bag at timestep : 1 : 333
size of bag at timestep : 0 : 333
size of bag at timestep : 0 : 333

 # 334 3757373 -3,677742 -0,809736 3size of bag at timestep : 3 : 334
size of bag at timestep : 3 : 334
size of bag at timestep : 2 : 334
size of bag at timestep : 2 : 334
size of bag at timestep : 1 : 334
size of bag at timestep : 1 : 334
size of bag at timestep : 0 : 334
size of bag at timestep : 0 : 334

 # 335 3788432 -3,677742 -0,809736 3size of bag at timestep : 3 : 335
size of bag at timestep : 3 : 335
size of bag at timestep : 2 : 335
size of bag at timestep : 2 : 335
size of bag at timestep : 1 : 335
size of bag at timestep : 1 : 335
size of bag at timestep : 0 : 335
size of bag at timestep : 0 : 335

 # 336 3820825 -3,677742 -0,809736 3size of bag at timestep : 3 : 336
size of bag at timestep : 3 : 336
size of bag at timestep : 2 : 336
size of bag at timestep : 2 : 336
size of bag at timestep : 1 : 336
size of bag at timestep : 1 : 336
size of bag at timestep : 0 : 336
size of bag at timestep : 0 : 336

 # 337 3850455 -3,677742 -0,809736 3size of bag at timestep : 3 : 337
size of bag at timestep : 3 : 337
size of bag at timestep : 2 : 337
size of bag at timestep : 2 : 337
size of bag at timestep : 1 : 337
size of bag at timestep : 1 : 337
size of bag at timestep : 0 : 337
size of bag at timestep : 0 : 337

 # 338 3881526 -3,677742 -0,809736 3size of bag at timestep : 3 : 338
size of bag at timestep : 3 : 338
size of bag at timestep : 2 : 338
size of bag at timestep : 2 : 338
size of bag at timestep : 1 : 338
size of bag at timestep : 1 : 338
size of bag at timestep : 0 : 338
size of bag at timestep : 0 : 338

 # 339 3920085 -3,677742 -0,809736 3size of bag at timestep : 3 : 339
size of bag at timestep : 3 : 339
size of bag at timestep : 2 : 339
size of bag at timestep : 2 : 339
size of bag at timestep : 1 : 339
size of bag at timestep : 1 : 339
size of bag at timestep : 0 : 339
size of bag at timestep : 0 : 339

 # 340 3961345 -3,677742 -0,809736 3size of bag at timestep : 3 : 340
size of bag at timestep : 3 : 340
size of bag at timestep : 2 : 340
size of bag at timestep : 2 : 340
size of bag at timestep : 1 : 340
size of bag at timestep : 1 : 340
size of bag at timestep : 0 : 340
size of bag at timestep : 0 : 340

 # 341 3995509 -3,677742 -0,809736 3size of bag at timestep : 3 : 341
size of bag at timestep : 3 : 341
size of bag at timestep : 2 : 341
size of bag at timestep : 2 : 341
size of bag at timestep : 1 : 341
size of bag at timestep : 1 : 341
size of bag at timestep : 0 : 341
size of bag at timestep : 0 : 341

 # 342 4030717 -3,677742 -0,809736 3size of bag at timestep : 3 : 342
size of bag at timestep : 3 : 342
size of bag at timestep : 2 : 342
size of bag at timestep : 2 : 342
size of bag at timestep : 1 : 342
size of bag at timestep : 1 : 342
size of bag at timestep : 0 : 342
size of bag at timestep : 0 : 342

 # 343 4073402 -3,640235 -0,809736 3size of bag at timestep : 3 : 343
size of bag at timestep : 3 : 343
size of bag at timestep : 2 : 343
size of bag at timestep : 2 : 343
size of bag at timestep : 1 : 343
size of bag at timestep : 1 : 343
size of bag at timestep : 0 : 343
size of bag at timestep : 0 : 343

 # 344 4099885 -3,640235 -0,809736 3size of bag at timestep : 3 : 344
size of bag at timestep : 3 : 344
size of bag at timestep : 2 : 344
size of bag at timestep : 2 : 344
size of bag at timestep : 1 : 344
size of bag at timestep : 1 : 344
size of bag at timestep : 0 : 344
size of bag at timestep : 0 : 344

 # 345 4106908 -3,640235 -0,809736 3size of bag at timestep : 3 : 345
size of bag at timestep : 3 : 345
size of bag at timestep : 2 : 345
size of bag at timestep : 2 : 345
size of bag at timestep : 1 : 345
size of bag at timestep : 1 : 345
size of bag at timestep : 0 : 345
size of bag at timestep : 0 : 345

 # 346 4112984 -3,640235 -0,809736 3size of bag at timestep : 3 : 346
size of bag at timestep : 3 : 346
size of bag at timestep : 2 : 346
size of bag at timestep : 2 : 346
size of bag at timestep : 1 : 346
size of bag at timestep : 1 : 346
size of bag at timestep : 0 : 346
size of bag at timestep : 0 : 346

 # 347 4121399 -3,640235 -0,809736 3size of bag at timestep : 3 : 347
size of bag at timestep : 3 : 347
size of bag at timestep : 2 : 347
size of bag at timestep : 2 : 347
size of bag at timestep : 1 : 347
size of bag at timestep : 1 : 347
size of bag at timestep : 0 : 347
size of bag at timestep : 0 : 347

 # 348 4129523 -3,640235 -0,809736 3size of bag at timestep : 3 : 348
size of bag at timestep : 3 : 348
size of bag at timestep : 2 : 348
size of bag at timestep : 2 : 348
size of bag at timestep : 1 : 348
size of bag at timestep : 1 : 348
size of bag at timestep : 0 : 348
size of bag at timestep : 0 : 348

 # 349 4137018 -3,640235 -0,809736 3size of bag at timestep : 3 : 349
size of bag at timestep : 3 : 349
size of bag at timestep : 2 : 349
size of bag at timestep : 2 : 349
size of bag at timestep : 1 : 349
size of bag at timestep : 1 : 349
size of bag at timestep : 0 : 349
size of bag at timestep : 0 : 349

 # 350 4145372 -3,640235 -0,809736 3size of bag at timestep : 3 : 350
size of bag at timestep : 3 : 350
size of bag at timestep : 2 : 350
size of bag at timestep : 2 : 350
size of bag at timestep : 1 : 350
size of bag at timestep : 1 : 350
size of bag at timestep : 0 : 350
size of bag at timestep : 0 : 350

 # 351 4154949 -3,640235 -0,809736 3size of bag at timestep : 3 : 351
size of bag at timestep : 3 : 351
size of bag at timestep : 2 : 351
size of bag at timestep : 2 : 351
size of bag at timestep : 1 : 351
size of bag at timestep : 1 : 351
size of bag at timestep : 0 : 351
size of bag at timestep : 0 : 351

 # 352 4165075 -3,640235 -0,809736 3size of bag at timestep : 3 : 352
size of bag at timestep : 3 : 352
size of bag at timestep : 2 : 352
size of bag at timestep : 2 : 352
size of bag at timestep : 1 : 352
size of bag at timestep : 1 : 352
size of bag at timestep : 0 : 352
size of bag at timestep : 0 : 352

 # 353 4173770 -3,640235 -0,809736 3size of bag at timestep : 3 : 353
size of bag at timestep : 3 : 353
size of bag at timestep : 2 : 353
size of bag at timestep : 2 : 353
size of bag at timestep : 1 : 353
size of bag at timestep : 1 : 353
size of bag at timestep : 0 : 353
size of bag at timestep : 0 : 353

 # 354 4187025 -3,640235 -0,809736 3size of bag at timestep : 3 : 354
size of bag at timestep : 3 : 354
size of bag at timestep : 2 : 354
size of bag at timestep : 2 : 354
size of bag at timestep : 1 : 354
size of bag at timestep : 1 : 354
size of bag at timestep : 0 : 354
size of bag at timestep : 0 : 354

 # 355 4197398 -3,640235 -0,809736 3size of bag at timestep : 3 : 355
size of bag at timestep : 3 : 355
size of bag at timestep : 2 : 355
size of bag at timestep : 2 : 355
size of bag at timestep : 1 : 355
size of bag at timestep : 1 : 355
size of bag at timestep : 0 : 355
size of bag at timestep : 0 : 355

 # 356 4208131 -3,640235 -0,809736 3size of bag at timestep : 3 : 356
size of bag at timestep : 3 : 356
size of bag at timestep : 2 : 356
size of bag at timestep : 2 : 356
size of bag at timestep : 1 : 356
size of bag at timestep : 1 : 356
size of bag at timestep : 0 : 356
size of bag at timestep : 0 : 356

 # 357 4219790 -3,640235 -0,809736 3size of bag at timestep : 3 : 357
size of bag at timestep : 3 : 357
size of bag at timestep : 2 : 357
size of bag at timestep : 2 : 357
size of bag at timestep : 1 : 357
size of bag at timestep : 1 : 357
size of bag at timestep : 0 : 357
size of bag at timestep : 0 : 357

 # 358 4231994 -3,640235 -0,809736 3size of bag at timestep : 3 : 358
size of bag at timestep : 3 : 358
size of bag at timestep : 2 : 358
size of bag at timestep : 2 : 358
size of bag at timestep : 1 : 358
size of bag at timestep : 1 : 358
size of bag at timestep : 0 : 358
size of bag at timestep : 0 : 358

 # 359 4244209 -3,640235 -0,809736 3size of bag at timestep : 3 : 359
size of bag at timestep : 3 : 359
size of bag at timestep : 2 : 359
size of bag at timestep : 2 : 359
size of bag at timestep : 1 : 359
size of bag at timestep : 1 : 359
size of bag at timestep : 0 : 359
size of bag at timestep : 0 : 359

 # 360 4258537 -3,640235 -0,809736 3size of bag at timestep : 3 : 360
size of bag at timestep : 3 : 360
size of bag at timestep : 2 : 360
size of bag at timestep : 2 : 360
size of bag at timestep : 1 : 360
size of bag at timestep : 1 : 360
size of bag at timestep : 0 : 360
size of bag at timestep : 0 : 360

 # 361 4270953 -3,640235 -0,809736 3size of bag at timestep : 3 : 361
size of bag at timestep : 3 : 361
size of bag at timestep : 2 : 361
size of bag at timestep : 2 : 361
size of bag at timestep : 1 : 361
size of bag at timestep : 1 : 361
size of bag at timestep : 0 : 361
size of bag at timestep : 0 : 361

 # 362 4284035 -3,640235 -0,809736 3size of bag at timestep : 3 : 362
size of bag at timestep : 3 : 362
size of bag at timestep : 2 : 362
size of bag at timestep : 2 : 362
size of bag at timestep : 1 : 362
size of bag at timestep : 1 : 362
size of bag at timestep : 0 : 362
size of bag at timestep : 0 : 362

 # 363 4299979 -3,640235 -0,809736 3size of bag at timestep : 3 : 363
size of bag at timestep : 3 : 363
size of bag at timestep : 2 : 363
size of bag at timestep : 2 : 363
size of bag at timestep : 1 : 363
size of bag at timestep : 1 : 363
size of bag at timestep : 0 : 363
size of bag at timestep : 0 : 363

 # 364 4317431 -3,640235 -0,809736 3size of bag at timestep : 3 : 364
size of bag at timestep : 3 : 364
size of bag at timestep : 2 : 364
size of bag at timestep : 2 : 364
size of bag at timestep : 1 : 364
size of bag at timestep : 1 : 364
size of bag at timestep : 0 : 364
size of bag at timestep : 0 : 364

 # 365 4335226 -3,640235 -0,809736 3size of bag at timestep : 3 : 365
size of bag at timestep : 3 : 365
size of bag at timestep : 2 : 365
size of bag at timestep : 2 : 365
size of bag at timestep : 1 : 365
size of bag at timestep : 1 : 365
size of bag at timestep : 0 : 365
size of bag at timestep : 0 : 365

 # 366 4355315 -3,640235 -0,809736 3size of bag at timestep : 3 : 366
size of bag at timestep : 3 : 366
size of bag at timestep : 2 : 366
size of bag at timestep : 2 : 366
size of bag at timestep : 1 : 366
size of bag at timestep : 1 : 366
size of bag at timestep : 0 : 366
size of bag at timestep : 0 : 366

 # 367 4372359 -3,640235 -0,809736 3size of bag at timestep : 3 : 367
size of bag at timestep : 3 : 367
size of bag at timestep : 2 : 367
size of bag at timestep : 2 : 367
size of bag at timestep : 1 : 367
size of bag at timestep : 1 : 367
size of bag at timestep : 0 : 367
size of bag at timestep : 0 : 367

 # 368 4386329 -3,640235 -0,809736 3size of bag at timestep : 3 : 368
size of bag at timestep : 3 : 368
size of bag at timestep : 2 : 368
size of bag at timestep : 2 : 368
size of bag at timestep : 1 : 368
size of bag at timestep : 1 : 368
size of bag at timestep : 0 : 368
size of bag at timestep : 0 : 368

 # 369 4400725 -3,640235 -0,809736 3size of bag at timestep : 3 : 369
size of bag at timestep : 3 : 369
size of bag at timestep : 2 : 369
size of bag at timestep : 2 : 369
size of bag at timestep : 1 : 369
size of bag at timestep : 1 : 369
size of bag at timestep : 0 : 369
size of bag at timestep : 0 : 369

 # 370 4415703 -3,640235 -0,809736 3size of bag at timestep : 3 : 370
size of bag at timestep : 3 : 370
size of bag at timestep : 2 : 370
size of bag at timestep : 2 : 370
size of bag at timestep : 1 : 370
size of bag at timestep : 1 : 370
size of bag at timestep : 0 : 370
size of bag at timestep : 0 : 370

 # 371 4432154 -3,640235 -0,809736 3size of bag at timestep : 3 : 371
size of bag at timestep : 3 : 371
size of bag at timestep : 2 : 371
size of bag at timestep : 2 : 371
size of bag at timestep : 1 : 371
size of bag at timestep : 1 : 371
size of bag at timestep : 0 : 371
size of bag at timestep : 0 : 371

 # 372 4448391 -3,640235 -0,809736 3size of bag at timestep : 3 : 372
size of bag at timestep : 3 : 372
size of bag at timestep : 2 : 372
size of bag at timestep : 2 : 372
size of bag at timestep : 1 : 372
size of bag at timestep : 1 : 372
size of bag at timestep : 0 : 372
size of bag at timestep : 0 : 372

 # 373 4464377 -3,640235 -0,809736 3size of bag at timestep : 3 : 373
size of bag at timestep : 3 : 373
size of bag at timestep : 2 : 373
size of bag at timestep : 2 : 373
size of bag at timestep : 1 : 373
size of bag at timestep : 1 : 373
size of bag at timestep : 0 : 373
size of bag at timestep : 0 : 373

 # 374 4483743 -3,640235 -0,809736 3size of bag at timestep : 3 : 374
size of bag at timestep : 3 : 374
size of bag at timestep : 2 : 374
size of bag at timestep : 2 : 374
size of bag at timestep : 1 : 374
size of bag at timestep : 1 : 374
size of bag at timestep : 0 : 374
size of bag at timestep : 0 : 374

 # 375 4499437 -3,640235 -0,809736 3size of bag at timestep : 3 : 375
size of bag at timestep : 3 : 375
size of bag at timestep : 2 : 375
size of bag at timestep : 2 : 375
size of bag at timestep : 1 : 375
size of bag at timestep : 1 : 375
size of bag at timestep : 0 : 375
size of bag at timestep : 0 : 375

 # 376 4524125 -3,640235 -0,809736 3size of bag at timestep : 3 : 376
size of bag at timestep : 3 : 376
size of bag at timestep : 2 : 376
size of bag at timestep : 2 : 376
size of bag at timestep : 1 : 376
size of bag at timestep : 1 : 376
size of bag at timestep : 0 : 376
size of bag at timestep : 0 : 376

 # 377 4543689 -3,640235 -0,809736 3size of bag at timestep : 3 : 377
size of bag at timestep : 3 : 377
size of bag at timestep : 2 : 377
size of bag at timestep : 2 : 377
size of bag at timestep : 1 : 377
size of bag at timestep : 1 : 377
size of bag at timestep : 0 : 377
size of bag at timestep : 0 : 377

 # 378 4564271 -3,640235 -0,809736 3size of bag at timestep : 3 : 378
size of bag at timestep : 3 : 378
size of bag at timestep : 2 : 378
size of bag at timestep : 2 : 378
size of bag at timestep : 1 : 378
size of bag at timestep : 1 : 378
size of bag at timestep : 0 : 378
size of bag at timestep : 0 : 378

 # 379 4585415 -3,640235 -0,809736 3size of bag at timestep : 3 : 379
size of bag at timestep : 3 : 379
size of bag at timestep : 2 : 379
size of bag at timestep : 2 : 379
size of bag at timestep : 1 : 379
size of bag at timestep : 1 : 379
size of bag at timestep : 0 : 379
size of bag at timestep : 0 : 379

 # 380 4606797 -3,640235 -0,809736 3size of bag at timestep : 3 : 380
size of bag at timestep : 3 : 380
size of bag at timestep : 2 : 380
size of bag at timestep : 2 : 380
size of bag at timestep : 1 : 380
size of bag at timestep : 1 : 380
size of bag at timestep : 0 : 380
size of bag at timestep : 0 : 380

 # 381 4630249 -3,640235 -0,809736 3size of bag at timestep : 3 : 381
size of bag at timestep : 3 : 381
size of bag at timestep : 2 : 381
size of bag at timestep : 2 : 381
size of bag at timestep : 1 : 381
size of bag at timestep : 1 : 381
size of bag at timestep : 0 : 381
size of bag at timestep : 0 : 381

 # 382 4658647 -3,640235 -0,809736 3size of bag at timestep : 3 : 382
size of bag at timestep : 3 : 382
size of bag at timestep : 2 : 382
size of bag at timestep : 2 : 382
size of bag at timestep : 1 : 382
size of bag at timestep : 1 : 382
size of bag at timestep : 0 : 382
size of bag at timestep : 0 : 382

 # 383 4687851 -3,640235 -0,809736 3size of bag at timestep : 3 : 383
size of bag at timestep : 3 : 383
size of bag at timestep : 2 : 383
size of bag at timestep : 2 : 383
size of bag at timestep : 1 : 383
size of bag at timestep : 1 : 383
size of bag at timestep : 0 : 383
size of bag at timestep : 0 : 383

 # 384 4717961 -3,640235 -0,809736 3size of bag at timestep : 3 : 384
size of bag at timestep : 3 : 384
size of bag at timestep : 2 : 384
size of bag at timestep : 2 : 384
size of bag at timestep : 1 : 384
size of bag at timestep : 1 : 384
size of bag at timestep : 0 : 384
size of bag at timestep : 0 : 384

 # 385 4749905 -3,640235 -0,809736 3size of bag at timestep : 3 : 385
size of bag at timestep : 3 : 385
size of bag at timestep : 2 : 385
size of bag at timestep : 2 : 385
size of bag at timestep : 1 : 385
size of bag at timestep : 1 : 385
size of bag at timestep : 0 : 385
size of bag at timestep : 0 : 385

 # 386 4784767 -3,640235 -0,809736 3size of bag at timestep : 3 : 386
size of bag at timestep : 3 : 386
size of bag at timestep : 2 : 386
size of bag at timestep : 2 : 386
size of bag at timestep : 1 : 386
size of bag at timestep : 1 : 386
size of bag at timestep : 0 : 386
size of bag at timestep : 0 : 386

 # 387 4818760 -3,640235 -0,809736 3size of bag at timestep : 3 : 387
size of bag at timestep : 3 : 387
size of bag at timestep : 2 : 387
size of bag at timestep : 2 : 387
size of bag at timestep : 1 : 387
size of bag at timestep : 1 : 387
size of bag at timestep : 0 : 387
size of bag at timestep : 0 : 387

 # 388 4854102 -3,640235 -0,809736 3size of bag at timestep : 3 : 388
size of bag at timestep : 3 : 388
size of bag at timestep : 2 : 388
size of bag at timestep : 2 : 388
size of bag at timestep : 1 : 388
size of bag at timestep : 1 : 388
size of bag at timestep : 0 : 388
size of bag at timestep : 0 : 388

 # 389 4894979 -3,640235 -0,809736 3size of bag at timestep : 3 : 389
size of bag at timestep : 3 : 389
size of bag at timestep : 2 : 389
size of bag at timestep : 2 : 389
size of bag at timestep : 1 : 389
size of bag at timestep : 1 : 389
size of bag at timestep : 0 : 389
size of bag at timestep : 0 : 389

 # 390 4934067 -3,640235 -0,809736 3size of bag at timestep : 3 : 390
size of bag at timestep : 3 : 390
size of bag at timestep : 2 : 390
size of bag at timestep : 2 : 390
size of bag at timestep : 1 : 390
size of bag at timestep : 1 : 390
size of bag at timestep : 0 : 390
size of bag at timestep : 0 : 390

 # 391 4976317 -3,640235 -0,809736 3size of bag at timestep : 3 : 391
size of bag at timestep : 3 : 391
size of bag at timestep : 2 : 391
size of bag at timestep : 2 : 391
size of bag at timestep : 1 : 391
size of bag at timestep : 1 : 391
size of bag at timestep : 0 : 391
size of bag at timestep : 0 : 391

 # 392 5015359 -3,640235 -0,809736 3size of bag at timestep : 3 : 392
size of bag at timestep : 3 : 392
size of bag at timestep : 2 : 392
size of bag at timestep : 2 : 392
size of bag at timestep : 1 : 392
size of bag at timestep : 1 : 392
size of bag at timestep : 0 : 392
size of bag at timestep : 0 : 392

 # 393 5047776 -3,640235 -0,809736 3size of bag at timestep : 3 : 393
size of bag at timestep : 3 : 393
size of bag at timestep : 2 : 393
size of bag at timestep : 2 : 393
size of bag at timestep : 1 : 393
size of bag at timestep : 1 : 393
size of bag at timestep : 0 : 393
size of bag at timestep : 0 : 393

 # 394 5082233 -3,640235 -0,809736 3size of bag at timestep : 3 : 394
size of bag at timestep : 3 : 394
size of bag at timestep : 2 : 394
size of bag at timestep : 2 : 394
size of bag at timestep : 1 : 394
size of bag at timestep : 1 : 394
size of bag at timestep : 0 : 394
size of bag at timestep : 0 : 394

 # 395 5115871 -3,640235 -0,809736 3size of bag at timestep : 3 : 395
size of bag at timestep : 3 : 395
size of bag at timestep : 2 : 395
size of bag at timestep : 2 : 395
size of bag at timestep : 1 : 395
size of bag at timestep : 1 : 395
size of bag at timestep : 0 : 395
size of bag at timestep : 0 : 395

 # 396 5152170 -3,640235 -0,809736 3size of bag at timestep : 3 : 396
size of bag at timestep : 3 : 396
size of bag at timestep : 2 : 396
size of bag at timestep : 2 : 396
size of bag at timestep : 1 : 396
size of bag at timestep : 1 : 396
size of bag at timestep : 0 : 396
size of bag at timestep : 0 : 396

 # 397 5179000 -3,640235 -0,809736 3size of bag at timestep : 3 : 397
size of bag at timestep : 3 : 397
size of bag at timestep : 2 : 397
size of bag at timestep : 2 : 397
size of bag at timestep : 1 : 397
size of bag at timestep : 1 : 397
size of bag at timestep : 0 : 397
size of bag at timestep : 0 : 397

 # 398 5200451 -3,640235 -0,809736 3size of bag at timestep : 3 : 398
size of bag at timestep : 3 : 398
size of bag at timestep : 2 : 398
size of bag at timestep : 2 : 398
size of bag at timestep : 1 : 398
size of bag at timestep : 1 : 398
size of bag at timestep : 0 : 398
size of bag at timestep : 0 : 398

 # 399 5234191 -3,640235 -0,809736 3size of bag at timestep : 3 : 399
size of bag at timestep : 3 : 399
size of bag at timestep : 2 : 399
size of bag at timestep : 2 : 399
size of bag at timestep : 1 : 399
size of bag at timestep : 1 : 399
size of bag at timestep : 0 : 399
size of bag at timestep : 0 : 399

 # 400 5282411 -3,640235 -0,809736 3size of bag at timestep : 3 : 400
size of bag at timestep : 3 : 400
size of bag at timestep : 2 : 400
size of bag at timestep : 2 : 400
size of bag at timestep : 1 : 400
size of bag at timestep : 1 : 400
size of bag at timestep : 0 : 400
size of bag at timestep : 0 : 400

 # 401 5318341 -3,640235 -0,809736 3size of bag at timestep : 3 : 401
size of bag at timestep : 3 : 401
size of bag at timestep : 2 : 401
size of bag at timestep : 2 : 401
size of bag at timestep : 1 : 401
size of bag at timestep : 1 : 401
size of bag at timestep : 0 : 401
size of bag at timestep : 0 : 401

 # 402 5345541 -3,640235 -0,809736 3size of bag at timestep : 3 : 402
size of bag at timestep : 3 : 402
size of bag at timestep : 2 : 402
size of bag at timestep : 2 : 402
size of bag at timestep : 1 : 402
size of bag at timestep : 1 : 402
size of bag at timestep : 0 : 402
size of bag at timestep : 0 : 402

 # 403 5373672 -3,640235 -0,809736 3size of bag at timestep : 3 : 403
size of bag at timestep : 3 : 403
size of bag at timestep : 2 : 403
size of bag at timestep : 2 : 403
size of bag at timestep : 1 : 403
size of bag at timestep : 1 : 403
size of bag at timestep : 0 : 403
size of bag at timestep : 0 : 403

 # 404 5402582 -3,640235 -0,809736 3size of bag at timestep : 3 : 404
size of bag at timestep : 3 : 404
size of bag at timestep : 2 : 404
size of bag at timestep : 2 : 404
size of bag at timestep : 1 : 404
size of bag at timestep : 1 : 404
size of bag at timestep : 0 : 404
size of bag at timestep : 0 : 404

 # 405 5433150 -3,640235 -0,809736 3size of bag at timestep : 3 : 405
size of bag at timestep : 3 : 405
size of bag at timestep : 2 : 405
size of bag at timestep : 2 : 405
size of bag at timestep : 1 : 405
size of bag at timestep : 1 : 405
size of bag at timestep : 0 : 405
size of bag at timestep : 0 : 405

 # 406 5465209 -3,640235 -0,809736 3size of bag at timestep : 3 : 406
size of bag at timestep : 3 : 406
size of bag at timestep : 2 : 406
size of bag at timestep : 2 : 406
size of bag at timestep : 1 : 406
size of bag at timestep : 1 : 406
size of bag at timestep : 0 : 406
size of bag at timestep : 0 : 406

 # 407 5498111 -3,640235 -0,809736 3size of bag at timestep : 3 : 407
size of bag at timestep : 3 : 407
size of bag at timestep : 2 : 407
size of bag at timestep : 2 : 407
size of bag at timestep : 1 : 407
size of bag at timestep : 1 : 407
size of bag at timestep : 0 : 407
size of bag at timestep : 0 : 407

 # 408 5534131 -3,640235 -0,809736 3size of bag at timestep : 3 : 408
size of bag at timestep : 3 : 408
size of bag at timestep : 2 : 408
size of bag at timestep : 2 : 408
size of bag at timestep : 1 : 408
size of bag at timestep : 1 : 408
size of bag at timestep : 0 : 408
size of bag at timestep : 0 : 408

 # 409 5569463 -3,640235 -0,809736 3size of bag at timestep : 3 : 409
size of bag at timestep : 3 : 409
size of bag at timestep : 2 : 409
size of bag at timestep : 2 : 409
size of bag at timestep : 1 : 409
size of bag at timestep : 1 : 409
size of bag at timestep : 0 : 409
size of bag at timestep : 0 : 409

 # 410 5603936 -3,640235 -0,809736 3size of bag at timestep : 3 : 410
size of bag at timestep : 3 : 410
size of bag at timestep : 2 : 410
size of bag at timestep : 2 : 410
size of bag at timestep : 1 : 410
size of bag at timestep : 1 : 410
size of bag at timestep : 0 : 410
size of bag at timestep : 0 : 410

 # 411 5634589 -3,640235 -0,809736 3size of bag at timestep : 3 : 411
size of bag at timestep : 3 : 411
size of bag at timestep : 2 : 411
size of bag at timestep : 2 : 411
size of bag at timestep : 1 : 411
size of bag at timestep : 1 : 411
size of bag at timestep : 0 : 411
size of bag at timestep : 0 : 411

 # 412 5669468 -3,640235 -0,809736 3size of bag at timestep : 3 : 412
size of bag at timestep : 3 : 412
size of bag at timestep : 2 : 412
size of bag at timestep : 2 : 412
size of bag at timestep : 1 : 412
size of bag at timestep : 1 : 412
size of bag at timestep : 0 : 412
size of bag at timestep : 0 : 412

 # 413 5703661 -3,640235 -0,809736 3size of bag at timestep : 3 : 413
size of bag at timestep : 3 : 413
size of bag at timestep : 2 : 413
size of bag at timestep : 2 : 413
size of bag at timestep : 1 : 413
size of bag at timestep : 1 : 413
size of bag at timestep : 0 : 413
size of bag at timestep : 0 : 413

 # 414 5737069 -3,640235 -0,809736 3size of bag at timestep : 3 : 414
size of bag at timestep : 3 : 414
size of bag at timestep : 2 : 414
size of bag at timestep : 2 : 414
size of bag at timestep : 1 : 414
size of bag at timestep : 1 : 414
size of bag at timestep : 0 : 414
size of bag at timestep : 0 : 414

 # 415 5772163 -3,640235 -0,809736 3size of bag at timestep : 3 : 415
size of bag at timestep : 3 : 415
size of bag at timestep : 2 : 415
size of bag at timestep : 2 : 415
size of bag at timestep : 1 : 415
size of bag at timestep : 1 : 415
size of bag at timestep : 0 : 415
size of bag at timestep : 0 : 415

 # 416 5806248 -3,640235 -0,809736 3size of bag at timestep : 3 : 416
size of bag at timestep : 3 : 416
size of bag at timestep : 2 : 416
size of bag at timestep : 2 : 416
size of bag at timestep : 1 : 416
size of bag at timestep : 1 : 416
size of bag at timestep : 0 : 416
size of bag at timestep : 0 : 416

 # 417 5844236 -3,640235 -0,809736 3size of bag at timestep : 3 : 417
size of bag at timestep : 3 : 417
size of bag at timestep : 2 : 417
size of bag at timestep : 2 : 417
size of bag at timestep : 1 : 417
size of bag at timestep : 1 : 417
size of bag at timestep : 0 : 417
size of bag at timestep : 0 : 417

 # 418 5876017 -3,640235 -0,809736 3size of bag at timestep : 3 : 418
size of bag at timestep : 3 : 418
size of bag at timestep : 2 : 418
size of bag at timestep : 2 : 418
size of bag at timestep : 1 : 418
size of bag at timestep : 1 : 418
size of bag at timestep : 0 : 418
size of bag at timestep : 0 : 418

 # 419 5911858 -3,640235 -0,809736 3size of bag at timestep : 3 : 419
size of bag at timestep : 3 : 419
size of bag at timestep : 2 : 419
size of bag at timestep : 2 : 419
size of bag at timestep : 1 : 419
size of bag at timestep : 1 : 419
size of bag at timestep : 0 : 419
size of bag at timestep : 0 : 419

 # 420 5951016 -3,640235 -0,809736 3size of bag at timestep : 3 : 420
size of bag at timestep : 3 : 420
size of bag at timestep : 2 : 420
size of bag at timestep : 2 : 420
size of bag at timestep : 1 : 420
size of bag at timestep : 1 : 420
size of bag at timestep : 0 : 420
size of bag at timestep : 0 : 420

 # 421 5994480 -3,640235 -0,809736 3size of bag at timestep : 3 : 421
size of bag at timestep : 3 : 421
size of bag at timestep : 2 : 421
size of bag at timestep : 2 : 421
size of bag at timestep : 1 : 421
size of bag at timestep : 1 : 421
size of bag at timestep : 0 : 421
size of bag at timestep : 0 : 421

 # 422 6031735 -3,640235 -0,809736 3size of bag at timestep : 3 : 422
size of bag at timestep : 3 : 422
size of bag at timestep : 2 : 422
size of bag at timestep : 2 : 422
size of bag at timestep : 1 : 422
size of bag at timestep : 1 : 422
size of bag at timestep : 0 : 422
size of bag at timestep : 0 : 422

 # 423 6058375 -3,640235 -0,809736 3size of bag at timestep : 3 : 423
size of bag at timestep : 3 : 423
size of bag at timestep : 2 : 423
size of bag at timestep : 2 : 423
size of bag at timestep : 1 : 423
size of bag at timestep : 1 : 423
size of bag at timestep : 0 : 423
size of bag at timestep : 0 : 423

 # 424 6085065 -3,640235 -0,809736 3size of bag at timestep : 3 : 424
size of bag at timestep : 3 : 424
size of bag at timestep : 2 : 424
size of bag at timestep : 2 : 424
size of bag at timestep : 1 : 424
size of bag at timestep : 1 : 424
size of bag at timestep : 0 : 424
size of bag at timestep : 0 : 424

 # 425 6114953 -3,640235 -0,809736 3size of bag at timestep : 3 : 425
size of bag at timestep : 3 : 425
size of bag at timestep : 2 : 425
size of bag at timestep : 2 : 425
size of bag at timestep : 1 : 425
size of bag at timestep : 1 : 425
size of bag at timestep : 0 : 425
size of bag at timestep : 0 : 425

 # 426 6145140 -3,640235 -0,809736 3size of bag at timestep : 3 : 426
size of bag at timestep : 3 : 426
size of bag at timestep : 2 : 426
size of bag at timestep : 2 : 426
size of bag at timestep : 1 : 426
size of bag at timestep : 1 : 426
size of bag at timestep : 0 : 426
size of bag at timestep : 0 : 426

 # 427 6175286 -3,640235 -0,809736 3size of bag at timestep : 3 : 427
size of bag at timestep : 3 : 427
size of bag at timestep : 2 : 427
size of bag at timestep : 2 : 427
size of bag at timestep : 1 : 427
size of bag at timestep : 1 : 427
size of bag at timestep : 0 : 427
size of bag at timestep : 0 : 427

 # 428 6203756 -3,640235 -0,809736 3size of bag at timestep : 3 : 428
size of bag at timestep : 3 : 428
size of bag at timestep : 2 : 428
size of bag at timestep : 2 : 428
size of bag at timestep : 1 : 428
size of bag at timestep : 1 : 428
size of bag at timestep : 0 : 428
size of bag at timestep : 0 : 428

 # 429 6238699 -3,640235 -0,809736 3size of bag at timestep : 3 : 429
size of bag at timestep : 3 : 429
size of bag at timestep : 2 : 429
size of bag at timestep : 2 : 429
size of bag at timestep : 1 : 429
size of bag at timestep : 1 : 429
size of bag at timestep : 0 : 429
size of bag at timestep : 0 : 429

 # 430 6269134 -3,640235 -0,809736 3size of bag at timestep : 3 : 430
size of bag at timestep : 3 : 430
size of bag at timestep : 2 : 430
size of bag at timestep : 2 : 430
size of bag at timestep : 1 : 430
size of bag at timestep : 1 : 430
size of bag at timestep : 0 : 430
size of bag at timestep : 0 : 430

 # 431 6314016 -3,640235 -0,809736 3size of bag at timestep : 3 : 431
size of bag at timestep : 3 : 431
size of bag at timestep : 2 : 431
size of bag at timestep : 2 : 431
size of bag at timestep : 1 : 431
size of bag at timestep : 1 : 431
size of bag at timestep : 0 : 431
size of bag at timestep : 0 : 431

 # 432 6333849 -3,640235 -0,809742 3size of bag at timestep : 3 : 432
size of bag at timestep : 3 : 432
size of bag at timestep : 2 : 432
size of bag at timestep : 2 : 432
size of bag at timestep : 1 : 432
size of bag at timestep : 1 : 432
size of bag at timestep : 0 : 432
size of bag at timestep : 0 : 432

 # 433 6352618 -3,640235 -0,809742 3size of bag at timestep : 3 : 433
size of bag at timestep : 3 : 433
size of bag at timestep : 2 : 433
size of bag at timestep : 2 : 433
size of bag at timestep : 1 : 433
size of bag at timestep : 1 : 433
size of bag at timestep : 0 : 433
size of bag at timestep : 0 : 433

 # 434 6372042 -3,640235 -0,809742 3size of bag at timestep : 3 : 434
size of bag at timestep : 3 : 434
size of bag at timestep : 2 : 434
size of bag at timestep : 2 : 434
size of bag at timestep : 1 : 434
size of bag at timestep : 1 : 434
size of bag at timestep : 0 : 434
size of bag at timestep : 0 : 434

 # 435 6390708 -3,640235 -0,809742 3size of bag at timestep : 3 : 435
size of bag at timestep : 3 : 435
size of bag at timestep : 2 : 435
size of bag at timestep : 2 : 435
size of bag at timestep : 1 : 435
size of bag at timestep : 1 : 435
size of bag at timestep : 0 : 435
size of bag at timestep : 0 : 435

 # 436 6411214 -3,640235 -0,809742 3size of bag at timestep : 3 : 436
size of bag at timestep : 3 : 436
size of bag at timestep : 2 : 436
size of bag at timestep : 2 : 436
size of bag at timestep : 1 : 436
size of bag at timestep : 1 : 436
size of bag at timestep : 0 : 436
size of bag at timestep : 0 : 436

 # 437 6433217 -3,640235 -0,809742 3size of bag at timestep : 3 : 437
size of bag at timestep : 3 : 437
size of bag at timestep : 2 : 437
size of bag at timestep : 2 : 437
size of bag at timestep : 1 : 437
size of bag at timestep : 1 : 437
size of bag at timestep : 0 : 437
size of bag at timestep : 0 : 437

 # 438 6454596 -3,640235 -0,809742 3size of bag at timestep : 3 : 438
size of bag at timestep : 3 : 438
size of bag at timestep : 2 : 438
size of bag at timestep : 2 : 438
size of bag at timestep : 1 : 438
size of bag at timestep : 1 : 438
size of bag at timestep : 0 : 438
size of bag at timestep : 0 : 438

 # 439 6476319 -3,640235 -0,809742 3size of bag at timestep : 3 : 439
size of bag at timestep : 3 : 439
size of bag at timestep : 2 : 439
size of bag at timestep : 2 : 439
size of bag at timestep : 1 : 439
size of bag at timestep : 1 : 439
size of bag at timestep : 0 : 439
size of bag at timestep : 0 : 439

 # 440 6501122 -3,640235 -0,809742 3size of bag at timestep : 3 : 440
size of bag at timestep : 3 : 440
size of bag at timestep : 2 : 440
size of bag at timestep : 2 : 440
size of bag at timestep : 1 : 440
size of bag at timestep : 1 : 440
size of bag at timestep : 0 : 440
size of bag at timestep : 0 : 440

 # 441 6524608 -3,640235 -0,809742 3size of bag at timestep : 3 : 441
size of bag at timestep : 3 : 441
size of bag at timestep : 2 : 441
size of bag at timestep : 2 : 441
size of bag at timestep : 1 : 441
size of bag at timestep : 1 : 441
size of bag at timestep : 0 : 441
size of bag at timestep : 0 : 441

 # 442 6548484 -3,640235 -0,809742 3size of bag at timestep : 3 : 442
size of bag at timestep : 3 : 442
size of bag at timestep : 2 : 442
size of bag at timestep : 2 : 442
size of bag at timestep : 1 : 442
size of bag at timestep : 1 : 442
size of bag at timestep : 0 : 442
size of bag at timestep : 0 : 442

 # 443 6587552 -3,640235 -0,809742 3size of bag at timestep : 3 : 443
size of bag at timestep : 3 : 443
size of bag at timestep : 2 : 443
size of bag at timestep : 2 : 443
size of bag at timestep : 1 : 443
size of bag at timestep : 1 : 443
size of bag at timestep : 0 : 443
size of bag at timestep : 0 : 443

 # 444 6623143 -3,640235 -0,809742 3size of bag at timestep : 3 : 444
size of bag at timestep : 3 : 444
size of bag at timestep : 2 : 444
size of bag at timestep : 2 : 444
size of bag at timestep : 1 : 444
size of bag at timestep : 1 : 444
size of bag at timestep : 0 : 444
size of bag at timestep : 0 : 444

 # 445 6659840 -3,640235 -0,809742 3size of bag at timestep : 3 : 445
size of bag at timestep : 3 : 445
size of bag at timestep : 2 : 445
size of bag at timestep : 2 : 445
size of bag at timestep : 1 : 445
size of bag at timestep : 1 : 445
size of bag at timestep : 0 : 445
size of bag at timestep : 0 : 445

 # 446 6697461 -3,640235 -0,809742 3size of bag at timestep : 3 : 446
size of bag at timestep : 3 : 446
size of bag at timestep : 2 : 446
size of bag at timestep : 2 : 446
size of bag at timestep : 1 : 446
size of bag at timestep : 1 : 446
size of bag at timestep : 0 : 446
size of bag at timestep : 0 : 446

 # 447 6736311 -3,640235 -0,809742 3size of bag at timestep : 3 : 447
size of bag at timestep : 3 : 447
size of bag at timestep : 2 : 447
size of bag at timestep : 2 : 447
size of bag at timestep : 1 : 447
size of bag at timestep : 1 : 447
size of bag at timestep : 0 : 447
size of bag at timestep : 0 : 447

 # 448 6776312 -3,640235 -0,809742 3size of bag at timestep : 3 : 448
size of bag at timestep : 3 : 448
size of bag at timestep : 2 : 448
size of bag at timestep : 2 : 448
size of bag at timestep : 1 : 448
size of bag at timestep : 1 : 448
size of bag at timestep : 0 : 448
size of bag at timestep : 0 : 448

 # 449 6819329 -3,640235 -0,809742 3size of bag at timestep : 3 : 449
size of bag at timestep : 3 : 449
size of bag at timestep : 2 : 449
size of bag at timestep : 2 : 449
size of bag at timestep : 1 : 449
size of bag at timestep : 1 : 449
size of bag at timestep : 0 : 449
size of bag at timestep : 0 : 449

 # 450 6864563 -3,640235 -0,809742 3size of bag at timestep : 3 : 450
size of bag at timestep : 3 : 450
size of bag at timestep : 2 : 450
size of bag at timestep : 2 : 450
size of bag at timestep : 1 : 450
size of bag at timestep : 1 : 450
size of bag at timestep : 0 : 450
size of bag at timestep : 0 : 450

 # 451 6907832 -3,640235 -0,809742 3size of bag at timestep : 3 : 451
size of bag at timestep : 3 : 451
size of bag at timestep : 2 : 451
size of bag at timestep : 2 : 451
size of bag at timestep : 1 : 451
size of bag at timestep : 1 : 451
size of bag at timestep : 0 : 451
size of bag at timestep : 0 : 451

 # 452 6961979 -3,640235 -0,809742 3size of bag at timestep : 3 : 452
size of bag at timestep : 3 : 452
size of bag at timestep : 2 : 452
size of bag at timestep : 2 : 452
size of bag at timestep : 1 : 452
size of bag at timestep : 1 : 452
size of bag at timestep : 0 : 452
size of bag at timestep : 0 : 452

 # 453 7002002 -3,640235 -0,809742 3size of bag at timestep : 3 : 453
size of bag at timestep : 3 : 453
size of bag at timestep : 2 : 453
size of bag at timestep : 2 : 453
size of bag at timestep : 1 : 453
size of bag at timestep : 1 : 453
size of bag at timestep : 0 : 453
size of bag at timestep : 0 : 453

 # 454 7040752 -3,640235 -0,809742 3size of bag at timestep : 3 : 454
size of bag at timestep : 3 : 454
size of bag at timestep : 2 : 454
size of bag at timestep : 2 : 454
size of bag at timestep : 1 : 454
size of bag at timestep : 1 : 454
size of bag at timestep : 0 : 454
size of bag at timestep : 0 : 454

 # 455 7059566 -3,628643 -0,809742 3size of bag at timestep : 3 : 455
size of bag at timestep : 3 : 455
size of bag at timestep : 2 : 455
size of bag at timestep : 2 : 455
size of bag at timestep : 1 : 455
size of bag at timestep : 1 : 455
size of bag at timestep : 0 : 455
size of bag at timestep : 0 : 455

 # 456 7078093 -3,628643 -0,809742 3size of bag at timestep : 3 : 456
size of bag at timestep : 3 : 456
size of bag at timestep : 2 : 456
size of bag at timestep : 2 : 456
size of bag at timestep : 1 : 456
size of bag at timestep : 1 : 456
size of bag at timestep : 0 : 456
size of bag at timestep : 0 : 456

 # 457 7096877 -3,628643 -0,809742 3size of bag at timestep : 3 : 457
size of bag at timestep : 3 : 457
size of bag at timestep : 2 : 457
size of bag at timestep : 2 : 457
size of bag at timestep : 1 : 457
size of bag at timestep : 1 : 457
size of bag at timestep : 0 : 457
size of bag at timestep : 0 : 457

 # 458 7116643 -3,628643 -0,809742 3size of bag at timestep : 3 : 458
size of bag at timestep : 3 : 458
size of bag at timestep : 2 : 458
size of bag at timestep : 2 : 458
size of bag at timestep : 1 : 458
size of bag at timestep : 1 : 458
size of bag at timestep : 0 : 458
size of bag at timestep : 0 : 458

 # 459 7136181 -3,628643 -0,809742 3size of bag at timestep : 3 : 459
size of bag at timestep : 3 : 459
size of bag at timestep : 2 : 459
size of bag at timestep : 2 : 459
size of bag at timestep : 1 : 459
size of bag at timestep : 1 : 459
size of bag at timestep : 0 : 459
size of bag at timestep : 0 : 459

 # 460 7156932 -3,628643 -0,809742 3size of bag at timestep : 3 : 460
size of bag at timestep : 3 : 460
size of bag at timestep : 2 : 460
size of bag at timestep : 2 : 460
size of bag at timestep : 1 : 460
size of bag at timestep : 1 : 460
size of bag at timestep : 0 : 460
size of bag at timestep : 0 : 460

 # 461 7177651 -3,628643 -0,809742 3size of bag at timestep : 3 : 461
size of bag at timestep : 3 : 461
size of bag at timestep : 2 : 461
size of bag at timestep : 2 : 461
size of bag at timestep : 1 : 461
size of bag at timestep : 1 : 461
size of bag at timestep : 0 : 461
size of bag at timestep : 0 : 461

 # 462 7198426 -3,628643 -0,809742 3size of bag at timestep : 3 : 462
size of bag at timestep : 3 : 462
size of bag at timestep : 2 : 462
size of bag at timestep : 2 : 462
size of bag at timestep : 1 : 462
size of bag at timestep : 1 : 462
size of bag at timestep : 0 : 462
size of bag at timestep : 0 : 462

 # 463 7220210 -3,628643 -0,809742 3size of bag at timestep : 3 : 463
size of bag at timestep : 3 : 463
size of bag at timestep : 2 : 463
size of bag at timestep : 2 : 463
size of bag at timestep : 1 : 463
size of bag at timestep : 1 : 463
size of bag at timestep : 0 : 463
size of bag at timestep : 0 : 463

 # 464 7241648 -3,628643 -0,809742 3size of bag at timestep : 3 : 464
size of bag at timestep : 3 : 464
size of bag at timestep : 2 : 464
size of bag at timestep : 2 : 464
size of bag at timestep : 1 : 464
size of bag at timestep : 1 : 464
size of bag at timestep : 0 : 464
size of bag at timestep : 0 : 464

 # 465 7263854 -3,628643 -0,809742 3size of bag at timestep : 3 : 465
size of bag at timestep : 3 : 465
size of bag at timestep : 2 : 465
size of bag at timestep : 2 : 465
size of bag at timestep : 1 : 465
size of bag at timestep : 1 : 465
size of bag at timestep : 0 : 465
size of bag at timestep : 0 : 465

 # 466 7277568 -3,628643 -0,809742 3size of bag at timestep : 3 : 466
size of bag at timestep : 3 : 466
size of bag at timestep : 2 : 466
size of bag at timestep : 2 : 466
size of bag at timestep : 1 : 466
size of bag at timestep : 1 : 466
size of bag at timestep : 0 : 466
size of bag at timestep : 0 : 466

 # 467 7290778 -3,628643 -0,809742 3size of bag at timestep : 3 : 467
size of bag at timestep : 3 : 467
size of bag at timestep : 2 : 467
size of bag at timestep : 2 : 467
size of bag at timestep : 1 : 467
size of bag at timestep : 1 : 467
size of bag at timestep : 0 : 467
size of bag at timestep : 0 : 467

 # 468 7303616 -3,628643 -0,809742 3size of bag at timestep : 3 : 468
size of bag at timestep : 3 : 468
size of bag at timestep : 2 : 468
size of bag at timestep : 2 : 468
size of bag at timestep : 1 : 468
size of bag at timestep : 1 : 468
size of bag at timestep : 0 : 468
size of bag at timestep : 0 : 468

 # 469 7317613 -3,628643 -0,809742 3size of bag at timestep : 3 : 469
size of bag at timestep : 3 : 469
size of bag at timestep : 2 : 469
size of bag at timestep : 2 : 469
size of bag at timestep : 1 : 469
size of bag at timestep : 1 : 469
size of bag at timestep : 0 : 469
size of bag at timestep : 0 : 469

 # 470 7332424 -3,628643 -0,809742 3size of bag at timestep : 3 : 470
size of bag at timestep : 3 : 470
size of bag at timestep : 2 : 470
size of bag at timestep : 2 : 470
size of bag at timestep : 1 : 470
size of bag at timestep : 1 : 470
size of bag at timestep : 0 : 470
size of bag at timestep : 0 : 470

 # 471 7347922 -3,628643 -0,809742 3size of bag at timestep : 3 : 471
size of bag at timestep : 3 : 471
size of bag at timestep : 2 : 471
size of bag at timestep : 2 : 471
size of bag at timestep : 1 : 471
size of bag at timestep : 1 : 471
size of bag at timestep : 0 : 471
size of bag at timestep : 0 : 471

 # 472 7364155 -3,628643 -0,809742 3size of bag at timestep : 3 : 472
size of bag at timestep : 3 : 472
size of bag at timestep : 2 : 472
size of bag at timestep : 2 : 472
size of bag at timestep : 1 : 472
size of bag at timestep : 1 : 472
size of bag at timestep : 0 : 472
size of bag at timestep : 0 : 472

 # 473 7381250 -3,628643 -0,809742 3size of bag at timestep : 3 : 473
size of bag at timestep : 3 : 473
size of bag at timestep : 2 : 473
size of bag at timestep : 2 : 473
size of bag at timestep : 1 : 473
size of bag at timestep : 1 : 473
size of bag at timestep : 0 : 473
size of bag at timestep : 0 : 473

 # 474 7400454 -3,628643 -0,809742 3size of bag at timestep : 3 : 474
size of bag at timestep : 3 : 474
size of bag at timestep : 2 : 474
size of bag at timestep : 2 : 474
size of bag at timestep : 1 : 474
size of bag at timestep : 1 : 474
size of bag at timestep : 0 : 474
size of bag at timestep : 0 : 474

 # 475 7416376 -3,628643 -0,809742 3size of bag at timestep : 3 : 475
size of bag at timestep : 3 : 475
size of bag at timestep : 2 : 475
size of bag at timestep : 2 : 475
size of bag at timestep : 1 : 475
size of bag at timestep : 1 : 475
size of bag at timestep : 0 : 475
size of bag at timestep : 0 : 475

 # 476 7438603 -3,628643 -0,809742 3size of bag at timestep : 3 : 476
size of bag at timestep : 3 : 476
size of bag at timestep : 2 : 476
size of bag at timestep : 2 : 476
size of bag at timestep : 1 : 476
size of bag at timestep : 1 : 476
size of bag at timestep : 0 : 476
size of bag at timestep : 0 : 476

 # 477 7462280 -3,628643 -0,809742 3size of bag at timestep : 3 : 477
size of bag at timestep : 3 : 477
size of bag at timestep : 2 : 477
size of bag at timestep : 2 : 477
size of bag at timestep : 1 : 477
size of bag at timestep : 1 : 477
size of bag at timestep : 0 : 477
size of bag at timestep : 0 : 477

 # 478 7484550 -3,628643 -0,809742 3size of bag at timestep : 3 : 478
size of bag at timestep : 3 : 478
size of bag at timestep : 2 : 478
size of bag at timestep : 2 : 478
size of bag at timestep : 1 : 478
size of bag at timestep : 1 : 478
size of bag at timestep : 0 : 478
size of bag at timestep : 0 : 478

 # 479 7512909 -3,628643 -0,809742 3size of bag at timestep : 3 : 479
size of bag at timestep : 3 : 479
size of bag at timestep : 2 : 479
size of bag at timestep : 2 : 479
size of bag at timestep : 1 : 479
size of bag at timestep : 1 : 479
size of bag at timestep : 0 : 479
size of bag at timestep : 0 : 479

 # 480 7537579 -3,611089 -0,809742 3size of bag at timestep : 3 : 480
size of bag at timestep : 3 : 480
size of bag at timestep : 2 : 480
size of bag at timestep : 2 : 480
size of bag at timestep : 1 : 480
size of bag at timestep : 1 : 480
size of bag at timestep : 0 : 480
size of bag at timestep : 0 : 480

 # 481 7559556 -3,611089 -0,809742 3size of bag at timestep : 3 : 481
size of bag at timestep : 3 : 481
size of bag at timestep : 2 : 481
size of bag at timestep : 2 : 481
size of bag at timestep : 1 : 481
size of bag at timestep : 1 : 481
size of bag at timestep : 0 : 481
size of bag at timestep : 0 : 481

 # 482 7582627 -3,611089 -0,809742 3size of bag at timestep : 3 : 482
size of bag at timestep : 3 : 482
size of bag at timestep : 2 : 482
size of bag at timestep : 2 : 482
size of bag at timestep : 1 : 482
size of bag at timestep : 1 : 482
size of bag at timestep : 0 : 482
size of bag at timestep : 0 : 482

 # 483 7607176 -3,611089 -0,809742 3size of bag at timestep : 3 : 483
size of bag at timestep : 3 : 483
size of bag at timestep : 2 : 483
size of bag at timestep : 2 : 483
size of bag at timestep : 1 : 483
size of bag at timestep : 1 : 483
size of bag at timestep : 0 : 483
size of bag at timestep : 0 : 483

 # 484 7630851 -3,611089 -0,809742 3size of bag at timestep : 3 : 484
size of bag at timestep : 3 : 484
size of bag at timestep : 2 : 484
size of bag at timestep : 2 : 484
size of bag at timestep : 1 : 484
size of bag at timestep : 1 : 484
size of bag at timestep : 0 : 484
size of bag at timestep : 0 : 484

 # 485 7659335 -3,611089 -0,809742 3size of bag at timestep : 3 : 485
size of bag at timestep : 3 : 485
size of bag at timestep : 2 : 485
size of bag at timestep : 2 : 485
size of bag at timestep : 1 : 485
size of bag at timestep : 1 : 485
size of bag at timestep : 0 : 485
size of bag at timestep : 0 : 485

 # 486 7686301 -3,611089 -0,809742 3size of bag at timestep : 3 : 486
size of bag at timestep : 3 : 486
size of bag at timestep : 2 : 486
size of bag at timestep : 2 : 486
size of bag at timestep : 1 : 486
size of bag at timestep : 1 : 486
size of bag at timestep : 0 : 486
size of bag at timestep : 0 : 486

 # 487 7718350 -3,611089 -0,809742 3size of bag at timestep : 3 : 487
size of bag at timestep : 3 : 487
size of bag at timestep : 2 : 487
size of bag at timestep : 2 : 487
size of bag at timestep : 1 : 487
size of bag at timestep : 1 : 487
size of bag at timestep : 0 : 487
size of bag at timestep : 0 : 487

 # 488 7747233 -3,611089 -0,809742 3size of bag at timestep : 3 : 488
size of bag at timestep : 3 : 488
size of bag at timestep : 2 : 488
size of bag at timestep : 2 : 488
size of bag at timestep : 1 : 488
size of bag at timestep : 1 : 488
size of bag at timestep : 0 : 488
size of bag at timestep : 0 : 488

 # 489 7776760 -3,611089 -0,809742 3size of bag at timestep : 3 : 489
size of bag at timestep : 3 : 489
size of bag at timestep : 2 : 489
size of bag at timestep : 2 : 489
size of bag at timestep : 1 : 489
size of bag at timestep : 1 : 489
size of bag at timestep : 0 : 489
size of bag at timestep : 0 : 489

 # 490 7807272 -3,611089 -0,809742 3size of bag at timestep : 3 : 490
size of bag at timestep : 3 : 490
size of bag at timestep : 2 : 490
size of bag at timestep : 2 : 490
size of bag at timestep : 1 : 490
size of bag at timestep : 1 : 490
size of bag at timestep : 0 : 490
size of bag at timestep : 0 : 490

 # 491 7840786 -3,611089 -0,809742 3size of bag at timestep : 3 : 491
size of bag at timestep : 3 : 491
size of bag at timestep : 2 : 491
size of bag at timestep : 2 : 491
size of bag at timestep : 1 : 491
size of bag at timestep : 1 : 491
size of bag at timestep : 0 : 491
size of bag at timestep : 0 : 491

 # 492 7874216 -3,611089 -0,809742 3size of bag at timestep : 3 : 492
size of bag at timestep : 3 : 492
size of bag at timestep : 2 : 492
size of bag at timestep : 2 : 492
size of bag at timestep : 1 : 492
size of bag at timestep : 1 : 492
size of bag at timestep : 0 : 492
size of bag at timestep : 0 : 492

 # 493 7907496 -3,611089 -0,809742 3size of bag at timestep : 3 : 493
size of bag at timestep : 3 : 493
size of bag at timestep : 2 : 493
size of bag at timestep : 2 : 493
size of bag at timestep : 1 : 493
size of bag at timestep : 1 : 493
size of bag at timestep : 0 : 493
size of bag at timestep : 0 : 493

 # 494 7938842 -3,611089 -0,809742 3size of bag at timestep : 3 : 494
size of bag at timestep : 3 : 494
size of bag at timestep : 2 : 494
size of bag at timestep : 2 : 494
size of bag at timestep : 1 : 494
size of bag at timestep : 1 : 494
size of bag at timestep : 0 : 494
size of bag at timestep : 0 : 494

 # 495 7975363 -3,611089 -0,809742 3size of bag at timestep : 3 : 495
size of bag at timestep : 3 : 495
size of bag at timestep : 2 : 495
size of bag at timestep : 2 : 495
size of bag at timestep : 1 : 495
size of bag at timestep : 1 : 495
size of bag at timestep : 0 : 495
size of bag at timestep : 0 : 495

 # 496 8007292 -3,611089 -0,809742 3size of bag at timestep : 3 : 496
size of bag at timestep : 3 : 496
size of bag at timestep : 2 : 496
size of bag at timestep : 2 : 496
size of bag at timestep : 1 : 496
size of bag at timestep : 1 : 496
size of bag at timestep : 0 : 496
size of bag at timestep : 0 : 496

 # 497 8046108 -3,611089 -0,809742 3size of bag at timestep : 3 : 497
size of bag at timestep : 3 : 497
size of bag at timestep : 2 : 497
size of bag at timestep : 2 : 497
size of bag at timestep : 1 : 497
size of bag at timestep : 1 : 497
size of bag at timestep : 0 : 497
size of bag at timestep : 0 : 497

 # 498 8080606 -3,611089 -0,809742 3size of bag at timestep : 3 : 498
size of bag at timestep : 3 : 498
size of bag at timestep : 2 : 498
size of bag at timestep : 2 : 498
size of bag at timestep : 1 : 498
size of bag at timestep : 1 : 498
size of bag at timestep : 0 : 498
size of bag at timestep : 0 : 498

 # 499 8120096 -3,611089 -0,809742 3size of bag at timestep : 3 : 499
size of bag at timestep : 3 : 499
size of bag at timestep : 2 : 499
size of bag at timestep : 2 : 499
size of bag at timestep : 1 : 499
size of bag at timestep : 1 : 499
size of bag at timestep : 0 : 499
size of bag at timestep : 0 : 499

 # 500 8161387 -3,611089 -0,809742 3size of bag at timestep : 3 : 500
size of bag at timestep : 3 : 500
size of bag at timestep : 2 : 500
size of bag at timestep : 2 : 500
size of bag at timestep : 1 : 500
size of bag at timestep : 1 : 500
size of bag at timestep : 0 : 500
size of bag at timestep : 0 : 500

 # 501 8204418 -3,611089 -0,809742 3size of bag at timestep : 3 : 501
size of bag at timestep : 3 : 501
size of bag at timestep : 2 : 501
size of bag at timestep : 2 : 501
size of bag at timestep : 1 : 501
size of bag at timestep : 1 : 501
size of bag at timestep : 0 : 501
size of bag at timestep : 0 : 501

 # 502 8245150 -3,611089 -0,809742 3size of bag at timestep : 3 : 502
size of bag at timestep : 3 : 502
size of bag at timestep : 2 : 502
size of bag at timestep : 2 : 502
size of bag at timestep : 1 : 502
size of bag at timestep : 1 : 502
size of bag at timestep : 0 : 502
size of bag at timestep : 0 : 502

 # 503 8285128 -3,611089 -0,809742 3size of bag at timestep : 3 : 503
size of bag at timestep : 3 : 503
size of bag at timestep : 2 : 503
size of bag at timestep : 2 : 503
size of bag at timestep : 1 : 503
size of bag at timestep : 1 : 503
size of bag at timestep : 0 : 503
size of bag at timestep : 0 : 503

 # 504 8326379 -3,611089 -0,809742 3size of bag at timestep : 3 : 504
size of bag at timestep : 3 : 504
size of bag at timestep : 2 : 504
size of bag at timestep : 2 : 504
size of bag at timestep : 1 : 504
size of bag at timestep : 1 : 504
size of bag at timestep : 0 : 504
size of bag at timestep : 0 : 504

 # 505 8372323 -3,611089 -0,809742 3size of bag at timestep : 3 : 505
size of bag at timestep : 3 : 505
size of bag at timestep : 2 : 505
size of bag at timestep : 2 : 505
size of bag at timestep : 1 : 505
size of bag at timestep : 1 : 505
size of bag at timestep : 0 : 505
size of bag at timestep : 0 : 505

 # 506 8413116 -3,611089 -0,809742 3size of bag at timestep : 3 : 506
size of bag at timestep : 3 : 506
size of bag at timestep : 2 : 506
size of bag at timestep : 2 : 506
size of bag at timestep : 1 : 506
size of bag at timestep : 1 : 506
size of bag at timestep : 0 : 506
size of bag at timestep : 0 : 506

 # 507 8454854 -3,611089 -0,809742 3size of bag at timestep : 3 : 507
size of bag at timestep : 3 : 507
size of bag at timestep : 2 : 507
size of bag at timestep : 2 : 507
size of bag at timestep : 1 : 507
size of bag at timestep : 1 : 507
size of bag at timestep : 0 : 507
size of bag at timestep : 0 : 507

 # 508 8498955 -3,611089 -0,809742 3size of bag at timestep : 3 : 508
size of bag at timestep : 3 : 508
size of bag at timestep : 2 : 508
size of bag at timestep : 2 : 508
size of bag at timestep : 1 : 508
size of bag at timestep : 1 : 508
size of bag at timestep : 0 : 508
size of bag at timestep : 0 : 508

 # 509 8555551 -3,611089 -0,809742 3size of bag at timestep : 3 : 509
size of bag at timestep : 3 : 509
size of bag at timestep : 2 : 509
size of bag at timestep : 2 : 509
size of bag at timestep : 1 : 509
size of bag at timestep : 1 : 509
size of bag at timestep : 0 : 509
size of bag at timestep : 0 : 509

 # 510 8603720 -3,611089 -0,809742 3size of bag at timestep : 3 : 510
size of bag at timestep : 3 : 510
size of bag at timestep : 2 : 510
size of bag at timestep : 2 : 510
size of bag at timestep : 1 : 510
size of bag at timestep : 1 : 510
size of bag at timestep : 0 : 510
size of bag at timestep : 0 : 510

 # 511 8652383 -3,611089 -0,809742 3size of bag at timestep : 3 : 511
size of bag at timestep : 3 : 511
size of bag at timestep : 2 : 511
size of bag at timestep : 2 : 511
size of bag at timestep : 1 : 511
size of bag at timestep : 1 : 511
size of bag at timestep : 0 : 511
size of bag at timestep : 0 : 511

 # 512 8707890 -3,611089 -0,809742 3size of bag at timestep : 3 : 512
size of bag at timestep : 3 : 512
size of bag at timestep : 2 : 512
size of bag at timestep : 2 : 512
size of bag at timestep : 1 : 512
size of bag at timestep : 1 : 512
size of bag at timestep : 0 : 512
size of bag at timestep : 0 : 512

 # 513 8762585 -3,611089 -0,809742 3size of bag at timestep : 3 : 513
size of bag at timestep : 3 : 513
size of bag at timestep : 2 : 513
size of bag at timestep : 2 : 513
size of bag at timestep : 1 : 513
size of bag at timestep : 1 : 513
size of bag at timestep : 0 : 513
size of bag at timestep : 0 : 513

 # 514 8816369 -3,611089 -0,809742 3size of bag at timestep : 3 : 514
size of bag at timestep : 3 : 514
size of bag at timestep : 2 : 514
size of bag at timestep : 2 : 514
size of bag at timestep : 1 : 514
size of bag at timestep : 1 : 514
size of bag at timestep : 0 : 514
size of bag at timestep : 0 : 514

 # 515 8881393 -3,611089 -0,809742 3size of bag at timestep : 3 : 515
size of bag at timestep : 3 : 515
size of bag at timestep : 2 : 515
size of bag at timestep : 2 : 515
size of bag at timestep : 1 : 515
size of bag at timestep : 1 : 515
size of bag at timestep : 0 : 515
size of bag at timestep : 0 : 515

 # 516 8941265 -3,611089 -0,809742 3size of bag at timestep : 3 : 516
size of bag at timestep : 3 : 516
size of bag at timestep : 2 : 516
size of bag at timestep : 2 : 516
size of bag at timestep : 1 : 516
size of bag at timestep : 1 : 516
size of bag at timestep : 0 : 516
size of bag at timestep : 0 : 516

 # 517 9012240 -3,611089 -0,809742 3size of bag at timestep : 3 : 517
size of bag at timestep : 3 : 517
size of bag at timestep : 2 : 517
size of bag at timestep : 2 : 517
size of bag at timestep : 1 : 517
size of bag at timestep : 1 : 517
size of bag at timestep : 0 : 517
size of bag at timestep : 0 : 517

 # 518 9078001 -3,611089 -0,809742 3size of bag at timestep : 3 : 518
size of bag at timestep : 3 : 518
size of bag at timestep : 2 : 518
size of bag at timestep : 2 : 518
size of bag at timestep : 1 : 518
size of bag at timestep : 1 : 518
size of bag at timestep : 0 : 518
size of bag at timestep : 0 : 518

 # 519 9143323 -3,611089 -0,809742 3size of bag at timestep : 3 : 519
size of bag at timestep : 3 : 519
size of bag at timestep : 2 : 519
size of bag at timestep : 2 : 519
size of bag at timestep : 1 : 519
size of bag at timestep : 1 : 519
size of bag at timestep : 0 : 519
size of bag at timestep : 0 : 519

 # 520 9198619 -3,611089 -0,809742 3size of bag at timestep : 3 : 520
size of bag at timestep : 3 : 520
size of bag at timestep : 2 : 520
size of bag at timestep : 2 : 520
size of bag at timestep : 1 : 520
size of bag at timestep : 1 : 520
size of bag at timestep : 0 : 520
size of bag at timestep : 0 : 520

 # 521 9266944 -3,611089 -0,809742 3size of bag at timestep : 3 : 521
size of bag at timestep : 3 : 521
size of bag at timestep : 2 : 521
size of bag at timestep : 2 : 521
size of bag at timestep : 1 : 521
size of bag at timestep : 1 : 521
size of bag at timestep : 0 : 521
size of bag at timestep : 0 : 521

 # 522 9331042 -3,611089 -0,809742 3size of bag at timestep : 3 : 522
size of bag at timestep : 3 : 522
size of bag at timestep : 2 : 522
size of bag at timestep : 2 : 522
size of bag at timestep : 1 : 522
size of bag at timestep : 1 : 522
size of bag at timestep : 0 : 522
size of bag at timestep : 0 : 522

 # 523 9414130 -3,611089 -0,809742 3size of bag at timestep : 3 : 523
size of bag at timestep : 3 : 523
size of bag at timestep : 2 : 523
size of bag at timestep : 2 : 523
size of bag at timestep : 1 : 523
size of bag at timestep : 1 : 523
size of bag at timestep : 0 : 523
size of bag at timestep : 0 : 523

 # 524 9505214 -3,611089 -0,809742 3size of bag at timestep : 3 : 524
size of bag at timestep : 3 : 524
size of bag at timestep : 2 : 524
size of bag at timestep : 2 : 524
size of bag at timestep : 1 : 524
size of bag at timestep : 1 : 524
size of bag at timestep : 0 : 524
size of bag at timestep : 0 : 524

 # 525 9611516 -3,611089 -0,809742 3size of bag at timestep : 3 : 525
size of bag at timestep : 3 : 525
size of bag at timestep : 2 : 525
size of bag at timestep : 2 : 525
size of bag at timestep : 1 : 525
size of bag at timestep : 1 : 525
size of bag at timestep : 0 : 525
size of bag at timestep : 0 : 525

 # 526 9692353 -3,611089 -0,809742 3size of bag at timestep : 3 : 526
size of bag at timestep : 3 : 526
size of bag at timestep : 2 : 526
size of bag at timestep : 2 : 526
size of bag at timestep : 1 : 526
size of bag at timestep : 1 : 526
size of bag at timestep : 0 : 526
size of bag at timestep : 0 : 526

 # 527 9770525 -3,611089 -0,809742 3size of bag at timestep : 3 : 527
size of bag at timestep : 3 : 527
size of bag at timestep : 2 : 527
size of bag at timestep : 2 : 527
size of bag at timestep : 1 : 527
size of bag at timestep : 1 : 527
size of bag at timestep : 0 : 527
size of bag at timestep : 0 : 527

 # 528 9829450 -3,611089 -0,809742 3size of bag at timestep : 3 : 528
size of bag at timestep : 3 : 528
size of bag at timestep : 2 : 528
size of bag at timestep : 2 : 528
size of bag at timestep : 1 : 528
size of bag at timestep : 1 : 528
size of bag at timestep : 0 : 528
size of bag at timestep : 0 : 528

 # 529 9891768 -3,611089 -0,809742 3size of bag at timestep : 3 : 529
size of bag at timestep : 3 : 529
size of bag at timestep : 2 : 529
size of bag at timestep : 2 : 529
size of bag at timestep : 1 : 529
size of bag at timestep : 1 : 529
size of bag at timestep : 0 : 529
size of bag at timestep : 0 : 529

 # 530 9948888 -3,611089 -0,809742 3size of bag at timestep : 3 : 530
size of bag at timestep : 3 : 530
size of bag at timestep : 2 : 530
size of bag at timestep : 2 : 530
size of bag at timestep : 1 : 530
size of bag at timestep : 1 : 530
size of bag at timestep : 0 : 530
size of bag at timestep : 0 : 530

 # 531 10014897 -3,611089 -0,809742 3size of bag at timestep : 3 : 531
size of bag at timestep : 3 : 531
size of bag at timestep : 2 : 531
size of bag at timestep : 2 : 531
size of bag at timestep : 1 : 531
size of bag at timestep : 1 : 531
size of bag at timestep : 0 : 531
size of bag at timestep : 0 : 531

 # 532 10082516 -3,611089 -0,809742 3size of bag at timestep : 3 : 532
size of bag at timestep : 3 : 532
size of bag at timestep : 2 : 532
size of bag at timestep : 2 : 532
size of bag at timestep : 1 : 532
size of bag at timestep : 1 : 532
size of bag at timestep : 0 : 532
size of bag at timestep : 0 : 532

 # 533 10145233 -3,611089 -0,809742 3size of bag at timestep : 3 : 533
size of bag at timestep : 3 : 533
size of bag at timestep : 2 : 533
size of bag at timestep : 2 : 533
size of bag at timestep : 1 : 533
size of bag at timestep : 1 : 533
size of bag at timestep : 0 : 533
size of bag at timestep : 0 : 533

 # 534 10209624 -3,611089 -0,809742 3size of bag at timestep : 3 : 534
size of bag at timestep : 3 : 534
size of bag at timestep : 2 : 534
size of bag at timestep : 2 : 534
size of bag at timestep : 1 : 534
size of bag at timestep : 1 : 534
size of bag at timestep : 0 : 534
size of bag at timestep : 0 : 534

 # 535 10285708 -3,611089 -0,809742 3size of bag at timestep : 3 : 535
size of bag at timestep : 3 : 535
size of bag at timestep : 2 : 535
size of bag at timestep : 2 : 535
size of bag at timestep : 1 : 535
size of bag at timestep : 1 : 535
size of bag at timestep : 0 : 535
size of bag at timestep : 0 : 535

 # 536 10360088 -3,611089 -0,809742 3size of bag at timestep : 3 : 536
size of bag at timestep : 3 : 536
size of bag at timestep : 2 : 536
size of bag at timestep : 2 : 536
size of bag at timestep : 1 : 536
size of bag at timestep : 1 : 536
size of bag at timestep : 0 : 536
size of bag at timestep : 0 : 536

 # 537 10434490 -3,611089 -0,809742 3size of bag at timestep : 3 : 537
size of bag at timestep : 3 : 537
size of bag at timestep : 2 : 537
size of bag at timestep : 2 : 537
size of bag at timestep : 1 : 537
size of bag at timestep : 1 : 537
size of bag at timestep : 0 : 537
size of bag at timestep : 0 : 537

 # 538 10504779 -3,611089 -0,809742 3size of bag at timestep : 3 : 538
size of bag at timestep : 3 : 538
size of bag at timestep : 2 : 538
size of bag at timestep : 2 : 538
size of bag at timestep : 1 : 538
size of bag at timestep : 1 : 538
size of bag at timestep : 0 : 538
size of bag at timestep : 0 : 538

 # 539 10582811 -3,611089 -0,809742 3size of bag at timestep : 3 : 539
size of bag at timestep : 3 : 539
size of bag at timestep : 2 : 539
size of bag at timestep : 2 : 539
size of bag at timestep : 1 : 539
size of bag at timestep : 1 : 539
size of bag at timestep : 0 : 539
size of bag at timestep : 0 : 539

 # 540 10648630 -3,611089 -0,809742 3size of bag at timestep : 3 : 540
size of bag at timestep : 3 : 540
size of bag at timestep : 2 : 540
size of bag at timestep : 2 : 540
size of bag at timestep : 1 : 540
size of bag at timestep : 1 : 540
size of bag at timestep : 0 : 540
size of bag at timestep : 0 : 540

 # 541 10719386 -3,611089 -0,809742 3size of bag at timestep : 3 : 541
size of bag at timestep : 3 : 541
size of bag at timestep : 2 : 541
size of bag at timestep : 2 : 541
size of bag at timestep : 1 : 541
size of bag at timestep : 1 : 541
size of bag at timestep : 0 : 541
size of bag at timestep : 0 : 541

 # 542 10788882 -3,611089 -0,809742 3size of bag at timestep : 3 : 542
size of bag at timestep : 3 : 542
size of bag at timestep : 2 : 542
size of bag at timestep : 2 : 542
size of bag at timestep : 1 : 542
size of bag at timestep : 1 : 542
size of bag at timestep : 0 : 542
size of bag at timestep : 0 : 542

 # 543 10866123 -3,611089 -0,809742 3size of bag at timestep : 3 : 543
size of bag at timestep : 3 : 543
size of bag at timestep : 2 : 543
size of bag at timestep : 2 : 543
size of bag at timestep : 1 : 543
size of bag at timestep : 1 : 543
size of bag at timestep : 0 : 543
size of bag at timestep : 0 : 543

 # 544 10945778 -3,611089 -0,809742 3size of bag at timestep : 3 : 544
size of bag at timestep : 3 : 544
size of bag at timestep : 2 : 544
size of bag at timestep : 2 : 544
size of bag at timestep : 1 : 544
size of bag at timestep : 1 : 544
size of bag at timestep : 0 : 544
size of bag at timestep : 0 : 544

 # 545 11029866 -3,611089 -0,809742 3size of bag at timestep : 3 : 545
size of bag at timestep : 3 : 545
size of bag at timestep : 2 : 545
size of bag at timestep : 2 : 545
size of bag at timestep : 1 : 545
size of bag at timestep : 1 : 545
size of bag at timestep : 0 : 545
size of bag at timestep : 0 : 545

 # 546 11109419 -3,611089 -0,809742 3size of bag at timestep : 3 : 546
size of bag at timestep : 3 : 546
size of bag at timestep : 2 : 546
size of bag at timestep : 2 : 546
size of bag at timestep : 1 : 546
size of bag at timestep : 1 : 546
size of bag at timestep : 0 : 546
size of bag at timestep : 0 : 546

 # 547 11188434 -3,611089 -0,809742 3size of bag at timestep : 3 : 547
size of bag at timestep : 3 : 547
size of bag at timestep : 2 : 547
size of bag at timestep : 2 : 547
size of bag at timestep : 1 : 547
size of bag at timestep : 1 : 547
size of bag at timestep : 0 : 547
size of bag at timestep : 0 : 547

 # 548 11290810 -3,611089 -0,809742 3size of bag at timestep : 3 : 548
size of bag at timestep : 3 : 548
size of bag at timestep : 2 : 548
size of bag at timestep : 2 : 548
size of bag at timestep : 1 : 548
size of bag at timestep : 1 : 548
size of bag at timestep : 0 : 548
size of bag at timestep : 0 : 548

 # 549 11368987 -3,611089 -0,809742 3size of bag at timestep : 3 : 549
size of bag at timestep : 3 : 549
size of bag at timestep : 2 : 549
size of bag at timestep : 2 : 549
size of bag at timestep : 1 : 549
size of bag at timestep : 1 : 549
size of bag at timestep : 0 : 549
size of bag at timestep : 0 : 549

 # 550 11449486 -3,611089 -0,809742 3size of bag at timestep : 3 : 550
size of bag at timestep : 3 : 550
size of bag at timestep : 2 : 550
size of bag at timestep : 2 : 550
size of bag at timestep : 1 : 550
size of bag at timestep : 1 : 550
size of bag at timestep : 0 : 550
size of bag at timestep : 0 : 550

 # 551 11531011 -3,611089 -0,809742 3size of bag at timestep : 3 : 551
size of bag at timestep : 3 : 551
size of bag at timestep : 2 : 551
size of bag at timestep : 2 : 551
size of bag at timestep : 1 : 551
size of bag at timestep : 1 : 551
size of bag at timestep : 0 : 551
size of bag at timestep : 0 : 551

 # 552 11618501 -3,611089 -0,809742 3size of bag at timestep : 3 : 552
size of bag at timestep : 3 : 552
size of bag at timestep : 2 : 552
size of bag at timestep : 2 : 552
size of bag at timestep : 1 : 552
size of bag at timestep : 1 : 552
size of bag at timestep : 0 : 552
size of bag at timestep : 0 : 552

 # 553 11703058 -3,611089 -0,809742 3size of bag at timestep : 3 : 553
size of bag at timestep : 3 : 553
size of bag at timestep : 2 : 553
size of bag at timestep : 2 : 553
size of bag at timestep : 1 : 553
size of bag at timestep : 1 : 553
size of bag at timestep : 0 : 553
size of bag at timestep : 0 : 553

 # 554 11792982 -3,611089 -0,809742 3size of bag at timestep : 3 : 554
size of bag at timestep : 3 : 554
size of bag at timestep : 2 : 554
size of bag at timestep : 2 : 554
size of bag at timestep : 1 : 554
size of bag at timestep : 1 : 554
size of bag at timestep : 0 : 554
size of bag at timestep : 0 : 554

 # 555 11889937 -3,611089 -0,809742 3size of bag at timestep : 3 : 555
size of bag at timestep : 3 : 555
size of bag at timestep : 2 : 555
size of bag at timestep : 2 : 555
size of bag at timestep : 1 : 555
size of bag at timestep : 1 : 555
size of bag at timestep : 0 : 555
size of bag at timestep : 0 : 555

 # 556 11990405 -3,611089 -0,809742 3size of bag at timestep : 3 : 556
size of bag at timestep : 3 : 556
size of bag at timestep : 2 : 556
size of bag at timestep : 2 : 556
size of bag at timestep : 1 : 556
size of bag at timestep : 1 : 556
size of bag at timestep : 0 : 556
size of bag at timestep : 0 : 556

 # 557 12096498 -3,611089 -0,809742 3size of bag at timestep : 3 : 557
size of bag at timestep : 3 : 557
size of bag at timestep : 2 : 557
size of bag at timestep : 2 : 557
size of bag at timestep : 1 : 557
size of bag at timestep : 1 : 557
size of bag at timestep : 0 : 557
size of bag at timestep : 0 : 557

 # 558 12206078 -3,611089 -0,809742 3size of bag at timestep : 3 : 558
size of bag at timestep : 3 : 558
size of bag at timestep : 2 : 558
size of bag at timestep : 2 : 558
size of bag at timestep : 1 : 558
size of bag at timestep : 1 : 558
size of bag at timestep : 0 : 558
size of bag at timestep : 0 : 558

 # 559 12333244 -3,611089 -0,809742 3size of bag at timestep : 3 : 559
size of bag at timestep : 3 : 559
size of bag at timestep : 2 : 559
size of bag at timestep : 2 : 559
size of bag at timestep : 1 : 559
size of bag at timestep : 1 : 559
size of bag at timestep : 0 : 559
size of bag at timestep : 0 : 559

 # 560 12428686 -3,611089 -0,809742 3size of bag at timestep : 3 : 560
size of bag at timestep : 3 : 560
size of bag at timestep : 2 : 560
size of bag at timestep : 2 : 560
size of bag at timestep : 1 : 560
size of bag at timestep : 1 : 560
size of bag at timestep : 0 : 560
size of bag at timestep : 0 : 560

 # 561 12537799 -3,611089 -0,809742 3size of bag at timestep : 3 : 561
size of bag at timestep : 3 : 561
size of bag at timestep : 2 : 561
size of bag at timestep : 2 : 561
size of bag at timestep : 1 : 561
size of bag at timestep : 1 : 561
size of bag at timestep : 0 : 561
size of bag at timestep : 0 : 561

 # 562 12622354 -3,611089 -0,809742 3size of bag at timestep : 3 : 562
size of bag at timestep : 3 : 562
size of bag at timestep : 2 : 562
size of bag at timestep : 2 : 562
size of bag at timestep : 1 : 562
size of bag at timestep : 1 : 562
size of bag at timestep : 0 : 562
size of bag at timestep : 0 : 562

 # 563 12712974 -3,611089 -0,809742 3size of bag at timestep : 3 : 563
size of bag at timestep : 3 : 563
size of bag at timestep : 2 : 563
size of bag at timestep : 2 : 563
size of bag at timestep : 1 : 563
size of bag at timestep : 1 : 563
size of bag at timestep : 0 : 563
size of bag at timestep : 0 : 563

 # 564 12805319 -3,611089 -0,809742 3size of bag at timestep : 3 : 564
size of bag at timestep : 3 : 564
size of bag at timestep : 2 : 564
size of bag at timestep : 2 : 564
size of bag at timestep : 1 : 564
size of bag at timestep : 1 : 564
size of bag at timestep : 0 : 564
size of bag at timestep : 0 : 564

 # 565 12912797 -3,611089 -0,809742 3size of bag at timestep : 3 : 565
size of bag at timestep : 3 : 565
size of bag at timestep : 2 : 565
size of bag at timestep : 2 : 565
size of bag at timestep : 1 : 565
size of bag at timestep : 1 : 565
size of bag at timestep : 0 : 565
size of bag at timestep : 0 : 565

 # 566 12988667 -3,611089 -0,809742 3size of bag at timestep : 3 : 566
size of bag at timestep : 3 : 566
size of bag at timestep : 2 : 566
size of bag at timestep : 2 : 566
size of bag at timestep : 1 : 566
size of bag at timestep : 1 : 566
size of bag at timestep : 0 : 566
size of bag at timestep : 0 : 566

 # 567 13097702 -3,611089 -0,809742 3size of bag at timestep : 3 : 567
size of bag at timestep : 3 : 567
size of bag at timestep : 2 : 567
size of bag at timestep : 2 : 567
size of bag at timestep : 1 : 567
size of bag at timestep : 1 : 567
size of bag at timestep : 0 : 567
size of bag at timestep : 0 : 567

 # 568 13199398 -3,611089 -0,809742 3size of bag at timestep : 3 : 568
size of bag at timestep : 3 : 568
size of bag at timestep : 2 : 568
size of bag at timestep : 2 : 568
size of bag at timestep : 1 : 568
size of bag at timestep : 1 : 568
size of bag at timestep : 0 : 568
size of bag at timestep : 0 : 568

 # 569 13304520 -3,611089 -0,809742 3size of bag at timestep : 3 : 569
size of bag at timestep : 3 : 569
size of bag at timestep : 2 : 569
size of bag at timestep : 2 : 569
size of bag at timestep : 1 : 569
size of bag at timestep : 1 : 569
size of bag at timestep : 0 : 569
size of bag at timestep : 0 : 569

 # 570 13409789 -3,611089 -0,809742 3size of bag at timestep : 3 : 570
size of bag at timestep : 3 : 570
size of bag at timestep : 2 : 570
size of bag at timestep : 2 : 570
size of bag at timestep : 1 : 570
size of bag at timestep : 1 : 570
size of bag at timestep : 0 : 570
size of bag at timestep : 0 : 570

 # 571 13502967 -3,611089 -0,809742 3size of bag at timestep : 3 : 571
size of bag at timestep : 3 : 571
size of bag at timestep : 2 : 571
size of bag at timestep : 2 : 571
size of bag at timestep : 1 : 571
size of bag at timestep : 1 : 571
size of bag at timestep : 0 : 571
size of bag at timestep : 0 : 571

 # 572 13596719 -3,611089 -0,809742 3size of bag at timestep : 3 : 572
size of bag at timestep : 3 : 572
size of bag at timestep : 2 : 572
size of bag at timestep : 2 : 572
size of bag at timestep : 1 : 572
size of bag at timestep : 1 : 572
size of bag at timestep : 0 : 572
size of bag at timestep : 0 : 572

 # 573 13674418 -3,611089 -0,809742 3size of bag at timestep : 3 : 573
size of bag at timestep : 3 : 573
size of bag at timestep : 2 : 573
size of bag at timestep : 2 : 573
size of bag at timestep : 1 : 573
size of bag at timestep : 1 : 573
size of bag at timestep : 0 : 573
size of bag at timestep : 0 : 573

 # 574 13744457 -3,611089 -0,809742 3size of bag at timestep : 3 : 574
size of bag at timestep : 3 : 574
size of bag at timestep : 2 : 574
size of bag at timestep : 2 : 574
size of bag at timestep : 1 : 574
size of bag at timestep : 1 : 574
size of bag at timestep : 0 : 574
size of bag at timestep : 0 : 574

 # 575 13813469 -3,611089 -0,809742 3size of bag at timestep : 3 : 575
size of bag at timestep : 3 : 575
size of bag at timestep : 2 : 575
size of bag at timestep : 2 : 575
size of bag at timestep : 1 : 575
size of bag at timestep : 1 : 575
size of bag at timestep : 0 : 575
size of bag at timestep : 0 : 575

 # 576 13878543 -3,611089 -0,809742 3size of bag at timestep : 3 : 576
size of bag at timestep : 3 : 576
size of bag at timestep : 2 : 576
size of bag at timestep : 2 : 576
size of bag at timestep : 1 : 576
size of bag at timestep : 1 : 576
size of bag at timestep : 0 : 576
size of bag at timestep : 0 : 576

 # 577 13952251 -3,611089 -0,809742 3size of bag at timestep : 3 : 577
size of bag at timestep : 3 : 577
size of bag at timestep : 2 : 577
size of bag at timestep : 2 : 577
size of bag at timestep : 1 : 577
size of bag at timestep : 1 : 577
size of bag at timestep : 0 : 577
size of bag at timestep : 0 : 577

 # 578 14021678 -3,611089 -0,809742 3size of bag at timestep : 3 : 578
size of bag at timestep : 3 : 578
size of bag at timestep : 2 : 578
size of bag at timestep : 2 : 578
size of bag at timestep : 1 : 578
size of bag at timestep : 1 : 578
size of bag at timestep : 0 : 578
size of bag at timestep : 0 : 578

 # 579 14091912 -3,611089 -0,809742 3size of bag at timestep : 3 : 579
size of bag at timestep : 3 : 579
size of bag at timestep : 2 : 579
size of bag at timestep : 2 : 579
size of bag at timestep : 1 : 579
size of bag at timestep : 1 : 579
size of bag at timestep : 0 : 579
size of bag at timestep : 0 : 579

 # 580 14165599 -3,611089 -0,809742 3size of bag at timestep : 3 : 580
size of bag at timestep : 3 : 580
size of bag at timestep : 2 : 580
size of bag at timestep : 2 : 580
size of bag at timestep : 1 : 580
size of bag at timestep : 1 : 580
size of bag at timestep : 0 : 580
size of bag at timestep : 0 : 580

 # 581 14235532 -3,611089 -0,809742 3size of bag at timestep : 3 : 581
size of bag at timestep : 3 : 581
size of bag at timestep : 2 : 581
size of bag at timestep : 2 : 581
size of bag at timestep : 1 : 581
size of bag at timestep : 1 : 581
size of bag at timestep : 0 : 581
size of bag at timestep : 0 : 581

 # 582 14306912 -3,611089 -0,809742 3size of bag at timestep : 3 : 582
size of bag at timestep : 3 : 582
size of bag at timestep : 2 : 582
size of bag at timestep : 2 : 582
size of bag at timestep : 1 : 582
size of bag at timestep : 1 : 582
size of bag at timestep : 0 : 582
size of bag at timestep : 0 : 582

 # 583 14386268 -3,611089 -0,809742 3size of bag at timestep : 3 : 583
size of bag at timestep : 3 : 583
size of bag at timestep : 2 : 583
size of bag at timestep : 2 : 583
size of bag at timestep : 1 : 583
size of bag at timestep : 1 : 583
size of bag at timestep : 0 : 583
size of bag at timestep : 0 : 583

 # 584 14453367 -3,611089 -0,809742 3size of bag at timestep : 3 : 584
size of bag at timestep : 3 : 584
size of bag at timestep : 2 : 584
size of bag at timestep : 2 : 584
size of bag at timestep : 1 : 584
size of bag at timestep : 1 : 584
size of bag at timestep : 0 : 584
size of bag at timestep : 0 : 584

 # 585 14528595 -3,611089 -0,809742 3size of bag at timestep : 3 : 585
size of bag at timestep : 3 : 585
size of bag at timestep : 2 : 585
size of bag at timestep : 2 : 585
size of bag at timestep : 1 : 585
size of bag at timestep : 1 : 585
size of bag at timestep : 0 : 585
size of bag at timestep : 0 : 585

 # 586 14594398 -3,611089 -0,809742 3size of bag at timestep : 3 : 586
size of bag at timestep : 3 : 586
size of bag at timestep : 2 : 586
size of bag at timestep : 2 : 586
size of bag at timestep : 1 : 586
size of bag at timestep : 1 : 586
size of bag at timestep : 0 : 586
size of bag at timestep : 0 : 586

 # 587 14658765 -3,611089 -0,809742 3size of bag at timestep : 3 : 587
size of bag at timestep : 3 : 587
size of bag at timestep : 2 : 587
size of bag at timestep : 2 : 587
size of bag at timestep : 1 : 587
size of bag at timestep : 1 : 587
size of bag at timestep : 0 : 587
size of bag at timestep : 0 : 587

 # 588 14725586 -3,611089 -0,809742 3size of bag at timestep : 3 : 588
size of bag at timestep : 3 : 588
size of bag at timestep : 2 : 588
size of bag at timestep : 2 : 588
size of bag at timestep : 1 : 588
size of bag at timestep : 1 : 588
size of bag at timestep : 0 : 588
size of bag at timestep : 0 : 588

 # 589 14794828 -3,611089 -0,809742 3size of bag at timestep : 3 : 589
size of bag at timestep : 3 : 589
size of bag at timestep : 2 : 589
size of bag at timestep : 2 : 589
size of bag at timestep : 1 : 589
size of bag at timestep : 1 : 589
size of bag at timestep : 0 : 589
size of bag at timestep : 0 : 589

 # 590 14863840 -3,611089 -0,809742 3size of bag at timestep : 3 : 590
size of bag at timestep : 3 : 590
size of bag at timestep : 2 : 590
size of bag at timestep : 2 : 590
size of bag at timestep : 1 : 590
size of bag at timestep : 1 : 590
size of bag at timestep : 0 : 590
size of bag at timestep : 0 : 590

 # 591 14930823 -3,611089 -0,809742 3size of bag at timestep : 3 : 591
size of bag at timestep : 3 : 591
size of bag at timestep : 2 : 591
size of bag at timestep : 2 : 591
size of bag at timestep : 1 : 591
size of bag at timestep : 1 : 591
size of bag at timestep : 0 : 591
size of bag at timestep : 0 : 591

 # 592 15006515 -3,611089 -0,809761 3size of bag at timestep : 3 : 592
size of bag at timestep : 3 : 592
size of bag at timestep : 2 : 592
size of bag at timestep : 2 : 592
size of bag at timestep : 1 : 592
size of bag at timestep : 1 : 592
size of bag at timestep : 0 : 592
size of bag at timestep : 0 : 592

 # 593 15062987 -3,611089 -0,810218 3size of bag at timestep : 3 : 593
size of bag at timestep : 3 : 593
size of bag at timestep : 2 : 593
size of bag at timestep : 2 : 593
size of bag at timestep : 1 : 593
size of bag at timestep : 1 : 593
size of bag at timestep : 0 : 593
size of bag at timestep : 0 : 593

 # 594 15115181 -3,611089 -0,810329 3size of bag at timestep : 3 : 594
size of bag at timestep : 3 : 594
size of bag at timestep : 2 : 594
size of bag at timestep : 2 : 594
size of bag at timestep : 1 : 594
size of bag at timestep : 1 : 594
size of bag at timestep : 0 : 594
size of bag at timestep : 0 : 594

 # 595 15167245 -3,611089 -0,810329 3size of bag at timestep : 3 : 595
size of bag at timestep : 3 : 595
size of bag at timestep : 2 : 595
size of bag at timestep : 2 : 595
size of bag at timestep : 1 : 595
size of bag at timestep : 1 : 595
size of bag at timestep : 0 : 595
size of bag at timestep : 0 : 595

 # 596 15208725 -3,611089 -0,810329 3size of bag at timestep : 3 : 596
size of bag at timestep : 3 : 596
size of bag at timestep : 2 : 596
size of bag at timestep : 2 : 596
size of bag at timestep : 1 : 596
size of bag at timestep : 1 : 596
size of bag at timestep : 0 : 596
size of bag at timestep : 0 : 596

 # 597 15248303 -3,611089 -0,810329 3size of bag at timestep : 3 : 597
size of bag at timestep : 3 : 597
size of bag at timestep : 2 : 597
size of bag at timestep : 2 : 597
size of bag at timestep : 1 : 597
size of bag at timestep : 1 : 597
size of bag at timestep : 0 : 597
size of bag at timestep : 0 : 597

 # 598 15290231 -3,611089 -0,810329 3size of bag at timestep : 3 : 598
size of bag at timestep : 3 : 598
size of bag at timestep : 2 : 598
size of bag at timestep : 2 : 598
size of bag at timestep : 1 : 598
size of bag at timestep : 1 : 598
size of bag at timestep : 0 : 598
size of bag at timestep : 0 : 598

 # 599 15333478 -3,611089 -0,810329 3size of bag at timestep : 3 : 599
size of bag at timestep : 3 : 599
size of bag at timestep : 2 : 599
size of bag at timestep : 2 : 599
size of bag at timestep : 1 : 599
size of bag at timestep : 1 : 599
size of bag at timestep : 0 : 599
size of bag at timestep : 0 : 599

 # 600 15378640 -3,611089 -0,810329 3size of bag at timestep : 3 : 600
size of bag at timestep : 3 : 600
size of bag at timestep : 2 : 600
size of bag at timestep : 2 : 600
size of bag at timestep : 1 : 600
size of bag at timestep : 1 : 600
size of bag at timestep : 0 : 600
size of bag at timestep : 0 : 600

 # 601 15423959 -3,611089 -0,810329 3size of bag at timestep : 3 : 601
size of bag at timestep : 3 : 601
size of bag at timestep : 2 : 601
size of bag at timestep : 2 : 601
size of bag at timestep : 1 : 601
size of bag at timestep : 1 : 601
size of bag at timestep : 0 : 601
size of bag at timestep : 0 : 601

 # 602 15472133 -3,611089 -0,810329 3size of bag at timestep : 3 : 602
size of bag at timestep : 3 : 602
size of bag at timestep : 2 : 602
size of bag at timestep : 2 : 602
size of bag at timestep : 1 : 602
size of bag at timestep : 1 : 602
size of bag at timestep : 0 : 602
size of bag at timestep : 0 : 602

 # 603 15525005 -3,611089 -0,810329 3size of bag at timestep : 3 : 603
size of bag at timestep : 3 : 603
size of bag at timestep : 2 : 603
size of bag at timestep : 2 : 603
size of bag at timestep : 1 : 603
size of bag at timestep : 1 : 603
size of bag at timestep : 0 : 603
size of bag at timestep : 0 : 603

 # 604 15574236 -3,611089 -0,810329 3size of bag at timestep : 3 : 604
size of bag at timestep : 3 : 604
size of bag at timestep : 2 : 604
size of bag at timestep : 2 : 604
size of bag at timestep : 1 : 604
size of bag at timestep : 1 : 604
size of bag at timestep : 0 : 604
size of bag at timestep : 0 : 604

 # 605 15622653 -3,611089 -0,810329 3size of bag at timestep : 3 : 605
size of bag at timestep : 3 : 605
size of bag at timestep : 2 : 605
size of bag at timestep : 2 : 605
size of bag at timestep : 1 : 605
size of bag at timestep : 1 : 605
size of bag at timestep : 0 : 605
size of bag at timestep : 0 : 605

 # 606 15677339 -3,611089 -0,810329 3size of bag at timestep : 3 : 606
size of bag at timestep : 3 : 606
size of bag at timestep : 2 : 606
size of bag at timestep : 2 : 606
size of bag at timestep : 1 : 606
size of bag at timestep : 1 : 606
size of bag at timestep : 0 : 606
size of bag at timestep : 0 : 606

 # 607 15731499 -3,611089 -0,810329 3size of bag at timestep : 3 : 607
size of bag at timestep : 3 : 607
size of bag at timestep : 2 : 607
size of bag at timestep : 2 : 607
size of bag at timestep : 1 : 607
size of bag at timestep : 1 : 607
size of bag at timestep : 0 : 607
size of bag at timestep : 0 : 607

 # 608 15785113 -3,611089 -0,810329 3size of bag at timestep : 3 : 608
size of bag at timestep : 3 : 608
size of bag at timestep : 2 : 608
size of bag at timestep : 2 : 608
size of bag at timestep : 1 : 608
size of bag at timestep : 1 : 608
size of bag at timestep : 0 : 608
size of bag at timestep : 0 : 608

 # 609 15870322 -3,611089 -0,810329 3size of bag at timestep : 3 : 609
size of bag at timestep : 3 : 609
size of bag at timestep : 2 : 609
size of bag at timestep : 2 : 609
size of bag at timestep : 1 : 609
size of bag at timestep : 1 : 609
size of bag at timestep : 0 : 609
size of bag at timestep : 0 : 609

 # 610 15940286 -3,611089 -0,810403 3size of bag at timestep : 3 : 610
size of bag at timestep : 3 : 610
size of bag at timestep : 2 : 610
size of bag at timestep : 2 : 610
size of bag at timestep : 1 : 610
size of bag at timestep : 1 : 610
size of bag at timestep : 0 : 610
size of bag at timestep : 0 : 610

 # 611 16014437 -3,611089 -0,810403 3size of bag at timestep : 3 : 611
size of bag at timestep : 3 : 611
size of bag at timestep : 2 : 611
size of bag at timestep : 2 : 611
size of bag at timestep : 1 : 611
size of bag at timestep : 1 : 611
size of bag at timestep : 0 : 611
size of bag at timestep : 0 : 611

 # 612 16086228 -3,611089 -0,810403 3size of bag at timestep : 3 : 612
size of bag at timestep : 3 : 612
size of bag at timestep : 2 : 612
size of bag at timestep : 2 : 612
size of bag at timestep : 1 : 612
size of bag at timestep : 1 : 612
size of bag at timestep : 0 : 612
size of bag at timestep : 0 : 612

 # 613 16162768 -3,611089 -0,810403 3size of bag at timestep : 3 : 613
size of bag at timestep : 3 : 613
size of bag at timestep : 2 : 613
size of bag at timestep : 2 : 613
size of bag at timestep : 1 : 613
size of bag at timestep : 1 : 613
size of bag at timestep : 0 : 613
size of bag at timestep : 0 : 613

 # 614 16241964 -3,611089 -0,810403 3size of bag at timestep : 3 : 614
size of bag at timestep : 3 : 614
size of bag at timestep : 2 : 614
size of bag at timestep : 2 : 614
size of bag at timestep : 1 : 614
size of bag at timestep : 1 : 614
size of bag at timestep : 0 : 614
size of bag at timestep : 0 : 614

 # 615 16318745 -3,611089 -0,810403 3size of bag at timestep : 3 : 615
size of bag at timestep : 3 : 615
size of bag at timestep : 2 : 615
size of bag at timestep : 2 : 615
size of bag at timestep : 1 : 615
size of bag at timestep : 1 : 615
size of bag at timestep : 0 : 615
size of bag at timestep : 0 : 615

 # 616 16404474 -3,611089 -0,810403 3size of bag at timestep : 3 : 616
size of bag at timestep : 3 : 616
size of bag at timestep : 2 : 616
size of bag at timestep : 2 : 616
size of bag at timestep : 1 : 616
size of bag at timestep : 1 : 616
size of bag at timestep : 0 : 616
size of bag at timestep : 0 : 616

 # 617 16484496 -3,611089 -0,810403 3size of bag at timestep : 3 : 617
size of bag at timestep : 3 : 617
size of bag at timestep : 2 : 617
size of bag at timestep : 2 : 617
size of bag at timestep : 1 : 617
size of bag at timestep : 1 : 617
size of bag at timestep : 0 : 617
size of bag at timestep : 0 : 617

 # 618 16569142 -3,611089 -0,810403 3size of bag at timestep : 3 : 618
size of bag at timestep : 3 : 618
size of bag at timestep : 2 : 618
size of bag at timestep : 2 : 618
size of bag at timestep : 1 : 618
size of bag at timestep : 1 : 618
size of bag at timestep : 0 : 618
size of bag at timestep : 0 : 618

 # 619 16662282 -3,611089 -0,810403 3size of bag at timestep : 3 : 619
size of bag at timestep : 3 : 619
size of bag at timestep : 2 : 619
size of bag at timestep : 2 : 619
size of bag at timestep : 1 : 619
size of bag at timestep : 1 : 619
size of bag at timestep : 0 : 619
size of bag at timestep : 0 : 619

 # 620 16761601 -3,611089 -0,810403 3size of bag at timestep : 3 : 620
size of bag at timestep : 3 : 620
size of bag at timestep : 2 : 620
size of bag at timestep : 2 : 620
size of bag at timestep : 1 : 620
size of bag at timestep : 1 : 620
size of bag at timestep : 0 : 620
size of bag at timestep : 0 : 620

 # 621 16852599 -3,611089 -0,810403 3size of bag at timestep : 3 : 621
size of bag at timestep : 3 : 621
size of bag at timestep : 2 : 621
size of bag at timestep : 2 : 621
size of bag at timestep : 1 : 621
size of bag at timestep : 1 : 621
size of bag at timestep : 0 : 621
size of bag at timestep : 0 : 621

 # 622 16975162 -3,611089 -0,810403 3size of bag at timestep : 3 : 622
size of bag at timestep : 3 : 622
size of bag at timestep : 2 : 622
size of bag at timestep : 2 : 622
size of bag at timestep : 1 : 622
size of bag at timestep : 1 : 622
size of bag at timestep : 0 : 622
size of bag at timestep : 0 : 622

 # 623 17067962 -3,611089 -0,810405 3size of bag at timestep : 3 : 623
size of bag at timestep : 3 : 623
size of bag at timestep : 2 : 623
size of bag at timestep : 2 : 623
size of bag at timestep : 1 : 623
size of bag at timestep : 1 : 623
size of bag at timestep : 0 : 623
size of bag at timestep : 0 : 623

 # 624 17168403 -3,611089 -0,810407 3size of bag at timestep : 3 : 624
size of bag at timestep : 3 : 624
size of bag at timestep : 2 : 624
size of bag at timestep : 2 : 624
size of bag at timestep : 1 : 624
size of bag at timestep : 1 : 624
size of bag at timestep : 0 : 624
size of bag at timestep : 0 : 624

 # 625 17277757 -3,611089 -0,810410 3size of bag at timestep : 3 : 625
size of bag at timestep : 3 : 625
size of bag at timestep : 2 : 625
size of bag at timestep : 2 : 625
size of bag at timestep : 1 : 625
size of bag at timestep : 1 : 625
size of bag at timestep : 0 : 625
size of bag at timestep : 0 : 625

 # 626 17366410 -3,611089 -0,810423 3size of bag at timestep : 3 : 626
size of bag at timestep : 3 : 626
size of bag at timestep : 2 : 626
size of bag at timestep : 2 : 626
size of bag at timestep : 1 : 626
size of bag at timestep : 1 : 626
size of bag at timestep : 0 : 626
size of bag at timestep : 0 : 626

 # 627 17427846 -3,611089 -0,810524 3size of bag at timestep : 3 : 627
size of bag at timestep : 3 : 627
size of bag at timestep : 2 : 627
size of bag at timestep : 2 : 627
size of bag at timestep : 1 : 627
size of bag at timestep : 1 : 627
size of bag at timestep : 0 : 627
size of bag at timestep : 0 : 627

 # 628 17486790 -3,611089 -0,810545 3size of bag at timestep : 3 : 628
size of bag at timestep : 3 : 628
size of bag at timestep : 2 : 628
size of bag at timestep : 2 : 628
size of bag at timestep : 1 : 628
size of bag at timestep : 1 : 628
size of bag at timestep : 0 : 628
size of bag at timestep : 0 : 628

 # 629 17550292 -3,611089 -0,810545 3size of bag at timestep : 3 : 629
size of bag at timestep : 3 : 629
size of bag at timestep : 2 : 629
size of bag at timestep : 2 : 629
size of bag at timestep : 1 : 629
size of bag at timestep : 1 : 629
size of bag at timestep : 0 : 629
size of bag at timestep : 0 : 629

 # 630 17615858 -3,611089 -0,810545 3size of bag at timestep : 3 : 630
size of bag at timestep : 3 : 630
size of bag at timestep : 2 : 630
size of bag at timestep : 2 : 630
size of bag at timestep : 1 : 630
size of bag at timestep : 1 : 630
size of bag at timestep : 0 : 630
size of bag at timestep : 0 : 630

 # 631 17689935 -3,611089 -0,810545 3size of bag at timestep : 3 : 631
size of bag at timestep : 3 : 631
size of bag at timestep : 2 : 631
size of bag at timestep : 2 : 631
size of bag at timestep : 1 : 631
size of bag at timestep : 1 : 631
size of bag at timestep : 0 : 631
size of bag at timestep : 0 : 631

 # 632 17759047 -3,611089 -0,810545 3size of bag at timestep : 3 : 632
size of bag at timestep : 3 : 632
size of bag at timestep : 2 : 632
size of bag at timestep : 2 : 632
size of bag at timestep : 1 : 632
size of bag at timestep : 1 : 632
size of bag at timestep : 0 : 632
size of bag at timestep : 0 : 632

 # 633 17837495 -3,611089 -0,810545 3size of bag at timestep : 3 : 633
size of bag at timestep : 3 : 633
size of bag at timestep : 2 : 633
size of bag at timestep : 2 : 633
size of bag at timestep : 1 : 633
size of bag at timestep : 1 : 633
size of bag at timestep : 0 : 633
size of bag at timestep : 0 : 633

 # 634 17906768 -3,611089 -0,810545 3size of bag at timestep : 3 : 634
size of bag at timestep : 3 : 634
size of bag at timestep : 2 : 634
size of bag at timestep : 2 : 634
size of bag at timestep : 1 : 634
size of bag at timestep : 1 : 634
size of bag at timestep : 0 : 634
size of bag at timestep : 0 : 634

 # 635 17978633 -3,611089 -0,810545 3size of bag at timestep : 3 : 635
size of bag at timestep : 3 : 635
size of bag at timestep : 2 : 635
size of bag at timestep : 2 : 635
size of bag at timestep : 1 : 635
size of bag at timestep : 1 : 635
size of bag at timestep : 0 : 635
size of bag at timestep : 0 : 635

 # 636 18047631 -3,611089 -0,810545 3size of bag at timestep : 3 : 636
size of bag at timestep : 3 : 636
size of bag at timestep : 2 : 636
size of bag at timestep : 2 : 636
size of bag at timestep : 1 : 636
size of bag at timestep : 1 : 636
size of bag at timestep : 0 : 636
size of bag at timestep : 0 : 636

 # 637 18125142 -3,611089 -0,810545 3size of bag at timestep : 3 : 637
size of bag at timestep : 3 : 637
size of bag at timestep : 2 : 637
size of bag at timestep : 2 : 637
size of bag at timestep : 1 : 637
size of bag at timestep : 1 : 637
size of bag at timestep : 0 : 637
size of bag at timestep : 0 : 637

 # 638 18206233 -3,611089 -0,810545 3size of bag at timestep : 3 : 638
size of bag at timestep : 3 : 638
size of bag at timestep : 2 : 638
size of bag at timestep : 2 : 638
size of bag at timestep : 1 : 638
size of bag at timestep : 1 : 638
size of bag at timestep : 0 : 638
size of bag at timestep : 0 : 638

 # 639 18296503 -3,611089 -0,810545 3size of bag at timestep : 3 : 639
size of bag at timestep : 3 : 639
size of bag at timestep : 2 : 639
size of bag at timestep : 2 : 639
size of bag at timestep : 1 : 639
size of bag at timestep : 1 : 639
size of bag at timestep : 0 : 639
size of bag at timestep : 0 : 639

 # 640 18375708 -3,611089 -0,810545 3size of bag at timestep : 3 : 640
size of bag at timestep : 3 : 640
size of bag at timestep : 2 : 640
size of bag at timestep : 2 : 640
size of bag at timestep : 1 : 640
size of bag at timestep : 1 : 640
size of bag at timestep : 0 : 640
size of bag at timestep : 0 : 640

 # 641 18471230 -3,611089 -0,810545 3size of bag at timestep : 3 : 641
size of bag at timestep : 3 : 641
size of bag at timestep : 2 : 641
size of bag at timestep : 2 : 641
size of bag at timestep : 1 : 641
size of bag at timestep : 1 : 641
size of bag at timestep : 0 : 641
size of bag at timestep : 0 : 641

 # 642 18542391 -3,611089 -0,810545 3size of bag at timestep : 3 : 642
size of bag at timestep : 3 : 642
size of bag at timestep : 2 : 642
size of bag at timestep : 2 : 642
size of bag at timestep : 1 : 642
size of bag at timestep : 1 : 642
size of bag at timestep : 0 : 642
size of bag at timestep : 0 : 642

 # 643 18641726 -3,611089 -0,810545 3size of bag at timestep : 3 : 643
size of bag at timestep : 3 : 643
size of bag at timestep : 2 : 643
size of bag at timestep : 2 : 643
size of bag at timestep : 1 : 643
size of bag at timestep : 1 : 643
size of bag at timestep : 0 : 643
size of bag at timestep : 0 : 643

 # 644 18740201 -3,611089 -0,810634 3size of bag at timestep : 3 : 644
size of bag at timestep : 3 : 644
size of bag at timestep : 2 : 644
size of bag at timestep : 2 : 644
size of bag at timestep : 1 : 644
size of bag at timestep : 1 : 644
size of bag at timestep : 0 : 644
size of bag at timestep : 0 : 644

 # 645 18845226 -3,611089 -0,810673 3size of bag at timestep : 3 : 645
size of bag at timestep : 3 : 645
size of bag at timestep : 2 : 645
size of bag at timestep : 2 : 645
size of bag at timestep : 1 : 645
size of bag at timestep : 1 : 645
size of bag at timestep : 0 : 645
size of bag at timestep : 0 : 645

 # 646 18946022 -3,611089 -0,810706 3size of bag at timestep : 3 : 646
size of bag at timestep : 3 : 646
size of bag at timestep : 2 : 646
size of bag at timestep : 2 : 646
size of bag at timestep : 1 : 646
size of bag at timestep : 1 : 646
size of bag at timestep : 0 : 646
size of bag at timestep : 0 : 646

 # 647 19038850 -3,611089 -0,810751 3size of bag at timestep : 3 : 647
size of bag at timestep : 3 : 647
size of bag at timestep : 2 : 647
size of bag at timestep : 2 : 647
size of bag at timestep : 1 : 647
size of bag at timestep : 1 : 647
size of bag at timestep : 0 : 647
size of bag at timestep : 0 : 647

 # 648 19088589 -3,611089 -0,810839 3size of bag at timestep : 3 : 648
size of bag at timestep : 3 : 648
size of bag at timestep : 2 : 648
size of bag at timestep : 2 : 648
size of bag at timestep : 1 : 648
size of bag at timestep : 1 : 648
size of bag at timestep : 0 : 648
size of bag at timestep : 0 : 648

 # 649 19137059 -3,611089 -0,811399 3size of bag at timestep : 3 : 649
size of bag at timestep : 3 : 649
size of bag at timestep : 2 : 649
size of bag at timestep : 2 : 649
size of bag at timestep : 1 : 649
size of bag at timestep : 1 : 649
size of bag at timestep : 0 : 649
size of bag at timestep : 0 : 649

 # 650 19186752 -3,611089 -0,811399 3size of bag at timestep : 3 : 650
size of bag at timestep : 3 : 650
size of bag at timestep : 2 : 650
size of bag at timestep : 2 : 650
size of bag at timestep : 1 : 650
size of bag at timestep : 1 : 650
size of bag at timestep : 0 : 650
size of bag at timestep : 0 : 650

 # 651 19237199 -3,611089 -0,811399 3size of bag at timestep : 3 : 651
size of bag at timestep : 3 : 651
size of bag at timestep : 2 : 651
size of bag at timestep : 2 : 651
size of bag at timestep : 1 : 651
size of bag at timestep : 1 : 651
size of bag at timestep : 0 : 651
size of bag at timestep : 0 : 651

 # 652 19293503 -3,611089 -0,811399 3size of bag at timestep : 3 : 652
size of bag at timestep : 3 : 652
size of bag at timestep : 2 : 652
size of bag at timestep : 2 : 652
size of bag at timestep : 1 : 652
size of bag at timestep : 1 : 652
size of bag at timestep : 0 : 652
size of bag at timestep : 0 : 652

 # 653 19361330 -3,611089 -0,811399 3size of bag at timestep : 3 : 653
size of bag at timestep : 3 : 653
size of bag at timestep : 2 : 653
size of bag at timestep : 2 : 653
size of bag at timestep : 1 : 653
size of bag at timestep : 1 : 653
size of bag at timestep : 0 : 653
size of bag at timestep : 0 : 653

 # 654 19429156 -3,611089 -0,811399 3size of bag at timestep : 3 : 654
size of bag at timestep : 3 : 654
size of bag at timestep : 2 : 654
size of bag at timestep : 2 : 654
size of bag at timestep : 1 : 654
size of bag at timestep : 1 : 654
size of bag at timestep : 0 : 654
size of bag at timestep : 0 : 654

 # 655 19493117 -3,611089 -0,811399 3size of bag at timestep : 3 : 655
size of bag at timestep : 3 : 655
size of bag at timestep : 2 : 655
size of bag at timestep : 2 : 655
size of bag at timestep : 1 : 655
size of bag at timestep : 1 : 655
size of bag at timestep : 0 : 655
size of bag at timestep : 0 : 655

 # 656 19552133 -3,611089 -0,811399 3size of bag at timestep : 3 : 656
size of bag at timestep : 3 : 656
size of bag at timestep : 2 : 656
size of bag at timestep : 2 : 656
size of bag at timestep : 1 : 656
size of bag at timestep : 1 : 656
size of bag at timestep : 0 : 656
size of bag at timestep : 0 : 656

 # 657 19610140 -3,611089 -0,811399 3size of bag at timestep : 3 : 657
size of bag at timestep : 3 : 657
size of bag at timestep : 2 : 657
size of bag at timestep : 2 : 657
size of bag at timestep : 1 : 657
size of bag at timestep : 1 : 657
size of bag at timestep : 0 : 657
size of bag at timestep : 0 : 657

 # 658 19673164 -3,611089 -0,811399 3size of bag at timestep : 3 : 658
size of bag at timestep : 3 : 658
size of bag at timestep : 2 : 658
size of bag at timestep : 2 : 658
size of bag at timestep : 1 : 658
size of bag at timestep : 1 : 658
size of bag at timestep : 0 : 658
size of bag at timestep : 0 : 658

 # 659 19735047 -3,611089 -0,811399 3size of bag at timestep : 3 : 659
size of bag at timestep : 3 : 659
size of bag at timestep : 2 : 659
size of bag at timestep : 2 : 659
size of bag at timestep : 1 : 659
size of bag at timestep : 1 : 659
size of bag at timestep : 0 : 659
size of bag at timestep : 0 : 659

 # 660 19801448 -3,611089 -0,811399 3size of bag at timestep : 3 : 660
size of bag at timestep : 3 : 660
size of bag at timestep : 2 : 660
size of bag at timestep : 2 : 660
size of bag at timestep : 1 : 660
size of bag at timestep : 1 : 660
size of bag at timestep : 0 : 660
size of bag at timestep : 0 : 660

 # 661 19868462 -3,611089 -0,811399 3size of bag at timestep : 3 : 661
size of bag at timestep : 3 : 661
size of bag at timestep : 2 : 661
size of bag at timestep : 2 : 661
size of bag at timestep : 1 : 661
size of bag at timestep : 1 : 661
size of bag at timestep : 0 : 661
size of bag at timestep : 0 : 661

 # 662 19949876 -3,611089 -0,811399 3size of bag at timestep : 3 : 662
size of bag at timestep : 3 : 662
size of bag at timestep : 2 : 662
size of bag at timestep : 2 : 662
size of bag at timestep : 1 : 662
size of bag at timestep : 1 : 662
size of bag at timestep : 0 : 662
size of bag at timestep : 0 : 662

 # 663 20023771 -3,611089 -0,811613 3size of bag at timestep : 3 : 663
size of bag at timestep : 3 : 663
size of bag at timestep : 2 : 663
size of bag at timestep : 2 : 663
size of bag at timestep : 1 : 663
size of bag at timestep : 1 : 663
size of bag at timestep : 0 : 663
size of bag at timestep : 0 : 663

 # 664 20100262 -3,611089 -0,811613 3size of bag at timestep : 3 : 664
size of bag at timestep : 3 : 664
size of bag at timestep : 2 : 664
size of bag at timestep : 2 : 664
size of bag at timestep : 1 : 664
size of bag at timestep : 1 : 664
size of bag at timestep : 0 : 664
size of bag at timestep : 0 : 664

 # 665 20176663 -3,611089 -0,811613 3size of bag at timestep : 3 : 665
size of bag at timestep : 3 : 665
size of bag at timestep : 2 : 665
size of bag at timestep : 2 : 665
size of bag at timestep : 1 : 665
size of bag at timestep : 1 : 665
size of bag at timestep : 0 : 665
size of bag at timestep : 0 : 665

 # 666 20263460 -3,611089 -0,811613 3size of bag at timestep : 3 : 666
size of bag at timestep : 3 : 666
size of bag at timestep : 2 : 666
size of bag at timestep : 2 : 666
size of bag at timestep : 1 : 666
size of bag at timestep : 1 : 666
size of bag at timestep : 0 : 666
size of bag at timestep : 0 : 666

 # 667 20360718 -3,611089 -0,811613 3size of bag at timestep : 3 : 667
size of bag at timestep : 3 : 667
size of bag at timestep : 2 : 667
size of bag at timestep : 2 : 667
size of bag at timestep : 1 : 667
size of bag at timestep : 1 : 667
size of bag at timestep : 0 : 667
size of bag at timestep : 0 : 667

 # 668 20446855 -3,611089 -0,811613 3size of bag at timestep : 3 : 668
size of bag at timestep : 3 : 668
size of bag at timestep : 2 : 668
size of bag at timestep : 2 : 668
size of bag at timestep : 1 : 668
size of bag at timestep : 1 : 668
size of bag at timestep : 0 : 668
size of bag at timestep : 0 : 668

 # 669 20541812 -3,611089 -0,811613 3size of bag at timestep : 3 : 669
size of bag at timestep : 3 : 669
size of bag at timestep : 2 : 669
size of bag at timestep : 2 : 669
size of bag at timestep : 1 : 669
size of bag at timestep : 1 : 669
size of bag at timestep : 0 : 669
size of bag at timestep : 0 : 669

 # 670 20630480 -3,611089 -0,811613 3size of bag at timestep : 3 : 670
size of bag at timestep : 3 : 670
size of bag at timestep : 2 : 670
size of bag at timestep : 2 : 670
size of bag at timestep : 1 : 670
size of bag at timestep : 1 : 670
size of bag at timestep : 0 : 670
size of bag at timestep : 0 : 670

 # 671 20737772 -3,611089 -0,811613 3size of bag at timestep : 3 : 671
size of bag at timestep : 3 : 671
size of bag at timestep : 2 : 671
size of bag at timestep : 2 : 671
size of bag at timestep : 1 : 671
size of bag at timestep : 1 : 671
size of bag at timestep : 0 : 671
size of bag at timestep : 0 : 671

 # 672 20854314 -3,611089 -0,811613 3size of bag at timestep : 3 : 672
size of bag at timestep : 3 : 672
size of bag at timestep : 2 : 672
size of bag at timestep : 2 : 672
size of bag at timestep : 1 : 672
size of bag at timestep : 1 : 672
size of bag at timestep : 0 : 672
size of bag at timestep : 0 : 672

 # 673 20975389 -3,611089 -0,811613 3size of bag at timestep : 3 : 673
size of bag at timestep : 3 : 673
size of bag at timestep : 2 : 673
size of bag at timestep : 2 : 673
size of bag at timestep : 1 : 673
size of bag at timestep : 1 : 673
size of bag at timestep : 0 : 673
size of bag at timestep : 0 : 673

 # 674 21057868 -3,611089 -0,811613 3size of bag at timestep : 3 : 674
size of bag at timestep : 3 : 674
size of bag at timestep : 2 : 674
size of bag at timestep : 2 : 674
size of bag at timestep : 1 : 674
size of bag at timestep : 1 : 674
size of bag at timestep : 0 : 674
size of bag at timestep : 0 : 674

 # 675 21137734 -3,611089 -0,811662 3size of bag at timestep : 3 : 675
size of bag at timestep : 3 : 675
size of bag at timestep : 2 : 675
size of bag at timestep : 2 : 675
size of bag at timestep : 1 : 675
size of bag at timestep : 1 : 675
size of bag at timestep : 0 : 675
size of bag at timestep : 0 : 675

 # 676 21222868 -3,611089 -0,811712 3size of bag at timestep : 3 : 676
size of bag at timestep : 3 : 676
size of bag at timestep : 2 : 676
size of bag at timestep : 2 : 676
size of bag at timestep : 1 : 676
size of bag at timestep : 1 : 676
size of bag at timestep : 0 : 676
size of bag at timestep : 0 : 676

 # 677 21305009 -3,611089 -0,811823 3size of bag at timestep : 3 : 677
size of bag at timestep : 3 : 677
size of bag at timestep : 2 : 677
size of bag at timestep : 2 : 677
size of bag at timestep : 1 : 677
size of bag at timestep : 1 : 677
size of bag at timestep : 0 : 677
size of bag at timestep : 0 : 677

 # 678 21394513 -3,611089 -0,811838 3size of bag at timestep : 3 : 678
size of bag at timestep : 3 : 678
size of bag at timestep : 2 : 678
size of bag at timestep : 2 : 678
size of bag at timestep : 1 : 678
size of bag at timestep : 1 : 678
size of bag at timestep : 0 : 678
size of bag at timestep : 0 : 678

 # 679 21477121 -3,611089 -0,811918 3size of bag at timestep : 3 : 679
size of bag at timestep : 3 : 679
size of bag at timestep : 2 : 679
size of bag at timestep : 2 : 679
size of bag at timestep : 1 : 679
size of bag at timestep : 1 : 679
size of bag at timestep : 0 : 679
size of bag at timestep : 0 : 679

 # 680 21558148 -3,611089 -0,812107 3size of bag at timestep : 3 : 680
size of bag at timestep : 3 : 680
size of bag at timestep : 2 : 680
size of bag at timestep : 2 : 680
size of bag at timestep : 1 : 680
size of bag at timestep : 1 : 680
size of bag at timestep : 0 : 680
size of bag at timestep : 0 : 680

 # 681 21643901 -3,611089 -0,812170 3size of bag at timestep : 3 : 681
size of bag at timestep : 3 : 681
size of bag at timestep : 2 : 681
size of bag at timestep : 2 : 681
size of bag at timestep : 1 : 681
size of bag at timestep : 1 : 681
size of bag at timestep : 0 : 681
size of bag at timestep : 0 : 681

 # 682 21745656 -3,611089 -0,812215 3size of bag at timestep : 3 : 682
size of bag at timestep : 3 : 682
size of bag at timestep : 2 : 682
size of bag at timestep : 2 : 682
size of bag at timestep : 1 : 682
size of bag at timestep : 1 : 682
size of bag at timestep : 0 : 682
size of bag at timestep : 0 : 682

 # 683 21860431 -3,611089 -0,812362 3size of bag at timestep : 3 : 683
size of bag at timestep : 3 : 683
size of bag at timestep : 2 : 683
size of bag at timestep : 2 : 683
size of bag at timestep : 1 : 683
size of bag at timestep : 1 : 683
size of bag at timestep : 0 : 683
size of bag at timestep : 0 : 683

 # 684 21958821 -3,611089 -0,812844 3size of bag at timestep : 3 : 684
size of bag at timestep : 3 : 684
size of bag at timestep : 2 : 684
size of bag at timestep : 2 : 684
size of bag at timestep : 1 : 684
size of bag at timestep : 1 : 684
size of bag at timestep : 0 : 684
size of bag at timestep : 0 : 684

 # 685 22061181 -3,611089 -0,812844 3size of bag at timestep : 3 : 685
size of bag at timestep : 3 : 685
size of bag at timestep : 2 : 685
size of bag at timestep : 2 : 685
size of bag at timestep : 1 : 685
size of bag at timestep : 1 : 685
size of bag at timestep : 0 : 685
size of bag at timestep : 0 : 685

 # 686 22153420 -3,611089 -0,812844 3size of bag at timestep : 3 : 686
size of bag at timestep : 3 : 686
size of bag at timestep : 2 : 686
size of bag at timestep : 2 : 686
size of bag at timestep : 1 : 686
size of bag at timestep : 1 : 686
size of bag at timestep : 0 : 686
size of bag at timestep : 0 : 686

 # 687 22246236 -3,611089 -0,812844 3size of bag at timestep : 3 : 687
size of bag at timestep : 3 : 687
size of bag at timestep : 2 : 687
size of bag at timestep : 2 : 687
size of bag at timestep : 1 : 687
size of bag at timestep : 1 : 687
size of bag at timestep : 0 : 687
size of bag at timestep : 0 : 687

 # 688 22342901 -3,611089 -0,812844 3size of bag at timestep : 3 : 688
size of bag at timestep : 3 : 688
size of bag at timestep : 2 : 688
size of bag at timestep : 2 : 688
size of bag at timestep : 1 : 688
size of bag at timestep : 1 : 688
size of bag at timestep : 0 : 688
size of bag at timestep : 0 : 688

 # 689 22442007 -3,611089 -0,812844 3size of bag at timestep : 3 : 689
size of bag at timestep : 3 : 689
size of bag at timestep : 2 : 689
size of bag at timestep : 2 : 689
size of bag at timestep : 1 : 689
size of bag at timestep : 1 : 689
size of bag at timestep : 0 : 689
size of bag at timestep : 0 : 689

 # 690 22544126 -3,611089 -0,812844 3size of bag at timestep : 3 : 690
size of bag at timestep : 3 : 690
size of bag at timestep : 2 : 690
size of bag at timestep : 2 : 690
size of bag at timestep : 1 : 690
size of bag at timestep : 1 : 690
size of bag at timestep : 0 : 690
size of bag at timestep : 0 : 690

 # 691 22642178 -3,611089 -0,812844 3size of bag at timestep : 3 : 691
size of bag at timestep : 3 : 691
size of bag at timestep : 2 : 691
size of bag at timestep : 2 : 691
size of bag at timestep : 1 : 691
size of bag at timestep : 1 : 691
size of bag at timestep : 0 : 691
size of bag at timestep : 0 : 691

 # 692 22746066 -3,611089 -0,812844 3size of bag at timestep : 3 : 692
size of bag at timestep : 3 : 692
size of bag at timestep : 2 : 692
size of bag at timestep : 2 : 692
size of bag at timestep : 1 : 692
size of bag at timestep : 1 : 692
size of bag at timestep : 0 : 692
size of bag at timestep : 0 : 692

 # 693 22844480 -3,611089 -0,812844 3size of bag at timestep : 3 : 693
size of bag at timestep : 3 : 693
size of bag at timestep : 2 : 693
size of bag at timestep : 2 : 693
size of bag at timestep : 1 : 693
size of bag at timestep : 1 : 693
size of bag at timestep : 0 : 693
size of bag at timestep : 0 : 693

 # 694 22947734 -3,611089 -0,812844 3size of bag at timestep : 3 : 694
size of bag at timestep : 3 : 694
size of bag at timestep : 2 : 694
size of bag at timestep : 2 : 694
size of bag at timestep : 1 : 694
size of bag at timestep : 1 : 694
size of bag at timestep : 0 : 694
size of bag at timestep : 0 : 694

 # 695 23064764 -3,611089 -0,812844 3size of bag at timestep : 3 : 695
size of bag at timestep : 3 : 695
size of bag at timestep : 2 : 695
size of bag at timestep : 2 : 695
size of bag at timestep : 1 : 695
size of bag at timestep : 1 : 695
size of bag at timestep : 0 : 695
size of bag at timestep : 0 : 695

 # 696 23169738 -3,611089 -0,812844 3size of bag at timestep : 3 : 696
size of bag at timestep : 3 : 696
size of bag at timestep : 2 : 696
size of bag at timestep : 2 : 696
size of bag at timestep : 1 : 696
size of bag at timestep : 1 : 696
size of bag at timestep : 0 : 696
size of bag at timestep : 0 : 696

 # 697 23280831 -3,611089 -0,812844 3size of bag at timestep : 3 : 697
size of bag at timestep : 3 : 697
size of bag at timestep : 2 : 697
size of bag at timestep : 2 : 697
size of bag at timestep : 1 : 697
size of bag at timestep : 1 : 697
size of bag at timestep : 0 : 697
size of bag at timestep : 0 : 697

 # 698 23381546 -3,611089 -0,812844 3size of bag at timestep : 3 : 698
size of bag at timestep : 3 : 698
size of bag at timestep : 2 : 698
size of bag at timestep : 2 : 698
size of bag at timestep : 1 : 698
size of bag at timestep : 1 : 698
size of bag at timestep : 0 : 698
size of bag at timestep : 0 : 698

 # 699 23517164 -3,611089 -0,812844 3size of bag at timestep : 3 : 699
size of bag at timestep : 3 : 699
size of bag at timestep : 2 : 699
size of bag at timestep : 2 : 699
size of bag at timestep : 1 : 699
size of bag at timestep : 1 : 699
size of bag at timestep : 0 : 699
size of bag at timestep : 0 : 699

 # 700 23616660 -3,611089 -0,812860 3size of bag at timestep : 3 : 700
size of bag at timestep : 3 : 700
size of bag at timestep : 2 : 700
size of bag at timestep : 2 : 700
size of bag at timestep : 1 : 700
size of bag at timestep : 1 : 700
size of bag at timestep : 0 : 700
size of bag at timestep : 0 : 700

 # 701 23713513 -3,611089 -0,812860 3size of bag at timestep : 3 : 701
size of bag at timestep : 3 : 701
size of bag at timestep : 2 : 701
size of bag at timestep : 2 : 701
size of bag at timestep : 1 : 701
size of bag at timestep : 1 : 701
size of bag at timestep : 0 : 701
size of bag at timestep : 0 : 701

 # 702 23816183 -3,611089 -0,812860 3size of bag at timestep : 3 : 702
size of bag at timestep : 3 : 702
size of bag at timestep : 2 : 702
size of bag at timestep : 2 : 702
size of bag at timestep : 1 : 702
size of bag at timestep : 1 : 702
size of bag at timestep : 0 : 702
size of bag at timestep : 0 : 702

 # 703 23919753 -3,611089 -0,812860 3size of bag at timestep : 3 : 703
size of bag at timestep : 3 : 703
size of bag at timestep : 2 : 703
size of bag at timestep : 2 : 703
size of bag at timestep : 1 : 703
size of bag at timestep : 1 : 703
size of bag at timestep : 0 : 703
size of bag at timestep : 0 : 703

 # 704 24031579 -3,611089 -0,812860 3size of bag at timestep : 3 : 704
size of bag at timestep : 3 : 704
size of bag at timestep : 2 : 704
size of bag at timestep : 2 : 704
size of bag at timestep : 1 : 704
size of bag at timestep : 1 : 704
size of bag at timestep : 0 : 704
size of bag at timestep : 0 : 704

 # 705 24142327 -3,611089 -0,812860 3size of bag at timestep : 3 : 705
size of bag at timestep : 3 : 705
size of bag at timestep : 2 : 705
size of bag at timestep : 2 : 705
size of bag at timestep : 1 : 705
size of bag at timestep : 1 : 705
size of bag at timestep : 0 : 705
size of bag at timestep : 0 : 705

 # 706 24255930 -3,611089 -0,812860 3size of bag at timestep : 3 : 706
size of bag at timestep : 3 : 706
size of bag at timestep : 2 : 706
size of bag at timestep : 2 : 706
size of bag at timestep : 1 : 706
size of bag at timestep : 1 : 706
size of bag at timestep : 0 : 706
size of bag at timestep : 0 : 706

 # 707 24361907 -3,611089 -0,812860 3size of bag at timestep : 3 : 707
size of bag at timestep : 3 : 707
size of bag at timestep : 2 : 707
size of bag at timestep : 2 : 707
size of bag at timestep : 1 : 707
size of bag at timestep : 1 : 707
size of bag at timestep : 0 : 707
size of bag at timestep : 0 : 707

 # 708 24486560 -3,611089 -0,812860 3size of bag at timestep : 3 : 708
size of bag at timestep : 3 : 708
size of bag at timestep : 2 : 708
size of bag at timestep : 2 : 708
size of bag at timestep : 1 : 708
size of bag at timestep : 1 : 708
size of bag at timestep : 0 : 708
size of bag at timestep : 0 : 708

 # 709 24601434 -3,611089 -0,812919 3size of bag at timestep : 3 : 709
size of bag at timestep : 3 : 709
size of bag at timestep : 2 : 709
size of bag at timestep : 2 : 709
size of bag at timestep : 1 : 709
size of bag at timestep : 1 : 709
size of bag at timestep : 0 : 709
size of bag at timestep : 0 : 709

 # 710 24722616 -3,611089 -0,813003 3size of bag at timestep : 3 : 710
size of bag at timestep : 3 : 710
size of bag at timestep : 2 : 710
size of bag at timestep : 2 : 710
size of bag at timestep : 1 : 710
size of bag at timestep : 1 : 710
size of bag at timestep : 0 : 710
size of bag at timestep : 0 : 710

 # 711 24834485 -3,611089 -0,813016 3size of bag at timestep : 3 : 711
size of bag at timestep : 3 : 711
size of bag at timestep : 2 : 711
size of bag at timestep : 2 : 711
size of bag at timestep : 1 : 711
size of bag at timestep : 1 : 711
size of bag at timestep : 0 : 711
size of bag at timestep : 0 : 711

 # 712 24943458 -3,611089 -0,813182 3size of bag at timestep : 3 : 712
size of bag at timestep : 3 : 712
size of bag at timestep : 2 : 712
size of bag at timestep : 2 : 712
size of bag at timestep : 1 : 712
size of bag at timestep : 1 : 712
size of bag at timestep : 0 : 712
size of bag at timestep : 0 : 712

 # 713 25061499 -3,611089 -0,813367 3size of bag at timestep : 3 : 713
size of bag at timestep : 3 : 713
size of bag at timestep : 2 : 713
size of bag at timestep : 2 : 713
size of bag at timestep : 1 : 713
size of bag at timestep : 1 : 713
size of bag at timestep : 0 : 713
size of bag at timestep : 0 : 713

 # 714 25167336 -3,611089 -0,813427 3size of bag at timestep : 3 : 714
size of bag at timestep : 3 : 714
size of bag at timestep : 2 : 714
size of bag at timestep : 2 : 714
size of bag at timestep : 1 : 714
size of bag at timestep : 1 : 714
size of bag at timestep : 0 : 714
size of bag at timestep : 0 : 714

 # 715 25285239 -3,611089 -0,813484 3size of bag at timestep : 3 : 715
size of bag at timestep : 3 : 715
size of bag at timestep : 2 : 715
size of bag at timestep : 2 : 715
size of bag at timestep : 1 : 715
size of bag at timestep : 1 : 715
size of bag at timestep : 0 : 715
size of bag at timestep : 0 : 715

 # 716 25392127 -3,611089 -0,813535 3size of bag at timestep : 3 : 716
size of bag at timestep : 3 : 716
size of bag at timestep : 2 : 716
size of bag at timestep : 2 : 716
size of bag at timestep : 1 : 716
size of bag at timestep : 1 : 716
size of bag at timestep : 0 : 716
size of bag at timestep : 0 : 716

 # 717 25501879 -3,611089 -0,814610 3size of bag at timestep : 3 : 717
size of bag at timestep : 3 : 717
size of bag at timestep : 2 : 717
size of bag at timestep : 2 : 717
size of bag at timestep : 1 : 717
size of bag at timestep : 1 : 717
size of bag at timestep : 0 : 717
size of bag at timestep : 0 : 717

 # 718 25609688 -3,611089 -0,815417 3size of bag at timestep : 3 : 718
size of bag at timestep : 3 : 718
size of bag at timestep : 2 : 718
size of bag at timestep : 2 : 718
size of bag at timestep : 1 : 718
size of bag at timestep : 1 : 718
size of bag at timestep : 0 : 718
size of bag at timestep : 0 : 718

 # 719 25715882 -3,611089 -0,816418 3size of bag at timestep : 3 : 719
size of bag at timestep : 3 : 719
size of bag at timestep : 2 : 719
size of bag at timestep : 2 : 719
size of bag at timestep : 1 : 719
size of bag at timestep : 1 : 719
size of bag at timestep : 0 : 719
size of bag at timestep : 0 : 719

 # 720 25828143 -3,611089 -0,817823 3size of bag at timestep : 3 : 720
size of bag at timestep : 3 : 720
size of bag at timestep : 2 : 720
size of bag at timestep : 2 : 720
size of bag at timestep : 1 : 720
size of bag at timestep : 1 : 720
size of bag at timestep : 0 : 720
size of bag at timestep : 0 : 720

 # 721 25940924 -3,611089 -0,821364 3size of bag at timestep : 3 : 721
size of bag at timestep : 3 : 721
size of bag at timestep : 2 : 721
size of bag at timestep : 2 : 721
size of bag at timestep : 1 : 721
size of bag at timestep : 1 : 721
size of bag at timestep : 0 : 721
size of bag at timestep : 0 : 721

 # 722 26057935 -3,611089 -0,824614 3size of bag at timestep : 3 : 722
size of bag at timestep : 3 : 722
size of bag at timestep : 2 : 722
size of bag at timestep : 2 : 722
size of bag at timestep : 1 : 722
size of bag at timestep : 1 : 722
size of bag at timestep : 0 : 722
size of bag at timestep : 0 : 722

 # 723 26180947 -3,611089 -0,824992 3size of bag at timestep : 3 : 723
size of bag at timestep : 3 : 723
size of bag at timestep : 2 : 723
size of bag at timestep : 2 : 723
size of bag at timestep : 1 : 723
size of bag at timestep : 1 : 723
size of bag at timestep : 0 : 723
size of bag at timestep : 0 : 723

 # 724 26286653 -3,611089 -0,825728 3size of bag at timestep : 3 : 724
size of bag at timestep : 3 : 724
size of bag at timestep : 2 : 724
size of bag at timestep : 2 : 724
size of bag at timestep : 1 : 724
size of bag at timestep : 1 : 724
size of bag at timestep : 0 : 724
size of bag at timestep : 0 : 724

 # 725 26405789 -3,611089 -0,826202 3size of bag at timestep : 3 : 725
size of bag at timestep : 3 : 725
size of bag at timestep : 2 : 725
size of bag at timestep : 2 : 725
size of bag at timestep : 1 : 725
size of bag at timestep : 1 : 725
size of bag at timestep : 0 : 725
size of bag at timestep : 0 : 725

 # 726 26508410 -3,611089 -0,827624 3size of bag at timestep : 3 : 726
size of bag at timestep : 3 : 726
size of bag at timestep : 2 : 726
size of bag at timestep : 2 : 726
size of bag at timestep : 1 : 726
size of bag at timestep : 1 : 726
size of bag at timestep : 0 : 726
size of bag at timestep : 0 : 726

 # 727 26656588 -3,611089 -0,836963 3size of bag at timestep : 3 : 727
size of bag at timestep : 3 : 727
size of bag at timestep : 2 : 727
size of bag at timestep : 2 : 727
size of bag at timestep : 1 : 727
size of bag at timestep : 1 : 727
size of bag at timestep : 0 : 727
size of bag at timestep : 0 : 727

 # 728 26775796 -3,611089 -0,837113 3size of bag at timestep : 3 : 728
size of bag at timestep : 3 : 728
size of bag at timestep : 2 : 728
size of bag at timestep : 2 : 728
size of bag at timestep : 1 : 728
size of bag at timestep : 1 : 728
size of bag at timestep : 0 : 728
size of bag at timestep : 0 : 728

 # 729 26901274 -3,611089 -0,837351 3size of bag at timestep : 3 : 729
size of bag at timestep : 3 : 729
size of bag at timestep : 2 : 729
size of bag at timestep : 2 : 729
size of bag at timestep : 1 : 729
size of bag at timestep : 1 : 729
size of bag at timestep : 0 : 729
size of bag at timestep : 0 : 729

 # 730 27037876 -3,611089 -0,837707 3size of bag at timestep : 3 : 730
size of bag at timestep : 3 : 730
size of bag at timestep : 2 : 730
size of bag at timestep : 2 : 730
size of bag at timestep : 1 : 730
size of bag at timestep : 1 : 730
size of bag at timestep : 0 : 730
size of bag at timestep : 0 : 730

 # 731 27109523 -3,611089 -0,838254 3size of bag at timestep : 3 : 731
size of bag at timestep : 3 : 731
size of bag at timestep : 2 : 731
size of bag at timestep : 2 : 731
size of bag at timestep : 1 : 731
size of bag at timestep : 1 : 731
size of bag at timestep : 0 : 731
size of bag at timestep : 0 : 731

 # 732 27188446 -3,611089 -0,840007 3size of bag at timestep : 3 : 732
size of bag at timestep : 3 : 732
size of bag at timestep : 2 : 732
size of bag at timestep : 2 : 732
size of bag at timestep : 1 : 732
size of bag at timestep : 1 : 732
size of bag at timestep : 0 : 732
size of bag at timestep : 0 : 732

 # 733 27240523 -3,611089 -0,847069 3size of bag at timestep : 3 : 733
size of bag at timestep : 3 : 733
size of bag at timestep : 2 : 733
size of bag at timestep : 2 : 733
size of bag at timestep : 1 : 733
size of bag at timestep : 1 : 733
size of bag at timestep : 0 : 733
size of bag at timestep : 0 : 733

 # 734 27294040 -3,611089 -0,847695 3size of bag at timestep : 3 : 734
size of bag at timestep : 3 : 734
size of bag at timestep : 2 : 734
size of bag at timestep : 2 : 734
size of bag at timestep : 1 : 734
size of bag at timestep : 1 : 734
size of bag at timestep : 0 : 734
size of bag at timestep : 0 : 734

 # 735 27347019 -3,611089 -0,847787 3size of bag at timestep : 3 : 735
size of bag at timestep : 3 : 735
size of bag at timestep : 2 : 735
size of bag at timestep : 2 : 735
size of bag at timestep : 1 : 735
size of bag at timestep : 1 : 735
size of bag at timestep : 0 : 735
size of bag at timestep : 0 : 735

 # 736 27399875 -3,611089 -0,847787 3size of bag at timestep : 3 : 736
size of bag at timestep : 3 : 736
size of bag at timestep : 2 : 736
size of bag at timestep : 2 : 736
size of bag at timestep : 1 : 736
size of bag at timestep : 1 : 736
size of bag at timestep : 0 : 736
size of bag at timestep : 0 : 736

 # 737 27455587 -3,611089 -0,847787 3size of bag at timestep : 3 : 737
size of bag at timestep : 3 : 737
size of bag at timestep : 2 : 737
size of bag at timestep : 2 : 737
size of bag at timestep : 1 : 737
size of bag at timestep : 1 : 737
size of bag at timestep : 0 : 737
size of bag at timestep : 0 : 737

 # 738 27515726 -3,611089 -0,847787 3size of bag at timestep : 3 : 738
size of bag at timestep : 3 : 738
size of bag at timestep : 2 : 738
size of bag at timestep : 2 : 738
size of bag at timestep : 1 : 738
size of bag at timestep : 1 : 738
size of bag at timestep : 0 : 738
size of bag at timestep : 0 : 738

 # 739 27574907 -3,611089 -0,847787 3size of bag at timestep : 3 : 739
size of bag at timestep : 3 : 739
size of bag at timestep : 2 : 739
size of bag at timestep : 2 : 739
size of bag at timestep : 1 : 739
size of bag at timestep : 1 : 739
size of bag at timestep : 0 : 739
size of bag at timestep : 0 : 739

 # 740 27633530 -3,611089 -0,847787 3size of bag at timestep : 3 : 740
size of bag at timestep : 3 : 740
size of bag at timestep : 2 : 740
size of bag at timestep : 2 : 740
size of bag at timestep : 1 : 740
size of bag at timestep : 1 : 740
size of bag at timestep : 0 : 740
size of bag at timestep : 0 : 740

 # 741 27695662 -3,611089 -0,847787 3size of bag at timestep : 3 : 741
size of bag at timestep : 3 : 741
size of bag at timestep : 2 : 741
size of bag at timestep : 2 : 741
size of bag at timestep : 1 : 741
size of bag at timestep : 1 : 741
size of bag at timestep : 0 : 741
size of bag at timestep : 0 : 741

 # 742 27761143 -3,611089 -0,847787 3size of bag at timestep : 3 : 742
size of bag at timestep : 3 : 742
size of bag at timestep : 2 : 742
size of bag at timestep : 2 : 742
size of bag at timestep : 1 : 742
size of bag at timestep : 1 : 742
size of bag at timestep : 0 : 742
size of bag at timestep : 0 : 742

 # 743 27822147 -3,611089 -0,847787 3size of bag at timestep : 3 : 743
size of bag at timestep : 3 : 743
size of bag at timestep : 2 : 743
size of bag at timestep : 2 : 743
size of bag at timestep : 1 : 743
size of bag at timestep : 1 : 743
size of bag at timestep : 0 : 743
size of bag at timestep : 0 : 743

 # 744 27892926 -3,611089 -0,847787 3size of bag at timestep : 3 : 744
size of bag at timestep : 3 : 744
size of bag at timestep : 2 : 744
size of bag at timestep : 2 : 744
size of bag at timestep : 1 : 744
size of bag at timestep : 1 : 744
size of bag at timestep : 0 : 744
size of bag at timestep : 0 : 744

 # 745 27957115 -3,611089 -0,847787 3size of bag at timestep : 3 : 745
size of bag at timestep : 3 : 745
size of bag at timestep : 2 : 745
size of bag at timestep : 2 : 745
size of bag at timestep : 1 : 745
size of bag at timestep : 1 : 745
size of bag at timestep : 0 : 745
size of bag at timestep : 0 : 745

 # 746 28022551 -3,611089 -0,847787 3size of bag at timestep : 3 : 746
size of bag at timestep : 3 : 746
size of bag at timestep : 2 : 746
size of bag at timestep : 2 : 746
size of bag at timestep : 1 : 746
size of bag at timestep : 1 : 746
size of bag at timestep : 0 : 746
size of bag at timestep : 0 : 746

 # 747 28091535 -3,611089 -0,847787 3size of bag at timestep : 3 : 747
size of bag at timestep : 3 : 747
size of bag at timestep : 2 : 747
size of bag at timestep : 2 : 747
size of bag at timestep : 1 : 747
size of bag at timestep : 1 : 747
size of bag at timestep : 0 : 747
size of bag at timestep : 0 : 747

 # 748 28159125 -3,611089 -0,847787 3size of bag at timestep : 3 : 748
size of bag at timestep : 3 : 748
size of bag at timestep : 2 : 748
size of bag at timestep : 2 : 748
size of bag at timestep : 1 : 748
size of bag at timestep : 1 : 748
size of bag at timestep : 0 : 748
size of bag at timestep : 0 : 748

 # 749 28226174 -3,611089 -0,847787 3size of bag at timestep : 3 : 749
size of bag at timestep : 3 : 749
size of bag at timestep : 2 : 749
size of bag at timestep : 2 : 749
size of bag at timestep : 1 : 749
size of bag at timestep : 1 : 749
size of bag at timestep : 0 : 749
size of bag at timestep : 0 : 749

 # 750 28291577 -3,611089 -0,847787 3size of bag at timestep : 3 : 750
size of bag at timestep : 3 : 750
size of bag at timestep : 2 : 750
size of bag at timestep : 2 : 750
size of bag at timestep : 1 : 750
size of bag at timestep : 1 : 750
size of bag at timestep : 0 : 750
size of bag at timestep : 0 : 750

 # 751 28359375 -3,611089 -0,847787 3size of bag at timestep : 3 : 751
size of bag at timestep : 3 : 751
size of bag at timestep : 2 : 751
size of bag at timestep : 2 : 751
size of bag at timestep : 1 : 751
size of bag at timestep : 1 : 751
size of bag at timestep : 0 : 751
size of bag at timestep : 0 : 751

 # 752 28429391 -3,611089 -0,847787 3size of bag at timestep : 3 : 752
size of bag at timestep : 3 : 752
size of bag at timestep : 2 : 752
size of bag at timestep : 2 : 752
size of bag at timestep : 1 : 752
size of bag at timestep : 1 : 752
size of bag at timestep : 0 : 752
size of bag at timestep : 0 : 752

 # 753 28501982 -3,611089 -0,847787 3size of bag at timestep : 3 : 753
size of bag at timestep : 3 : 753
size of bag at timestep : 2 : 753
size of bag at timestep : 2 : 753
size of bag at timestep : 1 : 753
size of bag at timestep : 1 : 753
size of bag at timestep : 0 : 753
size of bag at timestep : 0 : 753

 # 754 28571130 -3,611089 -0,847787 3size of bag at timestep : 3 : 754
size of bag at timestep : 3 : 754
size of bag at timestep : 2 : 754
size of bag at timestep : 2 : 754
size of bag at timestep : 1 : 754
size of bag at timestep : 1 : 754
size of bag at timestep : 0 : 754
size of bag at timestep : 0 : 754

 # 755 28649772 -3,611089 -0,847787 3size of bag at timestep : 3 : 755
size of bag at timestep : 3 : 755
size of bag at timestep : 2 : 755
size of bag at timestep : 2 : 755
size of bag at timestep : 1 : 755
size of bag at timestep : 1 : 755
size of bag at timestep : 0 : 755
size of bag at timestep : 0 : 755

 # 756 28724368 -3,611089 -0,847787 3size of bag at timestep : 3 : 756
size of bag at timestep : 3 : 756
size of bag at timestep : 2 : 756
size of bag at timestep : 2 : 756
size of bag at timestep : 1 : 756
size of bag at timestep : 1 : 756
size of bag at timestep : 0 : 756
size of bag at timestep : 0 : 756

 # 757 28802576 -3,611089 -0,847787 3size of bag at timestep : 3 : 757
size of bag at timestep : 3 : 757
size of bag at timestep : 2 : 757
size of bag at timestep : 2 : 757
size of bag at timestep : 1 : 757
size of bag at timestep : 1 : 757
size of bag at timestep : 0 : 757
size of bag at timestep : 0 : 757

 # 758 28879167 -3,611089 -0,847787 3size of bag at timestep : 3 : 758
size of bag at timestep : 3 : 758
size of bag at timestep : 2 : 758
size of bag at timestep : 2 : 758
size of bag at timestep : 1 : 758
size of bag at timestep : 1 : 758
size of bag at timestep : 0 : 758
size of bag at timestep : 0 : 758

 # 759 28957139 -3,611089 -0,847787 3size of bag at timestep : 3 : 759
size of bag at timestep : 3 : 759
size of bag at timestep : 2 : 759
size of bag at timestep : 2 : 759
size of bag at timestep : 1 : 759
size of bag at timestep : 1 : 759
size of bag at timestep : 0 : 759
size of bag at timestep : 0 : 759

 # 760 29039863 -3,611089 -0,847787 3size of bag at timestep : 3 : 760
size of bag at timestep : 3 : 760
size of bag at timestep : 2 : 760
size of bag at timestep : 2 : 760
size of bag at timestep : 1 : 760
size of bag at timestep : 1 : 760
size of bag at timestep : 0 : 760
size of bag at timestep : 0 : 760

 # 761 29123509 -3,611089 -0,847787 3size of bag at timestep : 3 : 761
size of bag at timestep : 3 : 761
size of bag at timestep : 2 : 761
size of bag at timestep : 2 : 761
size of bag at timestep : 1 : 761
size of bag at timestep : 1 : 761
size of bag at timestep : 0 : 761
size of bag at timestep : 0 : 761

 # 762 29206183 -3,611089 -0,847787 3size of bag at timestep : 3 : 762
size of bag at timestep : 3 : 762
size of bag at timestep : 2 : 762
size of bag at timestep : 2 : 762
size of bag at timestep : 1 : 762
size of bag at timestep : 1 : 762
size of bag at timestep : 0 : 762
size of bag at timestep : 0 : 762

 # 763 29289260 -3,611089 -0,847787 3size of bag at timestep : 3 : 763
size of bag at timestep : 3 : 763
size of bag at timestep : 2 : 763
size of bag at timestep : 2 : 763
size of bag at timestep : 1 : 763
size of bag at timestep : 1 : 763
size of bag at timestep : 0 : 763
size of bag at timestep : 0 : 763

 # 764 29387662 -3,611089 -0,847787 3size of bag at timestep : 3 : 764
size of bag at timestep : 3 : 764
size of bag at timestep : 2 : 764
size of bag at timestep : 2 : 764
size of bag at timestep : 1 : 764
size of bag at timestep : 1 : 764
size of bag at timestep : 0 : 764
size of bag at timestep : 0 : 764

 # 765 29468027 -3,611089 -0,848256 3size of bag at timestep : 3 : 765
size of bag at timestep : 3 : 765
size of bag at timestep : 2 : 765
size of bag at timestep : 2 : 765
size of bag at timestep : 1 : 765
size of bag at timestep : 1 : 765
size of bag at timestep : 0 : 765
size of bag at timestep : 0 : 765

 # 766 29548616 -3,611089 -0,848351 3size of bag at timestep : 3 : 766
size of bag at timestep : 3 : 766
size of bag at timestep : 2 : 766
size of bag at timestep : 2 : 766
size of bag at timestep : 1 : 766
size of bag at timestep : 1 : 766
size of bag at timestep : 0 : 766
size of bag at timestep : 0 : 766

 # 767 29634883 -3,611089 -0,848351 3size of bag at timestep : 3 : 767
size of bag at timestep : 3 : 767
size of bag at timestep : 2 : 767
size of bag at timestep : 2 : 767
size of bag at timestep : 1 : 767
size of bag at timestep : 1 : 767
size of bag at timestep : 0 : 767
size of bag at timestep : 0 : 767

 # 768 29724701 -3,611089 -0,848351 3size of bag at timestep : 3 : 768
size of bag at timestep : 3 : 768
size of bag at timestep : 2 : 768
size of bag at timestep : 2 : 768
size of bag at timestep : 1 : 768
size of bag at timestep : 1 : 768
size of bag at timestep : 0 : 768
size of bag at timestep : 0 : 768

 # 769 29813445 -3,611089 -0,848351 3size of bag at timestep : 3 : 769
size of bag at timestep : 3 : 769
size of bag at timestep : 2 : 769
size of bag at timestep : 2 : 769
size of bag at timestep : 1 : 769
size of bag at timestep : 1 : 769
size of bag at timestep : 0 : 769
size of bag at timestep : 0 : 769

 # 770 29904844 -3,611089 -0,848351 3size of bag at timestep : 3 : 770
size of bag at timestep : 3 : 770
size of bag at timestep : 2 : 770
size of bag at timestep : 2 : 770
size of bag at timestep : 1 : 770
size of bag at timestep : 1 : 770
size of bag at timestep : 0 : 770
size of bag at timestep : 0 : 770

 # 771 29998552 -3,611089 -0,848351 3size of bag at timestep : 3 : 771
size of bag at timestep : 3 : 771
size of bag at timestep : 2 : 771
size of bag at timestep : 2 : 771
size of bag at timestep : 1 : 771
size of bag at timestep : 1 : 771
size of bag at timestep : 0 : 771
size of bag at timestep : 0 : 771

 # 772 30101846 -3,611089 -0,848351 3size of bag at timestep : 3 : 772
size of bag at timestep : 3 : 772
size of bag at timestep : 2 : 772
size of bag at timestep : 2 : 772
size of bag at timestep : 1 : 772
size of bag at timestep : 1 : 772
size of bag at timestep : 0 : 772
size of bag at timestep : 0 : 772

 # 773 30201529 -3,611089 -0,848351 3size of bag at timestep : 3 : 773
size of bag at timestep : 3 : 773
size of bag at timestep : 2 : 773
size of bag at timestep : 2 : 773
size of bag at timestep : 1 : 773
size of bag at timestep : 1 : 773
size of bag at timestep : 0 : 773
size of bag at timestep : 0 : 773

 # 774 30302336 -3,611089 -0,848351 3size of bag at timestep : 3 : 774
size of bag at timestep : 3 : 774
size of bag at timestep : 2 : 774
size of bag at timestep : 2 : 774
size of bag at timestep : 1 : 774
size of bag at timestep : 1 : 774
size of bag at timestep : 0 : 774
size of bag at timestep : 0 : 774

 # 775 30400565 -3,611089 -0,848351 3size of bag at timestep : 3 : 775
size of bag at timestep : 3 : 775
size of bag at timestep : 2 : 775
size of bag at timestep : 2 : 775
size of bag at timestep : 1 : 775
size of bag at timestep : 1 : 775
size of bag at timestep : 0 : 775
size of bag at timestep : 0 : 775

 # 776 30494060 -3,611089 -0,848351 3size of bag at timestep : 3 : 776
size of bag at timestep : 3 : 776
size of bag at timestep : 2 : 776
size of bag at timestep : 2 : 776
size of bag at timestep : 1 : 776
size of bag at timestep : 1 : 776
size of bag at timestep : 0 : 776
size of bag at timestep : 0 : 776

 # 777 30598193 -3,611089 -0,848351 3size of bag at timestep : 3 : 777
size of bag at timestep : 3 : 777
size of bag at timestep : 2 : 777
size of bag at timestep : 2 : 777
size of bag at timestep : 1 : 777
size of bag at timestep : 1 : 777
size of bag at timestep : 0 : 777
size of bag at timestep : 0 : 777

 # 778 30709353 -3,611089 -0,848351 3size of bag at timestep : 3 : 778
size of bag at timestep : 3 : 778
size of bag at timestep : 2 : 778
size of bag at timestep : 2 : 778
size of bag at timestep : 1 : 778
size of bag at timestep : 1 : 778
size of bag at timestep : 0 : 778
size of bag at timestep : 0 : 778

 # 779 30813089 -3,611089 -0,848351 3size of bag at timestep : 3 : 779
size of bag at timestep : 3 : 779
size of bag at timestep : 2 : 779
size of bag at timestep : 2 : 779
size of bag at timestep : 1 : 779
size of bag at timestep : 1 : 779
size of bag at timestep : 0 : 779
size of bag at timestep : 0 : 779

 # 780 30914102 -3,611089 -0,848351 3size of bag at timestep : 3 : 780
size of bag at timestep : 3 : 780
size of bag at timestep : 2 : 780
size of bag at timestep : 2 : 780
size of bag at timestep : 1 : 780
size of bag at timestep : 1 : 780
size of bag at timestep : 0 : 780
size of bag at timestep : 0 : 780

 # 781 31013892 -3,611089 -0,848363 3size of bag at timestep : 3 : 781
size of bag at timestep : 3 : 781
size of bag at timestep : 2 : 781
size of bag at timestep : 2 : 781
size of bag at timestep : 1 : 781
size of bag at timestep : 1 : 781
size of bag at timestep : 0 : 781
size of bag at timestep : 0 : 781

 # 782 31089654 -3,611089 -0,848923 3size of bag at timestep : 3 : 782
size of bag at timestep : 3 : 782
size of bag at timestep : 2 : 782
size of bag at timestep : 2 : 782
size of bag at timestep : 1 : 782
size of bag at timestep : 1 : 782
size of bag at timestep : 0 : 782
size of bag at timestep : 0 : 782

 # 783 31178218 -3,611089 -0,851281 3size of bag at timestep : 3 : 783
size of bag at timestep : 3 : 783
size of bag at timestep : 2 : 783
size of bag at timestep : 2 : 783
size of bag at timestep : 1 : 783
size of bag at timestep : 1 : 783
size of bag at timestep : 0 : 783
size of bag at timestep : 0 : 783

 # 784 31273909 -3,611089 -0,851763 3size of bag at timestep : 3 : 784
size of bag at timestep : 3 : 784
size of bag at timestep : 2 : 784
size of bag at timestep : 2 : 784
size of bag at timestep : 1 : 784
size of bag at timestep : 1 : 784
size of bag at timestep : 0 : 784
size of bag at timestep : 0 : 784

 # 785 31346319 -3,611089 -0,853065 3size of bag at timestep : 3 : 785
size of bag at timestep : 3 : 785
size of bag at timestep : 2 : 785
size of bag at timestep : 2 : 785
size of bag at timestep : 1 : 785
size of bag at timestep : 1 : 785
size of bag at timestep : 0 : 785
size of bag at timestep : 0 : 785

 # 786 31441856 -3,611089 -0,854285 3size of bag at timestep : 3 : 786
size of bag at timestep : 3 : 786
size of bag at timestep : 2 : 786
size of bag at timestep : 2 : 786
size of bag at timestep : 1 : 786
size of bag at timestep : 1 : 786
size of bag at timestep : 0 : 786
size of bag at timestep : 0 : 786

 # 787 31531910 -3,611089 -0,854508 3size of bag at timestep : 3 : 787
size of bag at timestep : 3 : 787
size of bag at timestep : 2 : 787
size of bag at timestep : 2 : 787
size of bag at timestep : 1 : 787
size of bag at timestep : 1 : 787
size of bag at timestep : 0 : 787
size of bag at timestep : 0 : 787

 # 788 31626689 -3,611089 -0,855262 3size of bag at timestep : 3 : 788
size of bag at timestep : 3 : 788
size of bag at timestep : 2 : 788
size of bag at timestep : 2 : 788
size of bag at timestep : 1 : 788
size of bag at timestep : 1 : 788
size of bag at timestep : 0 : 788
size of bag at timestep : 0 : 788

 # 789 31715385 -3,611089 -0,856634 3size of bag at timestep : 3 : 789
size of bag at timestep : 3 : 789
size of bag at timestep : 2 : 789
size of bag at timestep : 2 : 789
size of bag at timestep : 1 : 789
size of bag at timestep : 1 : 789
size of bag at timestep : 0 : 789
size of bag at timestep : 0 : 789

 # 790 31830644 -3,611089 -0,859024 3size of bag at timestep : 3 : 790
size of bag at timestep : 3 : 790
size of bag at timestep : 2 : 790
size of bag at timestep : 2 : 790
size of bag at timestep : 1 : 790
size of bag at timestep : 1 : 790
size of bag at timestep : 0 : 790
size of bag at timestep : 0 : 790

 # 791 31944367 -3,611089 -0,859454 3size of bag at timestep : 3 : 791
size of bag at timestep : 3 : 791
size of bag at timestep : 2 : 791
size of bag at timestep : 2 : 791
size of bag at timestep : 1 : 791
size of bag at timestep : 1 : 791
size of bag at timestep : 0 : 791
size of bag at timestep : 0 : 791

 # 792 32051582 -3,611089 -0,859688 3size of bag at timestep : 3 : 792
size of bag at timestep : 3 : 792
size of bag at timestep : 2 : 792
size of bag at timestep : 2 : 792
size of bag at timestep : 1 : 792
size of bag at timestep : 1 : 792
size of bag at timestep : 0 : 792
size of bag at timestep : 0 : 792

 # 793 32160405 -3,611089 -0,859688 3size of bag at timestep : 3 : 793
size of bag at timestep : 3 : 793
size of bag at timestep : 2 : 793
size of bag at timestep : 2 : 793
size of bag at timestep : 1 : 793
size of bag at timestep : 1 : 793
size of bag at timestep : 0 : 793
size of bag at timestep : 0 : 793

 # 794 32274102 -3,611089 -0,859688 3size of bag at timestep : 3 : 794
size of bag at timestep : 3 : 794
size of bag at timestep : 2 : 794
size of bag at timestep : 2 : 794
size of bag at timestep : 1 : 794
size of bag at timestep : 1 : 794
size of bag at timestep : 0 : 794
size of bag at timestep : 0 : 794

 # 795 32391367 -3,611089 -0,859688 3size of bag at timestep : 3 : 795
size of bag at timestep : 3 : 795
size of bag at timestep : 2 : 795
size of bag at timestep : 2 : 795
size of bag at timestep : 1 : 795
size of bag at timestep : 1 : 795
size of bag at timestep : 0 : 795
size of bag at timestep : 0 : 795

 # 796 32505066 -3,611089 -0,859688 3size of bag at timestep : 3 : 796
size of bag at timestep : 3 : 796
size of bag at timestep : 2 : 796
size of bag at timestep : 2 : 796
size of bag at timestep : 1 : 796
size of bag at timestep : 1 : 796
size of bag at timestep : 0 : 796
size of bag at timestep : 0 : 796

 # 797 32625020 -3,611089 -0,859688 3size of bag at timestep : 3 : 797
size of bag at timestep : 3 : 797
size of bag at timestep : 2 : 797
size of bag at timestep : 2 : 797
size of bag at timestep : 1 : 797
size of bag at timestep : 1 : 797
size of bag at timestep : 0 : 797
size of bag at timestep : 0 : 797

 # 798 32747612 -3,611089 -0,859688 3size of bag at timestep : 3 : 798
size of bag at timestep : 3 : 798
size of bag at timestep : 2 : 798
size of bag at timestep : 2 : 798
size of bag at timestep : 1 : 798
size of bag at timestep : 1 : 798
size of bag at timestep : 0 : 798
size of bag at timestep : 0 : 798

 # 799 32869044 -3,611089 -0,859688 3size of bag at timestep : 3 : 799
size of bag at timestep : 3 : 799
size of bag at timestep : 2 : 799
size of bag at timestep : 2 : 799
size of bag at timestep : 1 : 799
size of bag at timestep : 1 : 799
size of bag at timestep : 0 : 799
size of bag at timestep : 0 : 799

 # 800 33000319 -3,611089 -0,859688 3size of bag at timestep : 3 : 800
size of bag at timestep : 3 : 800
size of bag at timestep : 2 : 800
size of bag at timestep : 2 : 800
size of bag at timestep : 1 : 800
size of bag at timestep : 1 : 800
size of bag at timestep : 0 : 800
size of bag at timestep : 0 : 800

 # 801 33129418 -3,611089 -0,859688 3size of bag at timestep : 3 : 801
size of bag at timestep : 3 : 801
size of bag at timestep : 2 : 801
size of bag at timestep : 2 : 801
size of bag at timestep : 1 : 801
size of bag at timestep : 1 : 801
size of bag at timestep : 0 : 801
size of bag at timestep : 0 : 801

 # 802 33257049 -3,611089 -0,859688 3size of bag at timestep : 3 : 802
size of bag at timestep : 3 : 802
size of bag at timestep : 2 : 802
size of bag at timestep : 2 : 802
size of bag at timestep : 1 : 802
size of bag at timestep : 1 : 802
size of bag at timestep : 0 : 802
size of bag at timestep : 0 : 802

 # 803 33393450 -3,611089 -0,859688 3size of bag at timestep : 3 : 803
size of bag at timestep : 3 : 803
size of bag at timestep : 2 : 803
size of bag at timestep : 2 : 803
size of bag at timestep : 1 : 803
size of bag at timestep : 1 : 803
size of bag at timestep : 0 : 803
size of bag at timestep : 0 : 803

 # 804 33526968 -3,611089 -0,859688 3size of bag at timestep : 3 : 804
size of bag at timestep : 3 : 804
size of bag at timestep : 2 : 804
size of bag at timestep : 2 : 804
size of bag at timestep : 1 : 804
size of bag at timestep : 1 : 804
size of bag at timestep : 0 : 804
size of bag at timestep : 0 : 804

 # 805 33653738 -3,611089 -0,859688 3size of bag at timestep : 3 : 805
size of bag at timestep : 3 : 805
size of bag at timestep : 2 : 805
size of bag at timestep : 2 : 805
size of bag at timestep : 1 : 805
size of bag at timestep : 1 : 805
size of bag at timestep : 0 : 805
size of bag at timestep : 0 : 805

 # 806 33776907 -3,611089 -0,859688 3size of bag at timestep : 3 : 806
size of bag at timestep : 3 : 806
size of bag at timestep : 2 : 806
size of bag at timestep : 2 : 806
size of bag at timestep : 1 : 806
size of bag at timestep : 1 : 806
size of bag at timestep : 0 : 806
size of bag at timestep : 0 : 806

 # 807 33908374 -3,611089 -0,859688 3size of bag at timestep : 3 : 807
size of bag at timestep : 3 : 807
size of bag at timestep : 2 : 807
size of bag at timestep : 2 : 807
size of bag at timestep : 1 : 807
size of bag at timestep : 1 : 807
size of bag at timestep : 0 : 807
size of bag at timestep : 0 : 807

 # 808 34032052 -3,611089 -0,859950 3size of bag at timestep : 3 : 808
size of bag at timestep : 3 : 808
size of bag at timestep : 2 : 808
size of bag at timestep : 2 : 808
size of bag at timestep : 1 : 808
size of bag at timestep : 1 : 808
size of bag at timestep : 0 : 808
size of bag at timestep : 0 : 808

 # 809 34186836 -3,611089 -0,865374 3size of bag at timestep : 3 : 809
size of bag at timestep : 3 : 809
size of bag at timestep : 2 : 809
size of bag at timestep : 2 : 809
size of bag at timestep : 1 : 809
size of bag at timestep : 1 : 809
size of bag at timestep : 0 : 809
size of bag at timestep : 0 : 809

 # 810 34321282 -3,611089 -0,880264 3size of bag at timestep : 3 : 810
size of bag at timestep : 3 : 810
size of bag at timestep : 2 : 810
size of bag at timestep : 2 : 810
size of bag at timestep : 1 : 810
size of bag at timestep : 1 : 810
size of bag at timestep : 0 : 810
size of bag at timestep : 0 : 810

 # 811 34460369 -3,611089 -0,886187 3size of bag at timestep : 3 : 811
size of bag at timestep : 3 : 811
size of bag at timestep : 2 : 811
size of bag at timestep : 2 : 811
size of bag at timestep : 1 : 811
size of bag at timestep : 1 : 811
size of bag at timestep : 0 : 811
size of bag at timestep : 0 : 811

 # 812 34583923 -3,611089 -0,891216 3size of bag at timestep : 3 : 812
size of bag at timestep : 3 : 812
size of bag at timestep : 2 : 812
size of bag at timestep : 2 : 812
size of bag at timestep : 1 : 812
size of bag at timestep : 1 : 812
size of bag at timestep : 0 : 812
size of bag at timestep : 0 : 812

 # 813 34726598 -3,611089 -0,893601 3size of bag at timestep : 3 : 813
size of bag at timestep : 3 : 813
size of bag at timestep : 2 : 813
size of bag at timestep : 2 : 813
size of bag at timestep : 1 : 813
size of bag at timestep : 1 : 813
size of bag at timestep : 0 : 813
size of bag at timestep : 0 : 813

 # 814 34907821 -3,611089 -0,902967 3size of bag at timestep : 3 : 814
size of bag at timestep : 3 : 814
size of bag at timestep : 2 : 814
size of bag at timestep : 2 : 814
size of bag at timestep : 1 : 814
size of bag at timestep : 1 : 814
size of bag at timestep : 0 : 814
size of bag at timestep : 0 : 814

 # 815 35084565 -3,611089 -0,906730 3size of bag at timestep : 3 : 815
size of bag at timestep : 3 : 815
size of bag at timestep : 2 : 815
size of bag at timestep : 2 : 815
size of bag at timestep : 1 : 815
size of bag at timestep : 1 : 815
size of bag at timestep : 0 : 815
size of bag at timestep : 0 : 815

 # 816 35322792 -3,611089 -0,907180 3size of bag at timestep : 3 : 816
size of bag at timestep : 3 : 816
size of bag at timestep : 2 : 816
size of bag at timestep : 2 : 816
size of bag at timestep : 1 : 816
size of bag at timestep : 1 : 816
size of bag at timestep : 0 : 816
size of bag at timestep : 0 : 816

 # 817 35465475 -3,611089 -0,907180 3size of bag at timestep : 3 : 817
size of bag at timestep : 3 : 817
size of bag at timestep : 2 : 817
size of bag at timestep : 2 : 817
size of bag at timestep : 1 : 817
size of bag at timestep : 1 : 817
size of bag at timestep : 0 : 817
size of bag at timestep : 0 : 817

 # 818 35610276 -3,611089 -0,907180 3size of bag at timestep : 3 : 818
size of bag at timestep : 3 : 818
size of bag at timestep : 2 : 818
size of bag at timestep : 2 : 818
size of bag at timestep : 1 : 818
size of bag at timestep : 1 : 818
size of bag at timestep : 0 : 818
size of bag at timestep : 0 : 818

 # 819 35758490 -3,611089 -0,907180 3size of bag at timestep : 3 : 819
size of bag at timestep : 3 : 819
size of bag at timestep : 2 : 819
size of bag at timestep : 2 : 819
size of bag at timestep : 1 : 819
size of bag at timestep : 1 : 819
size of bag at timestep : 0 : 819
size of bag at timestep : 0 : 819

 # 820 35912682 -3,611089 -0,907180 3size of bag at timestep : 3 : 820
size of bag at timestep : 3 : 820
size of bag at timestep : 2 : 820
size of bag at timestep : 2 : 820
size of bag at timestep : 1 : 820
size of bag at timestep : 1 : 820
size of bag at timestep : 0 : 820
size of bag at timestep : 0 : 820

 # 821 36066326 -3,611089 -0,907180 3size of bag at timestep : 3 : 821
size of bag at timestep : 3 : 821
size of bag at timestep : 2 : 821
size of bag at timestep : 2 : 821
size of bag at timestep : 1 : 821
size of bag at timestep : 1 : 821
size of bag at timestep : 0 : 821
size of bag at timestep : 0 : 821

 # 822 36224955 -3,611089 -0,907180 3size of bag at timestep : 3 : 822
size of bag at timestep : 3 : 822
size of bag at timestep : 2 : 822
size of bag at timestep : 2 : 822
size of bag at timestep : 1 : 822
size of bag at timestep : 1 : 822
size of bag at timestep : 0 : 822
size of bag at timestep : 0 : 822

 # 823 36392072 -3,611089 -0,907180 3size of bag at timestep : 3 : 823
size of bag at timestep : 3 : 823
size of bag at timestep : 2 : 823
size of bag at timestep : 2 : 823
size of bag at timestep : 1 : 823
size of bag at timestep : 1 : 823
size of bag at timestep : 0 : 823
size of bag at timestep : 0 : 823

 # 824 36547667 -3,611089 -0,907180 3size of bag at timestep : 3 : 824
size of bag at timestep : 3 : 824
size of bag at timestep : 2 : 824
size of bag at timestep : 2 : 824
size of bag at timestep : 1 : 824
size of bag at timestep : 1 : 824
size of bag at timestep : 0 : 824
size of bag at timestep : 0 : 824

 # 825 36719390 -3,611089 -0,907180 3size of bag at timestep : 3 : 825
size of bag at timestep : 3 : 825
size of bag at timestep : 2 : 825
size of bag at timestep : 2 : 825
size of bag at timestep : 1 : 825
size of bag at timestep : 1 : 825
size of bag at timestep : 0 : 825
size of bag at timestep : 0 : 825

 # 826 36888346 -3,611089 -0,907180 3size of bag at timestep : 3 : 826
size of bag at timestep : 3 : 826
size of bag at timestep : 2 : 826
size of bag at timestep : 2 : 826
size of bag at timestep : 1 : 826
size of bag at timestep : 1 : 826
size of bag at timestep : 0 : 826
size of bag at timestep : 0 : 826

 # 827 37058067 -3,611089 -0,907180 3size of bag at timestep : 3 : 827
size of bag at timestep : 3 : 827
size of bag at timestep : 2 : 827
size of bag at timestep : 2 : 827
size of bag at timestep : 1 : 827
size of bag at timestep : 1 : 827
size of bag at timestep : 0 : 827
size of bag at timestep : 0 : 827

 # 828 37235956 -3,611089 -0,907180 3size of bag at timestep : 3 : 828
size of bag at timestep : 3 : 828
size of bag at timestep : 2 : 828
size of bag at timestep : 2 : 828
size of bag at timestep : 1 : 828
size of bag at timestep : 1 : 828
size of bag at timestep : 0 : 828
size of bag at timestep : 0 : 828

 # 829 37434935 -3,611089 -0,907180 3size of bag at timestep : 3 : 829
size of bag at timestep : 3 : 829
size of bag at timestep : 2 : 829
size of bag at timestep : 2 : 829
size of bag at timestep : 1 : 829
size of bag at timestep : 1 : 829
size of bag at timestep : 0 : 829
size of bag at timestep : 0 : 829

 # 830 37598332 -3,611089 -0,907180 3size of bag at timestep : 3 : 830
size of bag at timestep : 3 : 830
size of bag at timestep : 2 : 830
size of bag at timestep : 2 : 830
size of bag at timestep : 1 : 830
size of bag at timestep : 1 : 830
size of bag at timestep : 0 : 830
size of bag at timestep : 0 : 830

 # 831 37769608 -3,611089 -0,907180 3size of bag at timestep : 3 : 831
size of bag at timestep : 3 : 831
size of bag at timestep : 2 : 831
size of bag at timestep : 2 : 831
size of bag at timestep : 1 : 831
size of bag at timestep : 1 : 831
size of bag at timestep : 0 : 831
size of bag at timestep : 0 : 831

 # 832 37951786 -3,611089 -0,907180 3size of bag at timestep : 3 : 832
size of bag at timestep : 3 : 832
size of bag at timestep : 2 : 832
size of bag at timestep : 2 : 832
size of bag at timestep : 1 : 832
size of bag at timestep : 1 : 832
size of bag at timestep : 0 : 832
size of bag at timestep : 0 : 832

 # 833 38121013 -3,611089 -0,907180 3size of bag at timestep : 3 : 833
size of bag at timestep : 3 : 833
size of bag at timestep : 2 : 833
size of bag at timestep : 2 : 833
size of bag at timestep : 1 : 833
size of bag at timestep : 1 : 833
size of bag at timestep : 0 : 833
size of bag at timestep : 0 : 833

 # 834 38269968 -3,611089 -0,907180 3size of bag at timestep : 3 : 834
size of bag at timestep : 3 : 834
size of bag at timestep : 2 : 834
size of bag at timestep : 2 : 834
size of bag at timestep : 1 : 834
size of bag at timestep : 1 : 834
size of bag at timestep : 0 : 834
size of bag at timestep : 0 : 834

 # 835 38456610 -3,611089 -0,907180 3size of bag at timestep : 3 : 835
size of bag at timestep : 3 : 835
size of bag at timestep : 2 : 835
size of bag at timestep : 2 : 835
size of bag at timestep : 1 : 835
size of bag at timestep : 1 : 835
size of bag at timestep : 0 : 835
size of bag at timestep : 0 : 835

 # 836 38603131 -3,611089 -0,913356 3size of bag at timestep : 3 : 836
size of bag at timestep : 3 : 836
size of bag at timestep : 2 : 836
size of bag at timestep : 2 : 836
size of bag at timestep : 1 : 836
size of bag at timestep : 1 : 836
size of bag at timestep : 0 : 836
size of bag at timestep : 0 : 836

 # 837 38768097 -3,611089 -0,917346 3size of bag at timestep : 3 : 837
size of bag at timestep : 3 : 837
size of bag at timestep : 2 : 837
size of bag at timestep : 2 : 837
size of bag at timestep : 1 : 837
size of bag at timestep : 1 : 837
size of bag at timestep : 0 : 837
size of bag at timestep : 0 : 837

 # 838 38931503 -3,611089 -0,925013 3size of bag at timestep : 3 : 838
size of bag at timestep : 3 : 838
size of bag at timestep : 2 : 838
size of bag at timestep : 2 : 838
size of bag at timestep : 1 : 838
size of bag at timestep : 1 : 838
size of bag at timestep : 0 : 838
size of bag at timestep : 0 : 838

 # 839 39078316 -3,611089 -0,930388 3size of bag at timestep : 3 : 839
size of bag at timestep : 3 : 839
size of bag at timestep : 2 : 839
size of bag at timestep : 2 : 839
size of bag at timestep : 1 : 839
size of bag at timestep : 1 : 839
size of bag at timestep : 0 : 839
size of bag at timestep : 0 : 839

 # 840 39247018 -3,611089 -0,931187 3size of bag at timestep : 3 : 840
size of bag at timestep : 3 : 840
size of bag at timestep : 2 : 840
size of bag at timestep : 2 : 840
size of bag at timestep : 1 : 840
size of bag at timestep : 1 : 840
size of bag at timestep : 0 : 840
size of bag at timestep : 0 : 840

 # 841 39394994 -3,611089 -0,933192 3size of bag at timestep : 3 : 841
size of bag at timestep : 3 : 841
size of bag at timestep : 2 : 841
size of bag at timestep : 2 : 841
size of bag at timestep : 1 : 841
size of bag at timestep : 1 : 841
size of bag at timestep : 0 : 841
size of bag at timestep : 0 : 841

 # 842 39513343 -3,611089 -0,936678 3size of bag at timestep : 3 : 842
size of bag at timestep : 3 : 842
size of bag at timestep : 2 : 842
size of bag at timestep : 2 : 842
size of bag at timestep : 1 : 842
size of bag at timestep : 1 : 842
size of bag at timestep : 0 : 842
size of bag at timestep : 0 : 842

 # 843 39584075 -3,611089 -0,936883 3size of bag at timestep : 3 : 843
size of bag at timestep : 3 : 843
size of bag at timestep : 2 : 843
size of bag at timestep : 2 : 843
size of bag at timestep : 1 : 843
size of bag at timestep : 1 : 843
size of bag at timestep : 0 : 843
size of bag at timestep : 0 : 843

 # 844 39700555 -3,611089 -0,936923 3size of bag at timestep : 3 : 844
size of bag at timestep : 3 : 844
size of bag at timestep : 2 : 844
size of bag at timestep : 2 : 844
size of bag at timestep : 1 : 844
size of bag at timestep : 1 : 844
size of bag at timestep : 0 : 844
size of bag at timestep : 0 : 844

 # 845 39772300 -3,611089 -0,936923 3size of bag at timestep : 3 : 845
size of bag at timestep : 3 : 845
size of bag at timestep : 2 : 845
size of bag at timestep : 2 : 845
size of bag at timestep : 1 : 845
size of bag at timestep : 1 : 845
size of bag at timestep : 0 : 845
size of bag at timestep : 0 : 845

 # 846 39844340 -3,611089 -0,936923 3size of bag at timestep : 3 : 846
size of bag at timestep : 3 : 846
size of bag at timestep : 2 : 846
size of bag at timestep : 2 : 846
size of bag at timestep : 1 : 846
size of bag at timestep : 1 : 846
size of bag at timestep : 0 : 846
size of bag at timestep : 0 : 846

 # 847 39922705 -3,611089 -0,936923 3size of bag at timestep : 3 : 847
size of bag at timestep : 3 : 847
size of bag at timestep : 2 : 847
size of bag at timestep : 2 : 847
size of bag at timestep : 1 : 847
size of bag at timestep : 1 : 847
size of bag at timestep : 0 : 847
size of bag at timestep : 0 : 847

 # 848 40001326 -3,611089 -0,936923 3size of bag at timestep : 3 : 848
size of bag at timestep : 3 : 848
size of bag at timestep : 2 : 848
size of bag at timestep : 2 : 848
size of bag at timestep : 1 : 848
size of bag at timestep : 1 : 848
size of bag at timestep : 0 : 848
size of bag at timestep : 0 : 848

 # 849 40084886 -3,611089 -0,936923 3size of bag at timestep : 3 : 849
size of bag at timestep : 3 : 849
size of bag at timestep : 2 : 849
size of bag at timestep : 2 : 849
size of bag at timestep : 1 : 849
size of bag at timestep : 1 : 849
size of bag at timestep : 0 : 849
size of bag at timestep : 0 : 849

 # 850 40168045 -3,611089 -0,936923 3size of bag at timestep : 3 : 850
size of bag at timestep : 3 : 850
size of bag at timestep : 2 : 850
size of bag at timestep : 2 : 850
size of bag at timestep : 1 : 850
size of bag at timestep : 1 : 850
size of bag at timestep : 0 : 850
size of bag at timestep : 0 : 850

 # 851 40253158 -3,611089 -0,936923 3size of bag at timestep : 3 : 851
size of bag at timestep : 3 : 851
size of bag at timestep : 2 : 851
size of bag at timestep : 2 : 851
size of bag at timestep : 1 : 851
size of bag at timestep : 1 : 851
size of bag at timestep : 0 : 851
size of bag at timestep : 0 : 851

 # 852 40336267 -3,611089 -0,936923 3size of bag at timestep : 3 : 852
size of bag at timestep : 3 : 852
size of bag at timestep : 2 : 852
size of bag at timestep : 2 : 852
size of bag at timestep : 1 : 852
size of bag at timestep : 1 : 852
size of bag at timestep : 0 : 852
size of bag at timestep : 0 : 852

 # 853 40425473 -3,611089 -0,936923 3size of bag at timestep : 3 : 853
size of bag at timestep : 3 : 853
size of bag at timestep : 2 : 853
size of bag at timestep : 2 : 853
size of bag at timestep : 1 : 853
size of bag at timestep : 1 : 853
size of bag at timestep : 0 : 853
size of bag at timestep : 0 : 853

 # 854 40516832 -3,611089 -0,936923 3size of bag at timestep : 3 : 854
size of bag at timestep : 3 : 854
size of bag at timestep : 2 : 854
size of bag at timestep : 2 : 854
size of bag at timestep : 1 : 854
size of bag at timestep : 1 : 854
size of bag at timestep : 0 : 854
size of bag at timestep : 0 : 854

 # 855 40603860 -3,611089 -0,936923 3size of bag at timestep : 3 : 855
size of bag at timestep : 3 : 855
size of bag at timestep : 2 : 855
size of bag at timestep : 2 : 855
size of bag at timestep : 1 : 855
size of bag at timestep : 1 : 855
size of bag at timestep : 0 : 855
size of bag at timestep : 0 : 855

 # 856 40683591 -3,611089 -0,936923 3size of bag at timestep : 3 : 856
size of bag at timestep : 3 : 856
size of bag at timestep : 2 : 856
size of bag at timestep : 2 : 856
size of bag at timestep : 1 : 856
size of bag at timestep : 1 : 856
size of bag at timestep : 0 : 856
size of bag at timestep : 0 : 856

 # 857 40767608 -3,611089 -0,936923 3size of bag at timestep : 3 : 857
size of bag at timestep : 3 : 857
size of bag at timestep : 2 : 857
size of bag at timestep : 2 : 857
size of bag at timestep : 1 : 857
size of bag at timestep : 1 : 857
size of bag at timestep : 0 : 857
size of bag at timestep : 0 : 857

 # 858 40859436 -3,611089 -0,936923 3size of bag at timestep : 3 : 858
size of bag at timestep : 3 : 858
size of bag at timestep : 2 : 858
size of bag at timestep : 2 : 858
size of bag at timestep : 1 : 858
size of bag at timestep : 1 : 858
size of bag at timestep : 0 : 858
size of bag at timestep : 0 : 858

 # 859 40945304 -3,611089 -0,936923 3size of bag at timestep : 3 : 859
size of bag at timestep : 3 : 859
size of bag at timestep : 2 : 859
size of bag at timestep : 2 : 859
size of bag at timestep : 1 : 859
size of bag at timestep : 1 : 859
size of bag at timestep : 0 : 859
size of bag at timestep : 0 : 859

 # 860 41038093 -3,611089 -0,936947 3size of bag at timestep : 3 : 860
size of bag at timestep : 3 : 860
size of bag at timestep : 2 : 860
size of bag at timestep : 2 : 860
size of bag at timestep : 1 : 860
size of bag at timestep : 1 : 860
size of bag at timestep : 0 : 860
size of bag at timestep : 0 : 860

 # 861 41117702 -3,611089 -0,937379 3size of bag at timestep : 3 : 861
size of bag at timestep : 3 : 861
size of bag at timestep : 2 : 861
size of bag at timestep : 2 : 861
size of bag at timestep : 1 : 861
size of bag at timestep : 1 : 861
size of bag at timestep : 0 : 861
size of bag at timestep : 0 : 861

 # 862 41203980 -3,611089 -0,938673 3size of bag at timestep : 3 : 862
size of bag at timestep : 3 : 862
size of bag at timestep : 2 : 862
size of bag at timestep : 2 : 862
size of bag at timestep : 1 : 862
size of bag at timestep : 1 : 862
size of bag at timestep : 0 : 862
size of bag at timestep : 0 : 862

 # 863 41299419 -3,611089 -0,939972 3size of bag at timestep : 3 : 863
size of bag at timestep : 3 : 863
size of bag at timestep : 2 : 863
size of bag at timestep : 2 : 863
size of bag at timestep : 1 : 863
size of bag at timestep : 1 : 863
size of bag at timestep : 0 : 863
size of bag at timestep : 0 : 863

 # 864 41395232 -3,611089 -0,942000 3size of bag at timestep : 3 : 864
size of bag at timestep : 3 : 864
size of bag at timestep : 2 : 864
size of bag at timestep : 2 : 864
size of bag at timestep : 1 : 864
size of bag at timestep : 1 : 864
size of bag at timestep : 0 : 864
size of bag at timestep : 0 : 864

 # 865 41520125 -3,611089 -0,944569 3size of bag at timestep : 3 : 865
size of bag at timestep : 3 : 865
size of bag at timestep : 2 : 865
size of bag at timestep : 2 : 865
size of bag at timestep : 1 : 865
size of bag at timestep : 1 : 865
size of bag at timestep : 0 : 865
size of bag at timestep : 0 : 865

 # 866 41612176 -3,611089 -0,944838 3size of bag at timestep : 3 : 866
size of bag at timestep : 3 : 866
size of bag at timestep : 2 : 866
size of bag at timestep : 2 : 866
size of bag at timestep : 1 : 866
size of bag at timestep : 1 : 866
size of bag at timestep : 0 : 866
size of bag at timestep : 0 : 866

 # 867 41733930 -3,611089 -0,944872 3size of bag at timestep : 3 : 867
size of bag at timestep : 3 : 867
size of bag at timestep : 2 : 867
size of bag at timestep : 2 : 867
size of bag at timestep : 1 : 867
size of bag at timestep : 1 : 867
size of bag at timestep : 0 : 867
size of bag at timestep : 0 : 867

 # 868 41843491 -3,611089 -0,947723 3size of bag at timestep : 3 : 868
size of bag at timestep : 3 : 868
size of bag at timestep : 2 : 868
size of bag at timestep : 2 : 868
size of bag at timestep : 1 : 868
size of bag at timestep : 1 : 868
size of bag at timestep : 0 : 868
size of bag at timestep : 0 : 868

 # 869 41963439 -3,611089 -0,947977 3size of bag at timestep : 3 : 869
size of bag at timestep : 3 : 869
size of bag at timestep : 2 : 869
size of bag at timestep : 2 : 869
size of bag at timestep : 1 : 869
size of bag at timestep : 1 : 869
size of bag at timestep : 0 : 869
size of bag at timestep : 0 : 869

 # 870 42120680 -3,611089 -0,947977 3size of bag at timestep : 3 : 870
size of bag at timestep : 3 : 870
size of bag at timestep : 2 : 870
size of bag at timestep : 2 : 870
size of bag at timestep : 1 : 870
size of bag at timestep : 1 : 870
size of bag at timestep : 0 : 870
size of bag at timestep : 0 : 870

 # 871 42238431 -3,611089 -0,949927 3size of bag at timestep : 3 : 871
size of bag at timestep : 3 : 871
size of bag at timestep : 2 : 871
size of bag at timestep : 2 : 871
size of bag at timestep : 1 : 871
size of bag at timestep : 1 : 871
size of bag at timestep : 0 : 871
size of bag at timestep : 0 : 871

 # 872 42371469 -3,611089 -0,952566 3size of bag at timestep : 3 : 872
size of bag at timestep : 3 : 872
size of bag at timestep : 2 : 872
size of bag at timestep : 2 : 872
size of bag at timestep : 1 : 872
size of bag at timestep : 1 : 872
size of bag at timestep : 0 : 872
size of bag at timestep : 0 : 872

 # 873 42581318 -3,611089 -0,952733 3size of bag at timestep : 3 : 873
size of bag at timestep : 3 : 873
size of bag at timestep : 2 : 873
size of bag at timestep : 2 : 873
size of bag at timestep : 1 : 873
size of bag at timestep : 1 : 873
size of bag at timestep : 0 : 873
size of bag at timestep : 0 : 873

 # 874 42802088 -3,611089 -0,976130 3size of bag at timestep : 3 : 874
size of bag at timestep : 3 : 874
size of bag at timestep : 2 : 874
size of bag at timestep : 2 : 874
size of bag at timestep : 1 : 874
size of bag at timestep : 1 : 874
size of bag at timestep : 0 : 874
size of bag at timestep : 0 : 874

 # 875 42994964 -3,611089 -0,980780 3size of bag at timestep : 3 : 875
size of bag at timestep : 3 : 875
size of bag at timestep : 2 : 875
size of bag at timestep : 2 : 875
size of bag at timestep : 1 : 875
size of bag at timestep : 1 : 875
size of bag at timestep : 0 : 875
size of bag at timestep : 0 : 875

 # 876 43205283 -3,611089 -0,982957 3size of bag at timestep : 3 : 876
size of bag at timestep : 3 : 876
size of bag at timestep : 2 : 876
size of bag at timestep : 2 : 876
size of bag at timestep : 1 : 876
size of bag at timestep : 1 : 876
size of bag at timestep : 0 : 876
size of bag at timestep : 0 : 876

 # 877 43424497 -3,611089 -0,983021 3size of bag at timestep : 3 : 877
size of bag at timestep : 3 : 877
size of bag at timestep : 2 : 877
size of bag at timestep : 2 : 877
size of bag at timestep : 1 : 877
size of bag at timestep : 1 : 877
size of bag at timestep : 0 : 877
size of bag at timestep : 0 : 877

 # 878 43600524 -3,611089 -0,983134 3size of bag at timestep : 3 : 878
size of bag at timestep : 3 : 878
size of bag at timestep : 2 : 878
size of bag at timestep : 2 : 878
size of bag at timestep : 1 : 878
size of bag at timestep : 1 : 878
size of bag at timestep : 0 : 878
size of bag at timestep : 0 : 878

 # 879 43776922 -3,611089 -0,983134 3size of bag at timestep : 3 : 879
size of bag at timestep : 3 : 879
size of bag at timestep : 2 : 879
size of bag at timestep : 2 : 879
size of bag at timestep : 1 : 879
size of bag at timestep : 1 : 879
size of bag at timestep : 0 : 879
size of bag at timestep : 0 : 879

 # 880 43957100 -3,611089 -0,983134 3size of bag at timestep : 3 : 880
size of bag at timestep : 3 : 880
size of bag at timestep : 2 : 880
size of bag at timestep : 2 : 880
size of bag at timestep : 1 : 880
size of bag at timestep : 1 : 880
size of bag at timestep : 0 : 880
size of bag at timestep : 0 : 880

 # 881 44142857 -3,611089 -0,983134 3size of bag at timestep : 3 : 881
size of bag at timestep : 3 : 881
size of bag at timestep : 2 : 881
size of bag at timestep : 2 : 881
size of bag at timestep : 1 : 881
size of bag at timestep : 1 : 881
size of bag at timestep : 0 : 881
size of bag at timestep : 0 : 881

 # 882 44341343 -3,611089 -0,983134 3size of bag at timestep : 3 : 882
size of bag at timestep : 3 : 882
size of bag at timestep : 2 : 882
size of bag at timestep : 2 : 882
size of bag at timestep : 1 : 882
size of bag at timestep : 1 : 882
size of bag at timestep : 0 : 882
size of bag at timestep : 0 : 882

 # 883 44530559 -3,611089 -0,983134 3size of bag at timestep : 3 : 883
size of bag at timestep : 3 : 883
size of bag at timestep : 2 : 883
size of bag at timestep : 2 : 883
size of bag at timestep : 1 : 883
size of bag at timestep : 1 : 883
size of bag at timestep : 0 : 883
size of bag at timestep : 0 : 883

 # 884 44721118 -3,611089 -0,983134 3size of bag at timestep : 3 : 884
size of bag at timestep : 3 : 884
size of bag at timestep : 2 : 884
size of bag at timestep : 2 : 884
size of bag at timestep : 1 : 884
size of bag at timestep : 1 : 884
size of bag at timestep : 0 : 884
size of bag at timestep : 0 : 884

 # 885 44917879 -3,611089 -0,983134 3size of bag at timestep : 3 : 885
size of bag at timestep : 3 : 885
size of bag at timestep : 2 : 885
size of bag at timestep : 2 : 885
size of bag at timestep : 1 : 885
size of bag at timestep : 1 : 885
size of bag at timestep : 0 : 885
size of bag at timestep : 0 : 885

 # 886 45124021 -3,611089 -0,983134 3size of bag at timestep : 3 : 886
size of bag at timestep : 3 : 886
size of bag at timestep : 2 : 886
size of bag at timestep : 2 : 886
size of bag at timestep : 1 : 886
size of bag at timestep : 1 : 886
size of bag at timestep : 0 : 886
size of bag at timestep : 0 : 886

 # 887 45324896 -3,611089 -0,983134 3size of bag at timestep : 3 : 887
size of bag at timestep : 3 : 887
size of bag at timestep : 2 : 887
size of bag at timestep : 2 : 887
size of bag at timestep : 1 : 887
size of bag at timestep : 1 : 887
size of bag at timestep : 0 : 887
size of bag at timestep : 0 : 887

 # 888 45541358 -3,611089 -0,983134 3size of bag at timestep : 3 : 888
size of bag at timestep : 3 : 888
size of bag at timestep : 2 : 888
size of bag at timestep : 2 : 888
size of bag at timestep : 1 : 888
size of bag at timestep : 1 : 888
size of bag at timestep : 0 : 888
size of bag at timestep : 0 : 888

 # 889 45750125 -3,611089 -0,983134 3size of bag at timestep : 3 : 889
size of bag at timestep : 3 : 889
size of bag at timestep : 2 : 889
size of bag at timestep : 2 : 889
size of bag at timestep : 1 : 889
size of bag at timestep : 1 : 889
size of bag at timestep : 0 : 889
size of bag at timestep : 0 : 889

 # 890 45970170 -3,611089 -0,983134 3size of bag at timestep : 3 : 890
size of bag at timestep : 3 : 890
size of bag at timestep : 2 : 890
size of bag at timestep : 2 : 890
size of bag at timestep : 1 : 890
size of bag at timestep : 1 : 890
size of bag at timestep : 0 : 890
size of bag at timestep : 0 : 890

 # 891 46190631 -3,611089 -0,983134 3size of bag at timestep : 3 : 891
size of bag at timestep : 3 : 891
size of bag at timestep : 2 : 891
size of bag at timestep : 2 : 891
size of bag at timestep : 1 : 891
size of bag at timestep : 1 : 891
size of bag at timestep : 0 : 891
size of bag at timestep : 0 : 891

 # 892 46402304 -3,611089 -0,983134 3size of bag at timestep : 3 : 892
size of bag at timestep : 3 : 892
size of bag at timestep : 2 : 892
size of bag at timestep : 2 : 892
size of bag at timestep : 1 : 892
size of bag at timestep : 1 : 892
size of bag at timestep : 0 : 892
size of bag at timestep : 0 : 892

 # 893 46615215 -3,611089 -0,983134 3size of bag at timestep : 3 : 893
size of bag at timestep : 3 : 893
size of bag at timestep : 2 : 893
size of bag at timestep : 2 : 893
size of bag at timestep : 1 : 893
size of bag at timestep : 1 : 893
size of bag at timestep : 0 : 893
size of bag at timestep : 0 : 893

 # 894 46839951 -3,611089 -0,983134 3size of bag at timestep : 3 : 894
size of bag at timestep : 3 : 894
size of bag at timestep : 2 : 894
size of bag at timestep : 2 : 894
size of bag at timestep : 1 : 894
size of bag at timestep : 1 : 894
size of bag at timestep : 0 : 894
size of bag at timestep : 0 : 894

 # 895 47063870 -3,611089 -0,983134 3size of bag at timestep : 3 : 895
size of bag at timestep : 3 : 895
size of bag at timestep : 2 : 895
size of bag at timestep : 2 : 895
size of bag at timestep : 1 : 895
size of bag at timestep : 1 : 895
size of bag at timestep : 0 : 895
size of bag at timestep : 0 : 895

 # 896 47313670 -3,611089 -0,983134 3size of bag at timestep : 3 : 896
size of bag at timestep : 3 : 896
size of bag at timestep : 2 : 896
size of bag at timestep : 2 : 896
size of bag at timestep : 1 : 896
size of bag at timestep : 1 : 896
size of bag at timestep : 0 : 896
size of bag at timestep : 0 : 896

 # 897 47544151 -3,611089 -0,983134 3size of bag at timestep : 3 : 897
size of bag at timestep : 3 : 897
size of bag at timestep : 2 : 897
size of bag at timestep : 2 : 897
size of bag at timestep : 1 : 897
size of bag at timestep : 1 : 897
size of bag at timestep : 0 : 897
size of bag at timestep : 0 : 897

 # 898 47796486 -3,611089 -0,983134 3size of bag at timestep : 3 : 898
size of bag at timestep : 3 : 898
size of bag at timestep : 2 : 898
size of bag at timestep : 2 : 898
size of bag at timestep : 1 : 898
size of bag at timestep : 1 : 898
size of bag at timestep : 0 : 898
size of bag at timestep : 0 : 898

 # 899 48026841 -3,611089 -0,983134 3size of bag at timestep : 3 : 899
size of bag at timestep : 3 : 899
size of bag at timestep : 2 : 899
size of bag at timestep : 2 : 899
size of bag at timestep : 1 : 899
size of bag at timestep : 1 : 899
size of bag at timestep : 0 : 899
size of bag at timestep : 0 : 899

 # 900 48256884 -3,611089 -0,983134 3size of bag at timestep : 3 : 900
size of bag at timestep : 3 : 900
size of bag at timestep : 2 : 900
size of bag at timestep : 2 : 900
size of bag at timestep : 1 : 900
size of bag at timestep : 1 : 900
size of bag at timestep : 0 : 900
size of bag at timestep : 0 : 900

 # 901 48453431 -3,611089 -0,983285 3size of bag at timestep : 3 : 901
size of bag at timestep : 3 : 901
size of bag at timestep : 2 : 901
size of bag at timestep : 2 : 901
size of bag at timestep : 1 : 901
size of bag at timestep : 1 : 901
size of bag at timestep : 0 : 901
size of bag at timestep : 0 : 901

 # 902 48658125 -3,611089 -0,990105 3size of bag at timestep : 3 : 902
size of bag at timestep : 3 : 902
size of bag at timestep : 2 : 902
size of bag at timestep : 2 : 902
size of bag at timestep : 1 : 902
size of bag at timestep : 1 : 902
size of bag at timestep : 0 : 902
size of bag at timestep : 0 : 902

 # 903 48842987 -3,611089 -1,001485 3size of bag at timestep : 3 : 903
size of bag at timestep : 3 : 903
size of bag at timestep : 2 : 903
size of bag at timestep : 2 : 903
size of bag at timestep : 1 : 903
size of bag at timestep : 1 : 903
size of bag at timestep : 0 : 903
size of bag at timestep : 0 : 903

 # 904 48984292 -3,611089 -1,005403 3size of bag at timestep : 3 : 904
size of bag at timestep : 3 : 904
size of bag at timestep : 2 : 904
size of bag at timestep : 2 : 904
size of bag at timestep : 1 : 904
size of bag at timestep : 1 : 904
size of bag at timestep : 0 : 904
size of bag at timestep : 0 : 904

 # 905 49165259 -3,611089 -1,006810 3size of bag at timestep : 3 : 905
size of bag at timestep : 3 : 905
size of bag at timestep : 2 : 905
size of bag at timestep : 2 : 905
size of bag at timestep : 1 : 905
size of bag at timestep : 1 : 905
size of bag at timestep : 0 : 905
size of bag at timestep : 0 : 905

 # 906 49350402 -3,611089 -1,012581 3size of bag at timestep : 3 : 906
size of bag at timestep : 3 : 906
size of bag at timestep : 2 : 906
size of bag at timestep : 2 : 906
size of bag at timestep : 1 : 906
size of bag at timestep : 1 : 906
size of bag at timestep : 0 : 906
size of bag at timestep : 0 : 906

 # 907 49413891 -3,611089 -1,017239 3size of bag at timestep : 3 : 907
size of bag at timestep : 3 : 907
size of bag at timestep : 2 : 907
size of bag at timestep : 2 : 907
size of bag at timestep : 1 : 907
size of bag at timestep : 1 : 907
size of bag at timestep : 0 : 907
size of bag at timestep : 0 : 907

 # 908 49474867 -3,611089 -1,017239 3size of bag at timestep : 3 : 908
size of bag at timestep : 3 : 908
size of bag at timestep : 2 : 908
size of bag at timestep : 2 : 908
size of bag at timestep : 1 : 908
size of bag at timestep : 1 : 908
size of bag at timestep : 0 : 908
size of bag at timestep : 0 : 908

 # 909 49514653 -3,611089 -1,017239 3size of bag at timestep : 3 : 909
size of bag at timestep : 3 : 909
size of bag at timestep : 2 : 909
size of bag at timestep : 2 : 909
size of bag at timestep : 1 : 909
size of bag at timestep : 1 : 909
size of bag at timestep : 0 : 909
size of bag at timestep : 0 : 909

 # 910 49552242 -3,611089 -1,017239 3size of bag at timestep : 3 : 910
size of bag at timestep : 3 : 910
size of bag at timestep : 2 : 910
size of bag at timestep : 2 : 910
size of bag at timestep : 1 : 910
size of bag at timestep : 1 : 910
size of bag at timestep : 0 : 910
size of bag at timestep : 0 : 910

 # 911 49588616 -3,611089 -1,017239 3size of bag at timestep : 3 : 911
size of bag at timestep : 3 : 911
size of bag at timestep : 2 : 911
size of bag at timestep : 2 : 911
size of bag at timestep : 1 : 911
size of bag at timestep : 1 : 911
size of bag at timestep : 0 : 911
size of bag at timestep : 0 : 911

 # 912 49627739 -3,611089 -1,017239 3size of bag at timestep : 3 : 912
size of bag at timestep : 3 : 912
size of bag at timestep : 2 : 912
size of bag at timestep : 2 : 912
size of bag at timestep : 1 : 912
size of bag at timestep : 1 : 912
size of bag at timestep : 0 : 912
size of bag at timestep : 0 : 912

 # 913 49669889 -3,611089 -1,017239 3size of bag at timestep : 3 : 913
size of bag at timestep : 3 : 913
size of bag at timestep : 2 : 913
size of bag at timestep : 2 : 913
size of bag at timestep : 1 : 913
size of bag at timestep : 1 : 913
size of bag at timestep : 0 : 913
size of bag at timestep : 0 : 913

 # 914 49710028 -3,611089 -1,017239 3size of bag at timestep : 3 : 914
size of bag at timestep : 3 : 914
size of bag at timestep : 2 : 914
size of bag at timestep : 2 : 914
size of bag at timestep : 1 : 914
size of bag at timestep : 1 : 914
size of bag at timestep : 0 : 914
size of bag at timestep : 0 : 914

 # 915 49755468 -3,611089 -1,017239 3size of bag at timestep : 3 : 915
size of bag at timestep : 3 : 915
size of bag at timestep : 2 : 915
size of bag at timestep : 2 : 915
size of bag at timestep : 1 : 915
size of bag at timestep : 1 : 915
size of bag at timestep : 0 : 915
size of bag at timestep : 0 : 915

 # 916 49784108 -3,611089 -1,017239 3size of bag at timestep : 3 : 916
size of bag at timestep : 3 : 916
size of bag at timestep : 2 : 916
size of bag at timestep : 2 : 916
size of bag at timestep : 1 : 916
size of bag at timestep : 1 : 916
size of bag at timestep : 0 : 916
size of bag at timestep : 0 : 916

 # 917 49811646 -3,611089 -1,017239 3size of bag at timestep : 3 : 917
size of bag at timestep : 3 : 917
size of bag at timestep : 2 : 917
size of bag at timestep : 2 : 917
size of bag at timestep : 1 : 917
size of bag at timestep : 1 : 917
size of bag at timestep : 0 : 917
size of bag at timestep : 0 : 917

 # 918 49840979 -3,611089 -1,017239 3size of bag at timestep : 3 : 918
size of bag at timestep : 3 : 918
size of bag at timestep : 2 : 918
size of bag at timestep : 2 : 918
size of bag at timestep : 1 : 918
size of bag at timestep : 1 : 918
size of bag at timestep : 0 : 918
size of bag at timestep : 0 : 918

 # 919 49873624 -3,611089 -1,017239 3size of bag at timestep : 3 : 919
size of bag at timestep : 3 : 919
size of bag at timestep : 2 : 919
size of bag at timestep : 2 : 919
size of bag at timestep : 1 : 919
size of bag at timestep : 1 : 919
size of bag at timestep : 0 : 919
size of bag at timestep : 0 : 919

 # 920 49906810 -3,611089 -1,017239 3size of bag at timestep : 3 : 920
size of bag at timestep : 3 : 920
size of bag at timestep : 2 : 920
size of bag at timestep : 2 : 920
size of bag at timestep : 1 : 920
size of bag at timestep : 1 : 920
size of bag at timestep : 0 : 920
size of bag at timestep : 0 : 920

 # 921 49937926 -3,611089 -1,017239 3size of bag at timestep : 3 : 921
size of bag at timestep : 3 : 921
size of bag at timestep : 2 : 921
size of bag at timestep : 2 : 921
size of bag at timestep : 1 : 921
size of bag at timestep : 1 : 921
size of bag at timestep : 0 : 921
size of bag at timestep : 0 : 921

 # 922 49969027 -3,611089 -1,017239 3size of bag at timestep : 3 : 922
size of bag at timestep : 3 : 922
size of bag at timestep : 2 : 922
size of bag at timestep : 2 : 922
size of bag at timestep : 1 : 922
size of bag at timestep : 1 : 922
size of bag at timestep : 0 : 922
size of bag at timestep : 0 : 922

 # 923 50010969 -3,611089 -1,017239 3size of bag at timestep : 3 : 923
size of bag at timestep : 3 : 923
size of bag at timestep : 2 : 923
size of bag at timestep : 2 : 923
size of bag at timestep : 1 : 923
size of bag at timestep : 1 : 923
size of bag at timestep : 0 : 923
size of bag at timestep : 0 : 923

 # 924 50044849 -3,611089 -1,017239 3size of bag at timestep : 3 : 924
size of bag at timestep : 3 : 924
size of bag at timestep : 2 : 924
size of bag at timestep : 2 : 924
size of bag at timestep : 1 : 924
size of bag at timestep : 1 : 924
size of bag at timestep : 0 : 924
size of bag at timestep : 0 : 924

 # 925 50082615 -3,611089 -1,017239 3size of bag at timestep : 3 : 925
size of bag at timestep : 3 : 925
size of bag at timestep : 2 : 925
size of bag at timestep : 2 : 925
size of bag at timestep : 1 : 925
size of bag at timestep : 1 : 925
size of bag at timestep : 0 : 925
size of bag at timestep : 0 : 925

 # 926 50119848 -3,611089 -1,017239 3size of bag at timestep : 3 : 926
size of bag at timestep : 3 : 926
size of bag at timestep : 2 : 926
size of bag at timestep : 2 : 926
size of bag at timestep : 1 : 926
size of bag at timestep : 1 : 926
size of bag at timestep : 0 : 926
size of bag at timestep : 0 : 926

 # 927 50157940 -3,611089 -1,017239 3size of bag at timestep : 3 : 927
size of bag at timestep : 3 : 927
size of bag at timestep : 2 : 927
size of bag at timestep : 2 : 927
size of bag at timestep : 1 : 927
size of bag at timestep : 1 : 927
size of bag at timestep : 0 : 927
size of bag at timestep : 0 : 927

 # 928 50199950 -3,611089 -1,017239 3size of bag at timestep : 3 : 928
size of bag at timestep : 3 : 928
size of bag at timestep : 2 : 928
size of bag at timestep : 2 : 928
size of bag at timestep : 1 : 928
size of bag at timestep : 1 : 928
size of bag at timestep : 0 : 928
size of bag at timestep : 0 : 928

 # 929 50243289 -3,611089 -1,017239 3size of bag at timestep : 3 : 929
size of bag at timestep : 3 : 929
size of bag at timestep : 2 : 929
size of bag at timestep : 2 : 929
size of bag at timestep : 1 : 929
size of bag at timestep : 1 : 929
size of bag at timestep : 0 : 929
size of bag at timestep : 0 : 929

 # 930 50284830 -3,611089 -1,017239 3size of bag at timestep : 3 : 930
size of bag at timestep : 3 : 930
size of bag at timestep : 2 : 930
size of bag at timestep : 2 : 930
size of bag at timestep : 1 : 930
size of bag at timestep : 1 : 930
size of bag at timestep : 0 : 930
size of bag at timestep : 0 : 930

 # 931 50362547 -3,611089 -1,017239 3size of bag at timestep : 3 : 931
size of bag at timestep : 3 : 931
size of bag at timestep : 2 : 931
size of bag at timestep : 2 : 931
size of bag at timestep : 1 : 931
size of bag at timestep : 1 : 931
size of bag at timestep : 0 : 931
size of bag at timestep : 0 : 931

 # 932 50425623 -3,611089 -1,017239 3size of bag at timestep : 3 : 932
size of bag at timestep : 3 : 932
size of bag at timestep : 2 : 932
size of bag at timestep : 2 : 932
size of bag at timestep : 1 : 932
size of bag at timestep : 1 : 932
size of bag at timestep : 0 : 932
size of bag at timestep : 0 : 932

 # 933 50494245 -3,611089 -1,017239 3size of bag at timestep : 3 : 933
size of bag at timestep : 3 : 933
size of bag at timestep : 2 : 933
size of bag at timestep : 2 : 933
size of bag at timestep : 1 : 933
size of bag at timestep : 1 : 933
size of bag at timestep : 0 : 933
size of bag at timestep : 0 : 933

 # 934 50561471 -3,611089 -1,017239 3size of bag at timestep : 3 : 934
size of bag at timestep : 3 : 934
size of bag at timestep : 2 : 934
size of bag at timestep : 2 : 934
size of bag at timestep : 1 : 934
size of bag at timestep : 1 : 934
size of bag at timestep : 0 : 934
size of bag at timestep : 0 : 934

 # 935 50639197 -3,611089 -1,017239 3size of bag at timestep : 3 : 935
size of bag at timestep : 3 : 935
size of bag at timestep : 2 : 935
size of bag at timestep : 2 : 935
size of bag at timestep : 1 : 935
size of bag at timestep : 1 : 935
size of bag at timestep : 0 : 935
size of bag at timestep : 0 : 935

 # 936 50711561 -3,611089 -1,017239 3size of bag at timestep : 3 : 936
size of bag at timestep : 3 : 936
size of bag at timestep : 2 : 936
size of bag at timestep : 2 : 936
size of bag at timestep : 1 : 936
size of bag at timestep : 1 : 936
size of bag at timestep : 0 : 936
size of bag at timestep : 0 : 936

 # 937 50784740 -3,611089 -1,017239 3size of bag at timestep : 3 : 937
size of bag at timestep : 3 : 937
size of bag at timestep : 2 : 937
size of bag at timestep : 2 : 937
size of bag at timestep : 1 : 937
size of bag at timestep : 1 : 937
size of bag at timestep : 0 : 937
size of bag at timestep : 0 : 937

 # 938 50857872 -3,611089 -1,017239 3size of bag at timestep : 3 : 938
size of bag at timestep : 3 : 938
size of bag at timestep : 2 : 938
size of bag at timestep : 2 : 938
size of bag at timestep : 1 : 938
size of bag at timestep : 1 : 938
size of bag at timestep : 0 : 938
size of bag at timestep : 0 : 938

 # 939 50929342 -3,611089 -1,017239 3size of bag at timestep : 3 : 939
size of bag at timestep : 3 : 939
size of bag at timestep : 2 : 939
size of bag at timestep : 2 : 939
size of bag at timestep : 1 : 939
size of bag at timestep : 1 : 939
size of bag at timestep : 0 : 939
size of bag at timestep : 0 : 939

 # 940 50998990 -3,611089 -1,017239 3size of bag at timestep : 3 : 940
size of bag at timestep : 3 : 940
size of bag at timestep : 2 : 940
size of bag at timestep : 2 : 940
size of bag at timestep : 1 : 940
size of bag at timestep : 1 : 940
size of bag at timestep : 0 : 940
size of bag at timestep : 0 : 940

 # 941 51075652 -3,611089 -1,017239 3size of bag at timestep : 3 : 941
size of bag at timestep : 3 : 941
size of bag at timestep : 2 : 941
size of bag at timestep : 2 : 941
size of bag at timestep : 1 : 941
size of bag at timestep : 1 : 941
size of bag at timestep : 0 : 941
size of bag at timestep : 0 : 941

 # 942 51143416 -3,611089 -1,017239 3size of bag at timestep : 3 : 942
size of bag at timestep : 3 : 942
size of bag at timestep : 2 : 942
size of bag at timestep : 2 : 942
size of bag at timestep : 1 : 942
size of bag at timestep : 1 : 942
size of bag at timestep : 0 : 942
size of bag at timestep : 0 : 942

 # 943 51215867 -3,611089 -1,017239 3size of bag at timestep : 3 : 943
size of bag at timestep : 3 : 943
size of bag at timestep : 2 : 943
size of bag at timestep : 2 : 943
size of bag at timestep : 1 : 943
size of bag at timestep : 1 : 943
size of bag at timestep : 0 : 943
size of bag at timestep : 0 : 943

 # 944 51287900 -3,611089 -1,017239 3size of bag at timestep : 3 : 944
size of bag at timestep : 3 : 944
size of bag at timestep : 2 : 944
size of bag at timestep : 2 : 944
size of bag at timestep : 1 : 944
size of bag at timestep : 1 : 944
size of bag at timestep : 0 : 944
size of bag at timestep : 0 : 944

 # 945 51358836 -3,611089 -1,017239 3size of bag at timestep : 3 : 945
size of bag at timestep : 3 : 945
size of bag at timestep : 2 : 945
size of bag at timestep : 2 : 945
size of bag at timestep : 1 : 945
size of bag at timestep : 1 : 945
size of bag at timestep : 0 : 945
size of bag at timestep : 0 : 945

 # 946 51426970 -3,611089 -1,017239 3size of bag at timestep : 3 : 946
size of bag at timestep : 3 : 946
size of bag at timestep : 2 : 946
size of bag at timestep : 2 : 946
size of bag at timestep : 1 : 946
size of bag at timestep : 1 : 946
size of bag at timestep : 0 : 946
size of bag at timestep : 0 : 946

 # 947 51510516 -3,611089 -1,017239 3size of bag at timestep : 3 : 947
size of bag at timestep : 3 : 947
size of bag at timestep : 2 : 947
size of bag at timestep : 2 : 947
size of bag at timestep : 1 : 947
size of bag at timestep : 1 : 947
size of bag at timestep : 0 : 947
size of bag at timestep : 0 : 947

 # 948 51584207 -3,611089 -1,017239 3size of bag at timestep : 3 : 948
size of bag at timestep : 3 : 948
size of bag at timestep : 2 : 948
size of bag at timestep : 2 : 948
size of bag at timestep : 1 : 948
size of bag at timestep : 1 : 948
size of bag at timestep : 0 : 948
size of bag at timestep : 0 : 948

 # 949 51664154 -3,611089 -1,017239 3size of bag at timestep : 3 : 949
size of bag at timestep : 3 : 949
size of bag at timestep : 2 : 949
size of bag at timestep : 2 : 949
size of bag at timestep : 1 : 949
size of bag at timestep : 1 : 949
size of bag at timestep : 0 : 949
size of bag at timestep : 0 : 949

 # 950 51740940 -3,611089 -1,017239 3size of bag at timestep : 3 : 950
size of bag at timestep : 3 : 950
size of bag at timestep : 2 : 950
size of bag at timestep : 2 : 950
size of bag at timestep : 1 : 950
size of bag at timestep : 1 : 950
size of bag at timestep : 0 : 950
size of bag at timestep : 0 : 950

 # 951 51827232 -3,611089 -1,017239 3size of bag at timestep : 3 : 951
size of bag at timestep : 3 : 951
size of bag at timestep : 2 : 951
size of bag at timestep : 2 : 951
size of bag at timestep : 1 : 951
size of bag at timestep : 1 : 951
size of bag at timestep : 0 : 951
size of bag at timestep : 0 : 951

 # 952 51908016 -3,611089 -1,017239 3size of bag at timestep : 3 : 952
size of bag at timestep : 3 : 952
size of bag at timestep : 2 : 952
size of bag at timestep : 2 : 952
size of bag at timestep : 1 : 952
size of bag at timestep : 1 : 952
size of bag at timestep : 0 : 952
size of bag at timestep : 0 : 952

 # 953 51998697 -3,611089 -1,017239 3size of bag at timestep : 3 : 953
size of bag at timestep : 3 : 953
size of bag at timestep : 2 : 953
size of bag at timestep : 2 : 953
size of bag at timestep : 1 : 953
size of bag at timestep : 1 : 953
size of bag at timestep : 0 : 953
size of bag at timestep : 0 : 953

 # 954 52081387 -3,611089 -1,017239 3size of bag at timestep : 3 : 954
size of bag at timestep : 3 : 954
size of bag at timestep : 2 : 954
size of bag at timestep : 2 : 954
size of bag at timestep : 1 : 954
size of bag at timestep : 1 : 954
size of bag at timestep : 0 : 954
size of bag at timestep : 0 : 954

 # 955 52171284 -3,611089 -1,017239 3size of bag at timestep : 3 : 955
size of bag at timestep : 3 : 955
size of bag at timestep : 2 : 955
size of bag at timestep : 2 : 955
size of bag at timestep : 1 : 955
size of bag at timestep : 1 : 955
size of bag at timestep : 0 : 955
size of bag at timestep : 0 : 955

 # 956 52253292 -3,611089 -1,017239 3size of bag at timestep : 3 : 956
size of bag at timestep : 3 : 956
size of bag at timestep : 2 : 956
size of bag at timestep : 2 : 956
size of bag at timestep : 1 : 956
size of bag at timestep : 1 : 956
size of bag at timestep : 0 : 956
size of bag at timestep : 0 : 956

 # 957 52343247 -3,611089 -1,017239 3size of bag at timestep : 3 : 957
size of bag at timestep : 3 : 957
size of bag at timestep : 2 : 957
size of bag at timestep : 2 : 957
size of bag at timestep : 1 : 957
size of bag at timestep : 1 : 957
size of bag at timestep : 0 : 957
size of bag at timestep : 0 : 957

 # 958 52427949 -3,611089 -1,017239 3size of bag at timestep : 3 : 958
size of bag at timestep : 3 : 958
size of bag at timestep : 2 : 958
size of bag at timestep : 2 : 958
size of bag at timestep : 1 : 958
size of bag at timestep : 1 : 958
size of bag at timestep : 0 : 958
size of bag at timestep : 0 : 958

 # 959 52512927 -3,611089 -1,017239 3size of bag at timestep : 3 : 959
size of bag at timestep : 3 : 959
size of bag at timestep : 2 : 959
size of bag at timestep : 2 : 959
size of bag at timestep : 1 : 959
size of bag at timestep : 1 : 959
size of bag at timestep : 0 : 959
size of bag at timestep : 0 : 959

 # 960 52600418 -3,611089 -1,017239 3size of bag at timestep : 3 : 960
size of bag at timestep : 3 : 960
size of bag at timestep : 2 : 960
size of bag at timestep : 2 : 960
size of bag at timestep : 1 : 960
size of bag at timestep : 1 : 960
size of bag at timestep : 0 : 960
size of bag at timestep : 0 : 960

 # 961 52710999 -3,611089 -1,017239 3size of bag at timestep : 3 : 961
size of bag at timestep : 3 : 961
size of bag at timestep : 2 : 961
size of bag at timestep : 2 : 961
size of bag at timestep : 1 : 961
size of bag at timestep : 1 : 961
size of bag at timestep : 0 : 961
size of bag at timestep : 0 : 961

 # 962 52811154 -3,611089 -1,017239 3size of bag at timestep : 3 : 962
size of bag at timestep : 3 : 962
size of bag at timestep : 2 : 962
size of bag at timestep : 2 : 962
size of bag at timestep : 1 : 962
size of bag at timestep : 1 : 962
size of bag at timestep : 0 : 962
size of bag at timestep : 0 : 962

 # 963 52914969 -3,611089 -1,017239 3size of bag at timestep : 3 : 963
size of bag at timestep : 3 : 963
size of bag at timestep : 2 : 963
size of bag at timestep : 2 : 963
size of bag at timestep : 1 : 963
size of bag at timestep : 1 : 963
size of bag at timestep : 0 : 963
size of bag at timestep : 0 : 963

 # 964 53025423 -3,611089 -1,017239 3size of bag at timestep : 3 : 964
size of bag at timestep : 3 : 964
size of bag at timestep : 2 : 964
size of bag at timestep : 2 : 964
size of bag at timestep : 1 : 964
size of bag at timestep : 1 : 964
size of bag at timestep : 0 : 964
size of bag at timestep : 0 : 964

 # 965 53141069 -3,611089 -1,017239 3size of bag at timestep : 3 : 965
size of bag at timestep : 3 : 965
size of bag at timestep : 2 : 965
size of bag at timestep : 2 : 965
size of bag at timestep : 1 : 965
size of bag at timestep : 1 : 965
size of bag at timestep : 0 : 965
size of bag at timestep : 0 : 965

 # 966 53254835 -3,611089 -1,017239 3size of bag at timestep : 3 : 966
size of bag at timestep : 3 : 966
size of bag at timestep : 2 : 966
size of bag at timestep : 2 : 966
size of bag at timestep : 1 : 966
size of bag at timestep : 1 : 966
size of bag at timestep : 0 : 966
size of bag at timestep : 0 : 966

 # 967 53378589 -3,611089 -1,017239 3size of bag at timestep : 3 : 967
size of bag at timestep : 3 : 967
size of bag at timestep : 2 : 967
size of bag at timestep : 2 : 967
size of bag at timestep : 1 : 967
size of bag at timestep : 1 : 967
size of bag at timestep : 0 : 967
size of bag at timestep : 0 : 967

 # 968 53508505 -3,611089 -1,017239 3size of bag at timestep : 3 : 968
size of bag at timestep : 3 : 968
size of bag at timestep : 2 : 968
size of bag at timestep : 2 : 968
size of bag at timestep : 1 : 968
size of bag at timestep : 1 : 968
size of bag at timestep : 0 : 968
size of bag at timestep : 0 : 968

 # 969 53626880 -3,611089 -1,017239 3size of bag at timestep : 3 : 969
size of bag at timestep : 3 : 969
size of bag at timestep : 2 : 969
size of bag at timestep : 2 : 969
size of bag at timestep : 1 : 969
size of bag at timestep : 1 : 969
size of bag at timestep : 0 : 969
size of bag at timestep : 0 : 969

 # 970 53755820 -3,611089 -1,017239 3size of bag at timestep : 3 : 970
size of bag at timestep : 3 : 970
size of bag at timestep : 2 : 970
size of bag at timestep : 2 : 970
size of bag at timestep : 1 : 970
size of bag at timestep : 1 : 970
size of bag at timestep : 0 : 970
size of bag at timestep : 0 : 970

 # 971 53879557 -3,611089 -1,017239 3size of bag at timestep : 3 : 971
size of bag at timestep : 3 : 971
size of bag at timestep : 2 : 971
size of bag at timestep : 2 : 971
size of bag at timestep : 1 : 971
size of bag at timestep : 1 : 971
size of bag at timestep : 0 : 971
size of bag at timestep : 0 : 971

 # 972 54018865 -3,611089 -1,017239 3size of bag at timestep : 3 : 972
size of bag at timestep : 3 : 972
size of bag at timestep : 2 : 972
size of bag at timestep : 2 : 972
size of bag at timestep : 1 : 972
size of bag at timestep : 1 : 972
size of bag at timestep : 0 : 972
size of bag at timestep : 0 : 972

 # 973 54131671 -3,611089 -1,017239 3size of bag at timestep : 3 : 973
size of bag at timestep : 3 : 973
size of bag at timestep : 2 : 973
size of bag at timestep : 2 : 973
size of bag at timestep : 1 : 973
size of bag at timestep : 1 : 973
size of bag at timestep : 0 : 973
size of bag at timestep : 0 : 973

 # 974 54254664 -3,611089 -1,017239 3size of bag at timestep : 3 : 974
size of bag at timestep : 3 : 974
size of bag at timestep : 2 : 974
size of bag at timestep : 2 : 974
size of bag at timestep : 1 : 974
size of bag at timestep : 1 : 974
size of bag at timestep : 0 : 974
size of bag at timestep : 0 : 974

 # 975 54376181 -3,611089 -1,017239 3size of bag at timestep : 3 : 975
size of bag at timestep : 3 : 975
size of bag at timestep : 2 : 975
size of bag at timestep : 2 : 975
size of bag at timestep : 1 : 975
size of bag at timestep : 1 : 975
size of bag at timestep : 0 : 975
size of bag at timestep : 0 : 975

 # 976 54487751 -3,611089 -1,017239 3size of bag at timestep : 3 : 976
size of bag at timestep : 3 : 976
size of bag at timestep : 2 : 976
size of bag at timestep : 2 : 976
size of bag at timestep : 1 : 976
size of bag at timestep : 1 : 976
size of bag at timestep : 0 : 976
size of bag at timestep : 0 : 976

 # 977 54623932 -3,611089 -1,017239 3size of bag at timestep : 3 : 977
size of bag at timestep : 3 : 977
size of bag at timestep : 2 : 977
size of bag at timestep : 2 : 977
size of bag at timestep : 1 : 977
size of bag at timestep : 1 : 977
size of bag at timestep : 0 : 977
size of bag at timestep : 0 : 977

 # 978 54756315 -3,611089 -1,017239 3size of bag at timestep : 3 : 978
size of bag at timestep : 3 : 978
size of bag at timestep : 2 : 978
size of bag at timestep : 2 : 978
size of bag at timestep : 1 : 978
size of bag at timestep : 1 : 978
size of bag at timestep : 0 : 978
size of bag at timestep : 0 : 978

 # 979 54888298 -3,611089 -1,017239 3size of bag at timestep : 3 : 979
size of bag at timestep : 3 : 979
size of bag at timestep : 2 : 979
size of bag at timestep : 2 : 979
size of bag at timestep : 1 : 979
size of bag at timestep : 1 : 979
size of bag at timestep : 0 : 979
size of bag at timestep : 0 : 979

 # 980 55029499 -3,611089 -1,017239 3size of bag at timestep : 3 : 980
size of bag at timestep : 3 : 980
size of bag at timestep : 2 : 980
size of bag at timestep : 2 : 980
size of bag at timestep : 1 : 980
size of bag at timestep : 1 : 980
size of bag at timestep : 0 : 980
size of bag at timestep : 0 : 980

 # 981 55174659 -3,611089 -1,017239 3size of bag at timestep : 3 : 981
size of bag at timestep : 3 : 981
size of bag at timestep : 2 : 981
size of bag at timestep : 2 : 981
size of bag at timestep : 1 : 981
size of bag at timestep : 1 : 981
size of bag at timestep : 0 : 981
size of bag at timestep : 0 : 981

 # 982 55322434 -3,611089 -1,017239 3size of bag at timestep : 3 : 982
size of bag at timestep : 3 : 982
size of bag at timestep : 2 : 982
size of bag at timestep : 2 : 982
size of bag at timestep : 1 : 982
size of bag at timestep : 1 : 982
size of bag at timestep : 0 : 982
size of bag at timestep : 0 : 982

 # 983 55492614 -3,611089 -1,017239 3size of bag at timestep : 3 : 983
size of bag at timestep : 3 : 983
size of bag at timestep : 2 : 983
size of bag at timestep : 2 : 983
size of bag at timestep : 1 : 983
size of bag at timestep : 1 : 983
size of bag at timestep : 0 : 983
size of bag at timestep : 0 : 983

 # 984 55675607 -3,611089 -1,017239 3size of bag at timestep : 3 : 984
size of bag at timestep : 3 : 984
size of bag at timestep : 2 : 984
size of bag at timestep : 2 : 984
size of bag at timestep : 1 : 984
size of bag at timestep : 1 : 984
size of bag at timestep : 0 : 984
size of bag at timestep : 0 : 984

 # 985 55858364 -3,611089 -1,017239 3size of bag at timestep : 3 : 985
size of bag at timestep : 3 : 985
size of bag at timestep : 2 : 985
size of bag at timestep : 2 : 985
size of bag at timestep : 1 : 985
size of bag at timestep : 1 : 985
size of bag at timestep : 0 : 985
size of bag at timestep : 0 : 985

 # 986 56042321 -3,611089 -1,017239 3size of bag at timestep : 3 : 986
size of bag at timestep : 3 : 986
size of bag at timestep : 2 : 986
size of bag at timestep : 2 : 986
size of bag at timestep : 1 : 986
size of bag at timestep : 1 : 986
size of bag at timestep : 0 : 986
size of bag at timestep : 0 : 986

 # 987 56229807 -3,611089 -1,017239 3size of bag at timestep : 3 : 987
size of bag at timestep : 3 : 987
size of bag at timestep : 2 : 987
size of bag at timestep : 2 : 987
size of bag at timestep : 1 : 987
size of bag at timestep : 1 : 987
size of bag at timestep : 0 : 987
size of bag at timestep : 0 : 987

 # 988 56475854 -3,611089 -1,017239 3size of bag at timestep : 3 : 988
size of bag at timestep : 3 : 988
size of bag at timestep : 2 : 988
size of bag at timestep : 2 : 988
size of bag at timestep : 1 : 988
size of bag at timestep : 1 : 988
size of bag at timestep : 0 : 988
size of bag at timestep : 0 : 988

 # 989 56782454 -3,611089 -1,017239 3size of bag at timestep : 3 : 989
size of bag at timestep : 3 : 989
size of bag at timestep : 2 : 989
size of bag at timestep : 2 : 989
size of bag at timestep : 1 : 989
size of bag at timestep : 1 : 989
size of bag at timestep : 0 : 989
size of bag at timestep : 0 : 989

 # 990 57035141 -3,611089 -1,017239 3size of bag at timestep : 3 : 990
size of bag at timestep : 3 : 990
size of bag at timestep : 2 : 990
size of bag at timestep : 2 : 990
size of bag at timestep : 1 : 990
size of bag at timestep : 1 : 990
size of bag at timestep : 0 : 990
size of bag at timestep : 0 : 990

 # 991 57301064 -3,611089 -1,017239 3size of bag at timestep : 3 : 991
size of bag at timestep : 3 : 991
size of bag at timestep : 2 : 991
size of bag at timestep : 2 : 991
size of bag at timestep : 1 : 991
size of bag at timestep : 1 : 991
size of bag at timestep : 0 : 991
size of bag at timestep : 0 : 991

 # 992 57580681 -3,611089 -1,017239 3size of bag at timestep : 3 : 992
size of bag at timestep : 3 : 992
size of bag at timestep : 2 : 992
size of bag at timestep : 2 : 992
size of bag at timestep : 1 : 992
size of bag at timestep : 1 : 992
size of bag at timestep : 0 : 992
size of bag at timestep : 0 : 992

 # 993 57806502 -3,611089 -1,017239 3size of bag at timestep : 3 : 993
size of bag at timestep : 3 : 993
size of bag at timestep : 2 : 993
size of bag at timestep : 2 : 993
size of bag at timestep : 1 : 993
size of bag at timestep : 1 : 993
size of bag at timestep : 0 : 993
size of bag at timestep : 0 : 993

 # 994 58099241 -3,611089 -1,017239 3size of bag at timestep : 3 : 994
size of bag at timestep : 3 : 994
size of bag at timestep : 2 : 994
size of bag at timestep : 2 : 994
size of bag at timestep : 1 : 994
size of bag at timestep : 1 : 994
size of bag at timestep : 0 : 994
size of bag at timestep : 0 : 994

 # 995 58412832 -3,611089 -1,017239 3size of bag at timestep : 3 : 995
size of bag at timestep : 3 : 995
size of bag at timestep : 2 : 995
size of bag at timestep : 2 : 995
size of bag at timestep : 1 : 995
size of bag at timestep : 1 : 995
size of bag at timestep : 0 : 995
size of bag at timestep : 0 : 995

 # 996 58649300 -3,611089 -1,017239 3size of bag at timestep : 3 : 996
size of bag at timestep : 3 : 996
size of bag at timestep : 2 : 996
size of bag at timestep : 2 : 996
size of bag at timestep : 1 : 996
size of bag at timestep : 1 : 996
size of bag at timestep : 0 : 996
size of bag at timestep : 0 : 996

 # 997 58881110 -3,611089 -1,017239 3size of bag at timestep : 3 : 997
size of bag at timestep : 3 : 997
size of bag at timestep : 2 : 997
size of bag at timestep : 2 : 997
size of bag at timestep : 1 : 997
size of bag at timestep : 1 : 997
size of bag at timestep : 0 : 997
size of bag at timestep : 0 : 997

 # 998 59121692 -3,611089 -1,017239 3size of bag at timestep : 3 : 998
size of bag at timestep : 3 : 998
size of bag at timestep : 2 : 998
size of bag at timestep : 2 : 998
size of bag at timestep : 1 : 998
size of bag at timestep : 1 : 998
size of bag at timestep : 0 : 998
size of bag at timestep : 0 : 998

 # 999 59378242 -3,611089 -1,017239 3size of bag at timestep : 3 : 999
size of bag at timestep : 3 : 999
size of bag at timestep : 2 : 999
size of bag at timestep : 2 : 999
size of bag at timestep : 1 : 999
size of bag at timestep : 1 : 999
size of bag at timestep : 0 : 999
size of bag at timestep : 0 : 999

 # 1000 59644806 -3,611089 -1,017239 3size of bag at timestep : 3 : 1000
size of bag at timestep : 3 : 1000
size of bag at timestep : 2 : 1000
size of bag at timestep : 2 : 1000
size of bag at timestep : 1 : 1000
size of bag at timestep : 1 : 1000
size of bag at timestep : 0 : 1000
size of bag at timestep : 0 : 1000

 # 1001 59883462 -3,611089 -1,017239 3size of bag at timestep : 3 : 1001
size of bag at timestep : 3 : 1001
size of bag at timestep : 2 : 1001
size of bag at timestep : 2 : 1001
size of bag at timestep : 1 : 1001
size of bag at timestep : 1 : 1001
size of bag at timestep : 0 : 1001
size of bag at timestep : 0 : 1001

 # 1002 60427617 -3,611089 -1,017244 3size of bag at timestep : 3 : 1002
size of bag at timestep : 3 : 1002
size of bag at timestep : 2 : 1002
size of bag at timestep : 2 : 1002
size of bag at timestep : 1 : 1002
size of bag at timestep : 1 : 1002
size of bag at timestep : 0 : 1002
size of bag at timestep : 0 : 1002

 # 1003 60995313 -3,611089 -1,017363 3size of bag at timestep : 3 : 1003
size of bag at timestep : 3 : 1003
size of bag at timestep : 2 : 1003
size of bag at timestep : 2 : 1003
size of bag at timestep : 1 : 1003
size of bag at timestep : 1 : 1003
size of bag at timestep : 0 : 1003
size of bag at timestep : 0 : 1003

 # 1004 61348750 -3,611089 -1,017516 3size of bag at timestep : 3 : 1004
size of bag at timestep : 3 : 1004
size of bag at timestep : 2 : 1004
size of bag at timestep : 2 : 1004
size of bag at timestep : 1 : 1004
size of bag at timestep : 1 : 1004
size of bag at timestep : 0 : 1004
size of bag at timestep : 0 : 1004

 # 1005 61699473 -3,611089 -1,017559 3size of bag at timestep : 3 : 1005
size of bag at timestep : 3 : 1005
size of bag at timestep : 2 : 1005
size of bag at timestep : 2 : 1005
size of bag at timestep : 1 : 1005
size of bag at timestep : 1 : 1005
size of bag at timestep : 0 : 1005
size of bag at timestep : 0 : 1005

 # 1006 62056319 -3,611089 -1,017559 3size of bag at timestep : 3 : 1006
size of bag at timestep : 3 : 1006
size of bag at timestep : 2 : 1006
size of bag at timestep : 2 : 1006
size of bag at timestep : 1 : 1006
size of bag at timestep : 1 : 1006
size of bag at timestep : 0 : 1006
size of bag at timestep : 0 : 1006

 # 1007 62418990 -3,611089 -1,017559 3size of bag at timestep : 3 : 1007
size of bag at timestep : 3 : 1007
size of bag at timestep : 2 : 1007
size of bag at timestep : 2 : 1007
size of bag at timestep : 1 : 1007
size of bag at timestep : 1 : 1007
size of bag at timestep : 0 : 1007
size of bag at timestep : 0 : 1007

 # 1008 62785091 -3,611089 -1,017559 3size of bag at timestep : 3 : 1008
size of bag at timestep : 3 : 1008
size of bag at timestep : 2 : 1008
size of bag at timestep : 2 : 1008
size of bag at timestep : 1 : 1008
size of bag at timestep : 1 : 1008
size of bag at timestep : 0 : 1008
size of bag at timestep : 0 : 1008

 # 1009 63191670 -3,611089 -1,017559 3size of bag at timestep : 3 : 1009
size of bag at timestep : 3 : 1009
size of bag at timestep : 2 : 1009
size of bag at timestep : 2 : 1009
size of bag at timestep : 1 : 1009
size of bag at timestep : 1 : 1009
size of bag at timestep : 0 : 1009
size of bag at timestep : 0 : 1009

 # 1010 63599551 -3,611089 -1,017559 3size of bag at timestep : 3 : 1010
size of bag at timestep : 3 : 1010
size of bag at timestep : 2 : 1010
size of bag at timestep : 2 : 1010
size of bag at timestep : 1 : 1010
size of bag at timestep : 1 : 1010
size of bag at timestep : 0 : 1010
size of bag at timestep : 0 : 1010

 # 1011 63978229 -3,611089 -1,017559 3size of bag at timestep : 3 : 1011
size of bag at timestep : 3 : 1011
size of bag at timestep : 2 : 1011
size of bag at timestep : 2 : 1011
size of bag at timestep : 1 : 1011
size of bag at timestep : 1 : 1011
size of bag at timestep : 0 : 1011
size of bag at timestep : 0 : 1011

 # 1012 64369067 -3,611089 -1,017559 3size of bag at timestep : 3 : 1012
size of bag at timestep : 3 : 1012
size of bag at timestep : 2 : 1012
size of bag at timestep : 2 : 1012
size of bag at timestep : 1 : 1012
size of bag at timestep : 1 : 1012
size of bag at timestep : 0 : 1012
size of bag at timestep : 0 : 1012

 # 1013 64770893 -3,611089 -1,017559 3size of bag at timestep : 3 : 1013
size of bag at timestep : 3 : 1013
size of bag at timestep : 2 : 1013
size of bag at timestep : 2 : 1013
size of bag at timestep : 1 : 1013
size of bag at timestep : 1 : 1013
size of bag at timestep : 0 : 1013
size of bag at timestep : 0 : 1013

 # 1014 65194638 -3,611089 -1,017559 3size of bag at timestep : 3 : 1014
size of bag at timestep : 3 : 1014
size of bag at timestep : 2 : 1014
size of bag at timestep : 2 : 1014
size of bag at timestep : 1 : 1014
size of bag at timestep : 1 : 1014
size of bag at timestep : 0 : 1014
size of bag at timestep : 0 : 1014

 # 1015 65578660 -3,611089 -1,017559 3size of bag at timestep : 3 : 1015
size of bag at timestep : 3 : 1015
size of bag at timestep : 2 : 1015
size of bag at timestep : 2 : 1015
size of bag at timestep : 1 : 1015
size of bag at timestep : 1 : 1015
size of bag at timestep : 0 : 1015
size of bag at timestep : 0 : 1015

 # 1016 65965189 -3,611089 -1,017559 3size of bag at timestep : 3 : 1016
size of bag at timestep : 3 : 1016
size of bag at timestep : 2 : 1016
size of bag at timestep : 2 : 1016
size of bag at timestep : 1 : 1016
size of bag at timestep : 1 : 1016
size of bag at timestep : 0 : 1016
size of bag at timestep : 0 : 1016

 # 1017 66387466 -3,611089 -1,017559 3size of bag at timestep : 3 : 1017
size of bag at timestep : 3 : 1017
size of bag at timestep : 2 : 1017
size of bag at timestep : 2 : 1017
size of bag at timestep : 1 : 1017
size of bag at timestep : 1 : 1017
size of bag at timestep : 0 : 1017
size of bag at timestep : 0 : 1017

 # 1018 66834672 -3,611089 -1,017559 3size of bag at timestep : 3 : 1018
size of bag at timestep : 3 : 1018
size of bag at timestep : 2 : 1018
size of bag at timestep : 2 : 1018
size of bag at timestep : 1 : 1018
size of bag at timestep : 1 : 1018
size of bag at timestep : 0 : 1018
size of bag at timestep : 0 : 1018

 # 1019 67176767 -3,611089 -1,017559 3size of bag at timestep : 3 : 1019
size of bag at timestep : 3 : 1019
size of bag at timestep : 2 : 1019
size of bag at timestep : 2 : 1019
size of bag at timestep : 1 : 1019
size of bag at timestep : 1 : 1019
size of bag at timestep : 0 : 1019
size of bag at timestep : 0 : 1019

 # 1020 67433361 -3,611089 -1,017661 3size of bag at timestep : 3 : 1020
size of bag at timestep : 3 : 1020
size of bag at timestep : 2 : 1020
size of bag at timestep : 2 : 1020
size of bag at timestep : 1 : 1020
size of bag at timestep : 1 : 1020
size of bag at timestep : 0 : 1020
size of bag at timestep : 0 : 1020

 # 1021 67684566 -3,611089 -1,017791 3size of bag at timestep : 3 : 1021
size of bag at timestep : 3 : 1021
size of bag at timestep : 2 : 1021
size of bag at timestep : 2 : 1021
size of bag at timestep : 1 : 1021
size of bag at timestep : 1 : 1021
size of bag at timestep : 0 : 1021
size of bag at timestep : 0 : 1021

 # 1022 67959239 -3,611089 -1,017846 3size of bag at timestep : 3 : 1022
size of bag at timestep : 3 : 1022
size of bag at timestep : 2 : 1022
size of bag at timestep : 2 : 1022
size of bag at timestep : 1 : 1022
size of bag at timestep : 1 : 1022
size of bag at timestep : 0 : 1022
size of bag at timestep : 0 : 1022

 # 1023 68203920 -3,611089 -1,017905 3size of bag at timestep : 3 : 1023
size of bag at timestep : 3 : 1023
size of bag at timestep : 2 : 1023
size of bag at timestep : 2 : 1023
size of bag at timestep : 1 : 1023
size of bag at timestep : 1 : 1023
size of bag at timestep : 0 : 1023
size of bag at timestep : 0 : 1023

 # 1024 68434409 -3,611089 -1,018219 3size of bag at timestep : 3 : 1024
size of bag at timestep : 3 : 1024
size of bag at timestep : 2 : 1024
size of bag at timestep : 2 : 1024
size of bag at timestep : 1 : 1024
size of bag at timestep : 1 : 1024
size of bag at timestep : 0 : 1024
size of bag at timestep : 0 : 1024

 # 1025 68673644 -3,611089 -1,018587 3size of bag at timestep : 3 : 1025
size of bag at timestep : 3 : 1025
size of bag at timestep : 2 : 1025
size of bag at timestep : 2 : 1025
size of bag at timestep : 1 : 1025
size of bag at timestep : 1 : 1025
size of bag at timestep : 0 : 1025
size of bag at timestep : 0 : 1025

 # 1026 68872830 -3,611089 -1,018595 3size of bag at timestep : 3 : 1026
size of bag at timestep : 3 : 1026
size of bag at timestep : 2 : 1026
size of bag at timestep : 2 : 1026
size of bag at timestep : 1 : 1026
size of bag at timestep : 1 : 1026
size of bag at timestep : 0 : 1026
size of bag at timestep : 0 : 1026

 # 1027 69132206 -3,611089 -1,018793 3size of bag at timestep : 3 : 1027
size of bag at timestep : 3 : 1027
size of bag at timestep : 2 : 1027
size of bag at timestep : 2 : 1027
size of bag at timestep : 1 : 1027
size of bag at timestep : 1 : 1027
size of bag at timestep : 0 : 1027
size of bag at timestep : 0 : 1027

 # 1028 69375924 -3,611089 -1,018793 3size of bag at timestep : 3 : 1028
size of bag at timestep : 3 : 1028
size of bag at timestep : 2 : 1028
size of bag at timestep : 2 : 1028
size of bag at timestep : 1 : 1028
size of bag at timestep : 1 : 1028
size of bag at timestep : 0 : 1028
size of bag at timestep : 0 : 1028

 # 1029 69617178 -3,611089 -1,019111 3size of bag at timestep : 3 : 1029
size of bag at timestep : 3 : 1029
size of bag at timestep : 2 : 1029
size of bag at timestep : 2 : 1029
size of bag at timestep : 1 : 1029
size of bag at timestep : 1 : 1029
size of bag at timestep : 0 : 1029
size of bag at timestep : 0 : 1029

 # 1030 69770696 -3,611089 -1,022153 3size of bag at timestep : 3 : 1030
size of bag at timestep : 3 : 1030
size of bag at timestep : 2 : 1030
size of bag at timestep : 2 : 1030
size of bag at timestep : 1 : 1030
size of bag at timestep : 1 : 1030
size of bag at timestep : 0 : 1030
size of bag at timestep : 0 : 1030

 # 1031 69984755 -3,611089 -1,024482 3size of bag at timestep : 3 : 1031
size of bag at timestep : 3 : 1031
size of bag at timestep : 2 : 1031
size of bag at timestep : 2 : 1031
size of bag at timestep : 1 : 1031
size of bag at timestep : 1 : 1031
size of bag at timestep : 0 : 1031
size of bag at timestep : 0 : 1031

 # 1032 70264757 -3,611089 -1,026600 3size of bag at timestep : 3 : 1032
size of bag at timestep : 3 : 1032
size of bag at timestep : 2 : 1032
size of bag at timestep : 2 : 1032
size of bag at timestep : 1 : 1032
size of bag at timestep : 1 : 1032
size of bag at timestep : 0 : 1032
size of bag at timestep : 0 : 1032

 # 1033 70422936 -3,611089 -1,030631 3size of bag at timestep : 3 : 1033
size of bag at timestep : 3 : 1033
size of bag at timestep : 2 : 1033
size of bag at timestep : 2 : 1033
size of bag at timestep : 1 : 1033
size of bag at timestep : 1 : 1033
size of bag at timestep : 0 : 1033
size of bag at timestep : 0 : 1033

 # 1034 70592604 -3,611089 -1,030793 3size of bag at timestep : 3 : 1034
size of bag at timestep : 3 : 1034
size of bag at timestep : 2 : 1034
size of bag at timestep : 2 : 1034
size of bag at timestep : 1 : 1034
size of bag at timestep : 1 : 1034
size of bag at timestep : 0 : 1034
size of bag at timestep : 0 : 1034

 # 1035 70759229 -3,611089 -1,030793 3size of bag at timestep : 3 : 1035
size of bag at timestep : 3 : 1035
size of bag at timestep : 2 : 1035
size of bag at timestep : 2 : 1035
size of bag at timestep : 1 : 1035
size of bag at timestep : 1 : 1035
size of bag at timestep : 0 : 1035
size of bag at timestep : 0 : 1035

 # 1036 70942367 -3,611089 -1,030793 3size of bag at timestep : 3 : 1036
size of bag at timestep : 3 : 1036
size of bag at timestep : 2 : 1036
size of bag at timestep : 2 : 1036
size of bag at timestep : 1 : 1036
size of bag at timestep : 1 : 1036
size of bag at timestep : 0 : 1036
size of bag at timestep : 0 : 1036

 # 1037 71111753 -3,611089 -1,030793 3size of bag at timestep : 3 : 1037
size of bag at timestep : 3 : 1037
size of bag at timestep : 2 : 1037
size of bag at timestep : 2 : 1037
size of bag at timestep : 1 : 1037
size of bag at timestep : 1 : 1037
size of bag at timestep : 0 : 1037
size of bag at timestep : 0 : 1037

 # 1038 71273331 -3,611089 -1,030793 3size of bag at timestep : 3 : 1038
size of bag at timestep : 3 : 1038
size of bag at timestep : 2 : 1038
size of bag at timestep : 2 : 1038
size of bag at timestep : 1 : 1038
size of bag at timestep : 1 : 1038
size of bag at timestep : 0 : 1038
size of bag at timestep : 0 : 1038

 # 1039 71439506 -3,611089 -1,030793 3size of bag at timestep : 3 : 1039
size of bag at timestep : 3 : 1039
size of bag at timestep : 2 : 1039
size of bag at timestep : 2 : 1039
size of bag at timestep : 1 : 1039
size of bag at timestep : 1 : 1039
size of bag at timestep : 0 : 1039
size of bag at timestep : 0 : 1039

 # 1040 71592692 -3,611089 -1,030793 3size of bag at timestep : 3 : 1040
size of bag at timestep : 3 : 1040
size of bag at timestep : 2 : 1040
size of bag at timestep : 2 : 1040
size of bag at timestep : 1 : 1040
size of bag at timestep : 1 : 1040
size of bag at timestep : 0 : 1040
size of bag at timestep : 0 : 1040

 # 1041 71758668 -3,611089 -1,030793 3size of bag at timestep : 3 : 1041
size of bag at timestep : 3 : 1041
size of bag at timestep : 2 : 1041
size of bag at timestep : 2 : 1041
size of bag at timestep : 1 : 1041
size of bag at timestep : 1 : 1041
size of bag at timestep : 0 : 1041
size of bag at timestep : 0 : 1041

 # 1042 71936453 -3,611089 -1,030793 3size of bag at timestep : 3 : 1042
size of bag at timestep : 3 : 1042
size of bag at timestep : 2 : 1042
size of bag at timestep : 2 : 1042
size of bag at timestep : 1 : 1042
size of bag at timestep : 1 : 1042
size of bag at timestep : 0 : 1042
size of bag at timestep : 0 : 1042

 # 1043 72090345 -3,611089 -1,030793 3size of bag at timestep : 3 : 1043
size of bag at timestep : 3 : 1043
size of bag at timestep : 2 : 1043
size of bag at timestep : 2 : 1043
size of bag at timestep : 1 : 1043
size of bag at timestep : 1 : 1043
size of bag at timestep : 0 : 1043
size of bag at timestep : 0 : 1043

 # 1044 72254646 -3,611089 -1,030793 3size of bag at timestep : 3 : 1044
size of bag at timestep : 3 : 1044
size of bag at timestep : 2 : 1044
size of bag at timestep : 2 : 1044
size of bag at timestep : 1 : 1044
size of bag at timestep : 1 : 1044
size of bag at timestep : 0 : 1044
size of bag at timestep : 0 : 1044

 # 1045 72415988 -3,611089 -1,030793 3size of bag at timestep : 3 : 1045
size of bag at timestep : 3 : 1045
size of bag at timestep : 2 : 1045
size of bag at timestep : 2 : 1045
size of bag at timestep : 1 : 1045
size of bag at timestep : 1 : 1045
size of bag at timestep : 0 : 1045
size of bag at timestep : 0 : 1045

 # 1046 72585199 -3,611089 -1,030793 3size of bag at timestep : 3 : 1046
size of bag at timestep : 3 : 1046
size of bag at timestep : 2 : 1046
size of bag at timestep : 2 : 1046
size of bag at timestep : 1 : 1046
size of bag at timestep : 1 : 1046
size of bag at timestep : 0 : 1046
size of bag at timestep : 0 : 1046

 # 1047 72758043 -3,611089 -1,030793 3size of bag at timestep : 3 : 1047
size of bag at timestep : 3 : 1047
size of bag at timestep : 2 : 1047
size of bag at timestep : 2 : 1047
size of bag at timestep : 1 : 1047
size of bag at timestep : 1 : 1047
size of bag at timestep : 0 : 1047
size of bag at timestep : 0 : 1047

 # 1048 72942316 -3,611089 -1,030793 3size of bag at timestep : 3 : 1048
size of bag at timestep : 3 : 1048
size of bag at timestep : 2 : 1048
size of bag at timestep : 2 : 1048
size of bag at timestep : 1 : 1048
size of bag at timestep : 1 : 1048
size of bag at timestep : 0 : 1048
size of bag at timestep : 0 : 1048

 # 1049 73136836 -3,611089 -1,030793 3size of bag at timestep : 3 : 1049
size of bag at timestep : 3 : 1049
size of bag at timestep : 2 : 1049
size of bag at timestep : 2 : 1049
size of bag at timestep : 1 : 1049
size of bag at timestep : 1 : 1049
size of bag at timestep : 0 : 1049
size of bag at timestep : 0 : 1049

 # 1050 73372274 -3,611089 -1,030793 3size of bag at timestep : 3 : 1050
size of bag at timestep : 3 : 1050
size of bag at timestep : 2 : 1050
size of bag at timestep : 2 : 1050
size of bag at timestep : 1 : 1050
size of bag at timestep : 1 : 1050
size of bag at timestep : 0 : 1050
size of bag at timestep : 0 : 1050

 # 1051 73609958 -3,611089 -1,030793 3size of bag at timestep : 3 : 1051
size of bag at timestep : 3 : 1051
size of bag at timestep : 2 : 1051
size of bag at timestep : 2 : 1051
size of bag at timestep : 1 : 1051
size of bag at timestep : 1 : 1051
size of bag at timestep : 0 : 1051
size of bag at timestep : 0 : 1051

 # 1052 74098138 -3,611089 -1,030793 3size of bag at timestep : 3 : 1052
size of bag at timestep : 3 : 1052
size of bag at timestep : 2 : 1052
size of bag at timestep : 2 : 1052
size of bag at timestep : 1 : 1052
size of bag at timestep : 1 : 1052
size of bag at timestep : 0 : 1052
size of bag at timestep : 0 : 1052

 # 1053 74311785 -3,611089 -1,032424 3size of bag at timestep : 3 : 1053
size of bag at timestep : 3 : 1053
size of bag at timestep : 2 : 1053
size of bag at timestep : 2 : 1053
size of bag at timestep : 1 : 1053
size of bag at timestep : 1 : 1053
size of bag at timestep : 0 : 1053
size of bag at timestep : 0 : 1053

 # 1054 74494652 -3,611089 -1,035938 3size of bag at timestep : 3 : 1054
size of bag at timestep : 3 : 1054
size of bag at timestep : 2 : 1054
size of bag at timestep : 2 : 1054
size of bag at timestep : 1 : 1054
size of bag at timestep : 1 : 1054
size of bag at timestep : 0 : 1054
size of bag at timestep : 0 : 1054

 # 1055 74688601 -3,611089 -1,036945 3size of bag at timestep : 3 : 1055
size of bag at timestep : 3 : 1055
size of bag at timestep : 2 : 1055
size of bag at timestep : 2 : 1055
size of bag at timestep : 1 : 1055
size of bag at timestep : 1 : 1055
size of bag at timestep : 0 : 1055
size of bag at timestep : 0 : 1055

 # 1056 74888918 -3,611089 -1,037394 3size of bag at timestep : 3 : 1056
size of bag at timestep : 3 : 1056
size of bag at timestep : 2 : 1056
size of bag at timestep : 2 : 1056
size of bag at timestep : 1 : 1056
size of bag at timestep : 1 : 1056
size of bag at timestep : 0 : 1056
size of bag at timestep : 0 : 1056

 # 1057 75055319 -3,611089 -1,040569 3size of bag at timestep : 3 : 1057
size of bag at timestep : 3 : 1057
size of bag at timestep : 2 : 1057
size of bag at timestep : 2 : 1057
size of bag at timestep : 1 : 1057
size of bag at timestep : 1 : 1057
size of bag at timestep : 0 : 1057
size of bag at timestep : 0 : 1057

 # 1058 75267479 -3,611089 -1,041437 3size of bag at timestep : 3 : 1058
size of bag at timestep : 3 : 1058
size of bag at timestep : 2 : 1058
size of bag at timestep : 2 : 1058
size of bag at timestep : 1 : 1058
size of bag at timestep : 1 : 1058
size of bag at timestep : 0 : 1058
size of bag at timestep : 0 : 1058

 # 1059 75445637 -3,611089 -1,041622 3size of bag at timestep : 3 : 1059
size of bag at timestep : 3 : 1059
size of bag at timestep : 2 : 1059
size of bag at timestep : 2 : 1059
size of bag at timestep : 1 : 1059
size of bag at timestep : 1 : 1059
size of bag at timestep : 0 : 1059
size of bag at timestep : 0 : 1059

 # 1060 75677927 -3,611089 -1,042829 3size of bag at timestep : 3 : 1060
size of bag at timestep : 3 : 1060
size of bag at timestep : 2 : 1060
size of bag at timestep : 2 : 1060
size of bag at timestep : 1 : 1060
size of bag at timestep : 1 : 1060
size of bag at timestep : 0 : 1060
size of bag at timestep : 0 : 1060

 # 1061 75887498 -3,611089 -1,043275 3size of bag at timestep : 3 : 1061
size of bag at timestep : 3 : 1061
size of bag at timestep : 2 : 1061
size of bag at timestep : 2 : 1061
size of bag at timestep : 1 : 1061
size of bag at timestep : 1 : 1061
size of bag at timestep : 0 : 1061
size of bag at timestep : 0 : 1061

 # 1062 76171564 -3,611089 -1,044345 3size of bag at timestep : 3 : 1062
size of bag at timestep : 3 : 1062
size of bag at timestep : 2 : 1062
size of bag at timestep : 2 : 1062
size of bag at timestep : 1 : 1062
size of bag at timestep : 1 : 1062
size of bag at timestep : 0 : 1062
size of bag at timestep : 0 : 1062

 # 1063 76393394 -3,611089 -1,045988 3size of bag at timestep : 3 : 1063
size of bag at timestep : 3 : 1063
size of bag at timestep : 2 : 1063
size of bag at timestep : 2 : 1063
size of bag at timestep : 1 : 1063
size of bag at timestep : 1 : 1063
size of bag at timestep : 0 : 1063
size of bag at timestep : 0 : 1063

 # 1064 76571710 -3,611089 -1,045988 3size of bag at timestep : 3 : 1064
size of bag at timestep : 3 : 1064
size of bag at timestep : 2 : 1064
size of bag at timestep : 2 : 1064
size of bag at timestep : 1 : 1064
size of bag at timestep : 1 : 1064
size of bag at timestep : 0 : 1064
size of bag at timestep : 0 : 1064

 # 1065 76815198 -3,611089 -1,045988 3size of bag at timestep : 3 : 1065
size of bag at timestep : 3 : 1065
size of bag at timestep : 2 : 1065
size of bag at timestep : 2 : 1065
size of bag at timestep : 1 : 1065
size of bag at timestep : 1 : 1065
size of bag at timestep : 0 : 1065
size of bag at timestep : 0 : 1065

 # 1066 77116847 -3,611089 -1,046215 3size of bag at timestep : 3 : 1066
size of bag at timestep : 3 : 1066
size of bag at timestep : 2 : 1066
size of bag at timestep : 2 : 1066
size of bag at timestep : 1 : 1066
size of bag at timestep : 1 : 1066
size of bag at timestep : 0 : 1066
size of bag at timestep : 0 : 1066

 # 1067 77297992 -3,611089 -1,046851 3size of bag at timestep : 3 : 1067
size of bag at timestep : 3 : 1067
size of bag at timestep : 2 : 1067
size of bag at timestep : 2 : 1067
size of bag at timestep : 1 : 1067
size of bag at timestep : 1 : 1067
size of bag at timestep : 0 : 1067
size of bag at timestep : 0 : 1067

 # 1068 77530541 -3,611089 -1,047095 3size of bag at timestep : 3 : 1068
size of bag at timestep : 3 : 1068
size of bag at timestep : 2 : 1068
size of bag at timestep : 2 : 1068
size of bag at timestep : 1 : 1068
size of bag at timestep : 1 : 1068
size of bag at timestep : 0 : 1068
size of bag at timestep : 0 : 1068

 # 1069 77835109 -3,611089 -1,047252 3size of bag at timestep : 3 : 1069
size of bag at timestep : 3 : 1069
size of bag at timestep : 2 : 1069
size of bag at timestep : 2 : 1069
size of bag at timestep : 1 : 1069
size of bag at timestep : 1 : 1069
size of bag at timestep : 0 : 1069
size of bag at timestep : 0 : 1069

 # 1070 78161203 -3,611089 -1,047699 3size of bag at timestep : 3 : 1070
size of bag at timestep : 3 : 1070
size of bag at timestep : 2 : 1070
size of bag at timestep : 2 : 1070
size of bag at timestep : 1 : 1070
size of bag at timestep : 1 : 1070
size of bag at timestep : 0 : 1070
size of bag at timestep : 0 : 1070

 # 1071 78401360 -3,611089 -1,047867 3size of bag at timestep : 3 : 1071
size of bag at timestep : 3 : 1071
size of bag at timestep : 2 : 1071
size of bag at timestep : 2 : 1071
size of bag at timestep : 1 : 1071
size of bag at timestep : 1 : 1071
size of bag at timestep : 0 : 1071
size of bag at timestep : 0 : 1071

 # 1072 78643692 -3,611089 -1,047867 3size of bag at timestep : 3 : 1072
size of bag at timestep : 3 : 1072
size of bag at timestep : 2 : 1072
size of bag at timestep : 2 : 1072
size of bag at timestep : 1 : 1072
size of bag at timestep : 1 : 1072
size of bag at timestep : 0 : 1072
size of bag at timestep : 0 : 1072

 # 1073 78882179 -3,611089 -1,047867 3size of bag at timestep : 3 : 1073
size of bag at timestep : 3 : 1073
size of bag at timestep : 2 : 1073
size of bag at timestep : 2 : 1073
size of bag at timestep : 1 : 1073
size of bag at timestep : 1 : 1073
size of bag at timestep : 0 : 1073
size of bag at timestep : 0 : 1073

 # 1074 79133396 -3,611089 -1,047867 3size of bag at timestep : 3 : 1074
size of bag at timestep : 3 : 1074
size of bag at timestep : 2 : 1074
size of bag at timestep : 2 : 1074
size of bag at timestep : 1 : 1074
size of bag at timestep : 1 : 1074
size of bag at timestep : 0 : 1074
size of bag at timestep : 0 : 1074

 # 1075 79393924 -3,611089 -1,047867 3size of bag at timestep : 3 : 1075
size of bag at timestep : 3 : 1075
size of bag at timestep : 2 : 1075
size of bag at timestep : 2 : 1075
size of bag at timestep : 1 : 1075
size of bag at timestep : 1 : 1075
size of bag at timestep : 0 : 1075

==> logs2/advTiger/advTigerH5.txt <==
bounds at b_0 : 15.0 , -25.0
bounds at b_0 : 15.0 , -25.0
bounds at b_0 : 11.0 , -21.0
bounds at b_0 : 7.0 , -17.0
bounds at b_0 : 3.0 , -13.741639137268066
bounds at b_0 : 3.0 , -13.741639137268066
bounds at b_0 : 3.0 , -13.741639137268066
bounds at b_0 : 3.0 , -13.741639137268066
bounds at b_0 : 0.013333320617675781 , -13.097383499145508
bounds at b_0 : 0.013333320617675781 , -8.835210800170898
bounds at b_0 : 0.013333320617675781 , -8.835210800170898
bounds at b_0 : -0.05374997854232788 , -8.835210800170898
bounds at b_0 : -0.8199142813682556 , -8.835210800170898
bounds at b_0 : -0.8199142813682556 , -8.835210800170898
bounds at b_0 : -0.8199142813682556 , -8.835210800170898
bounds at b_0 : -0.8199142813682556 , -8.835210800170898
bounds at b_0 : -1.1221892833709717 , -8.835210800170898
bounds at b_0 : -1.1221892833709717 , -8.835210800170898
bounds at b_0 : -1.1221892833709717 , -8.835210800170898
bounds at b_0 : -1.1221892833709717 , -8.835210800170898
bounds at b_0 : -1.1221892833709717 , -8.835210800170898
bounds at b_0 : -1.1221892833709717 , -5.956265449523926
bounds at b_0 : -1.1221892833709717 , -5.956265449523926
bounds at b_0 : -2.5484228134155273 , -5.956265449523926
bounds at b_0 : -2.5484228134155273 , -5.956265449523926
bounds at b_0 : -2.5484228134155273 , -5.956265449523926
bounds at b_0 : -2.6293106079101562 , -5.948868751525879
bounds at b_0 : -2.6293106079101562 , -5.948868274688721
bounds at b_0 : -2.6293106079101562 , -5.948868274688721
bounds at b_0 : -2.6293106079101562 , -5.948868274688721
bounds at b_0 : -2.6293106079101562 , -5.79431676864624
bounds at b_0 : -2.6293106079101562 , -5.79431676864624
bounds at b_0 : -2.6293106079101562 , -5.658804893493652
bounds at b_0 : -2.6293106079101562 , -5.609592437744141
bounds at b_0 : -2.6293106079101562 , -5.609592437744141
bounds at b_0 : -2.6293106079101562 , -5.609592437744141
bounds at b_0 : -2.7245726585388184 , -5.609592437744141
bounds at b_0 : -2.7245726585388184 , -5.609592437744141
bounds at b_0 : -2.7245726585388184 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.609592437744141
bounds at b_0 : -2.992875337600708 , -5.5954060554504395
bounds at b_0 : -2.992875337600708 , -5.5954060554504395
bounds at b_0 : -2.992875337600708 , -5.5954060554504395
bounds at b_0 : -2.992875337600708 , -5.5954060554504395
bounds at b_0 : -2.992875337600708 , -5.5954060554504395
bounds at b_0 : -2.992875337600708 , -5.5954060554504395
bounds at b_0 : -2.992875337600708 , -5.5954060554504395
bounds at b_0 : -2.992875337600708 , -5.5954060554504395
bounds at b_0 : -2.992875337600708 , -5.5954060554504395
bounds at b_0 : -2.992875337600708 , -5.5954060554504395
bounds at b_0 : -2.992875337600708 , -5.5517473220825195
bounds at b_0 : -2.992875337600708 , -5.5517473220825195
bounds at b_0 : -2.992875337600708 , -5.5517473220825195
bounds at b_0 : -2.992875337600708 , -5.548652648925781
bounds at b_0 : -2.992875337600708 , -5.548652648925781
bounds at b_0 : -2.992875337600708 , -5.548652648925781
bounds at b_0 : -2.992875337600708 , -5.548652648925781
bounds at b_0 : -2.992875337600708 , -5.548652648925781
bounds at b_0 : -2.9955713748931885 , -5.548652648925781
bounds at b_0 : -2.9955713748931885 , -5.548652648925781
bounds at b_0 : -2.9955713748931885 , -5.548652648925781
bounds at b_0 : -2.9955713748931885 , -5.548652648925781
bounds at b_0 : -2.9955713748931885 , -5.548652648925781
bounds at b_0 : -2.9955713748931885 , -5.548652648925781
bounds at b_0 : -2.9955713748931885 , -5.548652648925781
bounds at b_0 : -2.9955713748931885 , -5.548652648925781
bounds at b_0 : -2.9955713748931885 , -5.548652648925781
bounds at b_0 : -2.9955713748931885 , -5.548652648925781
bounds at b_0 : -2.9955713748931885 , -5.548652648925781
bounds at b_0 : -2.9955713748931885 , -5.548652648925781
bounds at b_0 : -2.9955713748931885 , -5.548652648925781
bounds at b_0 : -2.9955713748931885 , -5.548652648925781
bounds at b_0 : -3.0049211978912354 , -5.548652648925781
bounds at b_0 : -3.0049211978912354 , -5.548652648925781
bounds at b_0 : -3.0049211978912354 , -5.548652648925781
bounds at b_0 : -3.0049211978912354 , -5.548652648925781
bounds at b_0 : -3.0049211978912354 , -5.548652648925781
bounds at b_0 : -3.0049211978912354 , -5.548652648925781
bounds at b_0 : -3.0092697143554688 , -5.548652648925781
bounds at b_0 : -3.0092697143554688 , -5.548652648925781
bounds at b_0 : -3.0092697143554688 , -5.548652648925781
bounds at b_0 : -3.0092697143554688 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.0142204761505127 , -5.548652648925781
bounds at b_0 : -3.023452043533325 , -5.548652648925781
bounds at b_0 : -3.023452043533325 , -5.548652648925781
bounds at b_0 : -3.023452043533325 , -5.548652648925781
bounds at b_0 : -3.023452043533325 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.029712438583374 , -5.548652648925781
bounds at b_0 : -3.0317542552948 , -5.548652648925781
bounds at b_0 : -3.0317542552948 , -5.548652648925781
bounds at b_0 : -3.0317542552948 , -5.548652648925781
bounds at b_0 : -3.0317542552948 , -5.548652648925781
bounds at b_0 : -3.0317542552948 , -5.548652648925781
bounds at b_0 : -3.0317542552948 , -5.548652648925781
bounds at b_0 : -3.0319414138793945 , -5.548652648925781
bounds at b_0 : -3.0319414138793945 , -5.548652648925781
bounds at b_0 : -3.0319414138793945 , -5.548652648925781
bounds at b_0 : -3.0319414138793945 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.548652648925781
bounds at b_0 : -3.0351154804229736 , -5.525276184082031
bounds at b_0 : -3.0351154804229736 , -5.525276184082031
bounds at b_0 : -3.0351154804229736 , -5.525276184082031
bounds at b_0 : -3.0351154804229736 , -5.525147914886475
bounds at b_0 : -3.0351154804229736 , -5.525147914886475
bounds at b_0 : -3.0351154804229736 , -5.5092668533325195
bounds at b_0 : -3.0351154804229736 , -5.508370399475098
bounds at b_0 : -3.0351154804229736 , -5.508370399475098
bounds at b_0 : -3.0351154804229736 , -5.508370399475098
bounds at b_0 : -3.0351154804229736 , -5.461413383483887
bounds at b_0 : -3.0351154804229736 , -5.461197376251221
bounds at b_0 : -3.0351154804229736 , -5.461197376251221
bounds at b_0 : -3.0351154804229736 , -5.461197376251221
bounds at b_0 : -3.0351154804229736 , -5.449585437774658
bounds at b_0 : -3.0351154804229736 , -5.449585437774658
bounds at b_0 : -3.0351154804229736 , -5.449585437774658
bounds at b_0 : -3.0351154804229736 , -5.449585437774658
bounds at b_0 : -3.0351154804229736 , -5.449585437774658
bounds at b_0 : -3.0351154804229736 , -5.449585437774658
bounds at b_0 : -3.0351154804229736 , -5.449585437774658
bounds at b_0 : -3.0351154804229736 , -5.4493727684021
bounds at b_0 : -3.0351154804229736 , -5.4493727684021
bounds at b_0 : -3.0351154804229736 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.035632371902466 , -5.4493727684021
bounds at b_0 : -3.037365674972534 , -5.4493727684021
bounds at b_0 : -3.0385539531707764 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.038581609725952 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.4493727684021
bounds at b_0 : -3.0386745929718018 , -5.430033206939697
bounds at b_0 : -3.0386745929718018 , -5.430033206939697
bounds at b_0 : -3.0386745929718018 , -5.430032730102539
bounds at b_0 : -3.0386745929718018 , -5.430032730102539
bounds at b_0 : -3.0386745929718018 , -5.430032730102539
bounds at b_0 : -3.0386745929718018 , -5.430032730102539
bounds at b_0 : -3.0386745929718018 , -5.430032730102539
bounds at b_0 : -3.0386745929718018 , -5.430032730102539
bounds at b_0 : -3.0386745929718018 , -5.430032730102539
bounds at b_0 : -3.0386745929718018 , -5.430032730102539
bounds at b_0 : -3.0386745929718018 , -5.38770055770874
bounds at b_0 : -3.0386745929718018 , -5.385788917541504
bounds at b_0 : -3.0386745929718018 , -5.385788917541504
bounds at b_0 : -3.0386745929718018 , -5.385788917541504
bounds at b_0 : -3.0386745929718018 , -5.385788917541504
bounds at b_0 : -3.0386745929718018 , -5.385788917541504
bounds at b_0 : -3.0386745929718018 , -5.385788917541504
bounds at b_0 : -3.0386745929718018 , -5.385788917541504
bounds at b_0 : -3.0386745929718018 , -5.385788917541504
bounds at b_0 : -3.0386745929718018 , -5.385788917541504
bounds at b_0 : -3.0386745929718018 , -5.37933349609375
bounds at b_0 : -3.0386745929718018 , -5.37933349609375
bounds at b_0 : -3.0386745929718018 , -5.37933349609375
bounds at b_0 : -3.0386745929718018 , -5.37933349609375
bounds at b_0 : -3.0386745929718018 , -5.219842433929443
bounds at b_0 : -3.0386745929718018 , -5.219842433929443
bounds at b_0 : -3.0386745929718018 , -5.219842433929443
bounds at b_0 : -3.0386745929718018 , -5.219842433929443
bounds at b_0 : -3.0386745929718018 , -5.219842433929443
bounds at b_0 : -3.0386745929718018 , -5.219842433929443
bounds at b_0 : -3.0386745929718018 , -5.219842433929443
bounds at b_0 : -3.0386745929718018 , -5.219842433929443
bounds at b_0 : -3.0386745929718018 , -5.219842433929443
bounds at b_0 : -3.0386745929718018 , -5.219842433929443
bounds at b_0 : -3.0386745929718018 , -5.219842433929443
bounds at b_0 : -3.0386745929718018 , -5.219842433929443
bounds at b_0 : -3.0386745929718018 , -5.2195329666137695
bounds at b_0 : -3.0386745929718018 , -5.219296932220459
bounds at b_0 : -3.0386745929718018 , -5.219296932220459
bounds at b_0 : -3.0386745929718018 , -5.219296932220459
bounds at b_0 : -3.0386745929718018 , -5.219296932220459
bounds at b_0 : -3.0386745929718018 , -5.218906879425049
bounds at b_0 : -3.0386745929718018 , -5.216866493225098
bounds at b_0 : -3.0386745929718018 , -5.21365213394165
bounds at b_0 : -3.0386745929718018 , -5.21365213394165
bounds at b_0 : -3.0386745929718018 , -5.21365213394165
bounds at b_0 : -3.0386745929718018 , -5.21365213394165
bounds at b_0 : -3.0386745929718018 , -5.179693698883057
bounds at b_0 : -3.0386745929718018 , -5.176939964294434
bounds at b_0 : -3.0386745929718018 , -5.176939964294434
bounds at b_0 : -3.0386745929718018 , -5.176939964294434
bounds at b_0 : -3.0386745929718018 , -5.176939964294434
bounds at b_0 : -3.0386745929718018 , -5.13831901550293
bounds at b_0 : -3.0386745929718018 , -5.137105464935303
bounds at b_0 : -3.0386745929718018 , -5.136997222900391
bounds at b_0 : -3.0386745929718018 , -5.136997222900391
bounds at b_0 : -3.0386745929718018 , -5.136997222900391
bounds at b_0 : -3.0386745929718018 , -5.136997222900391
bounds at b_0 : -3.0386745929718018 , -5.136997222900391
bounds at b_0 : -3.0386745929718018 , -5.136997222900391
bounds at b_0 : -3.0386745929718018 , -5.136997222900391
bounds at b_0 : -3.0386745929718018 , -5.136997222900391
bounds at b_0 : -3.0386745929718018 , -5.129877090454102
bounds at b_0 : -3.0386745929718018 , -5.1298508644104
bounds at b_0 : -3.0386745929718018 , -5.1298508644104
bounds at b_0 : -3.0386745929718018 , -5.1298508644104
bounds at b_0 : -3.0386745929718018 , -5.127211570739746
bounds at b_0 : -3.0386745929718018 , -5.12677526473999
bounds at b_0 : -3.0386745929718018 , -5.126681804656982
bounds at b_0 : -3.0386745929718018 , -5.126681804656982
bounds at b_0 : -3.0386745929718018 , -5.126681804656982
bounds at b_0 : -3.0386745929718018 , -5.126681804656982
bounds at b_0 : -3.0386745929718018 , -5.126681804656982
bounds at b_0 : -3.0386745929718018 , -5.118018627166748
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.115757465362549
bounds at b_0 : -3.0386745929718018 , -5.111912727355957
bounds at b_0 : -3.0386745929718018 , -5.104786396026611
bounds at b_0 : -3.0386745929718018 , -5.104786396026611
bounds at b_0 : -3.0386745929718018 , -5.104786396026611
bounds at b_0 : -3.0386745929718018 , -5.104786396026611
bounds at b_0 : -3.0386745929718018 , -5.104786396026611
bounds at b_0 : -3.0386745929718018 , -5.104786396026611
bounds at b_0 : -3.0386745929718018 , -5.104786396026611
bounds at b_0 : -3.0386745929718018 , -5.104786396026611
bounds at b_0 : -3.0386745929718018 , -5.104743480682373
bounds at b_0 : -3.0386745929718018 , -5.099291801452637
bounds at b_0 : -3.0386745929718018 , -5.099291801452637
bounds at b_0 : -3.0386745929718018 , -5.099291801452637
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.0386745929718018 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.129652738571167 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1507396697998047 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1589436531066895 , -5.0536603927612305
bounds at b_0 : -3.1692826747894287 , -5.0536603927612305
bounds at b_0 : -3.1702215671539307 , -5.0536603927612305
bounds at b_0 : -3.1703009605407715 , -5.0536603927612305
bounds at b_0 : -3.1703009605407715 , -5.0536603927612305
bounds at b_0 : -3.1703009605407715 , -5.0536603927612305
bounds at b_0 : -3.1703009605407715 , -5.0536603927612305
bounds at b_0 : -3.1703009605407715 , -5.0536603927612305
bounds at b_0 : -3.1703009605407715 , -5.0536603927612305
bounds at b_0 : -3.1703009605407715 , -5.0536603927612305
bounds at b_0 : -3.1703009605407715 , -5.0536603927612305
bounds at b_0 : -3.1703009605407715 , -5.0536603927612305
bounds at b_0 : -3.1703009605407715 , -5.0536603927612305
bounds at b_0 : -3.1703009605407715 , -5.0536603927612305
bounds at b_0 : -3.1703009605407715 , -5.0536603927612305

==> logs2/compTiger/compTigerH2.txt <==
bounds at b_0 : 11.9999988 , -11.9999988
bounds at b_0 : 11.9999988 , -11.9999988
bounds at b_0 : 4.576922619230769 , -4.576922619230769
bounds at b_0 : 0.0 , 0.0

==> logs2/compTiger/compTigerH3.txt <==
/usr/lib/jvm/java-1.11.0-openjdk-amd64/bin/java -Djava.library.path=/home/delage/cplex/bin/x86-64_linux/:/home/delage/gurobi910/linux64/lib/ -javaagent:/home/delage/idea-IU-203.5981.155/lib/idea_rt.jar=44307:/home/delage/idea-IU-203.5981.155/bin -Dfile.encoding=UTF-8 -classpath /home/delage/gitAfterICML/aurelien.delage/src/out/production/aurelien.delage:/home/delage/gurobi910/linux64/lib/gurobi.jar:/home/delage/cplex/lib/cplex.jar:/home/delage/gitAfterICML/aurelien.delage/lib/Jama-1.0.3.jar posg.Main -m=lp -p=compTiger -h=3 -e=0.001
parsing args: method chosen : lp
problem chosen : compTiger

done parsing...

the states of the POSG are the following: 

state1
state2
with initial belief : null
--------------------------------------

the actions of the POSG for player 1 are the following: 

block
listen
openLeft
openRight

the actions of the POSG for player 2 are the following: 

block
listen
openLeft
openRight
--------------------------------------

the observations of the POSG for player 1 are the following: 

left
right
nothing

the observations of the POSG for player 2 are the following: 

left
right
nothing

the observations of the POSG are the following: 

left
right
nothing
--------------------------------------

Les probabilités de transition sont les suivantes: 

--------------------------------------

Les récompenses sont les suivantes de transition sont les suivantes: 

--------------------------------------

Les probabilités observations sont les suivantes de transition sont les suivantes: 

--------------------------------------
Begin Sanity check

 # 1 717 -17,999998 17,999998 0size of bag at timestep : 2 : 1


 # 2 1224 -17,999998 17,999998 2size of bag at timestep : 2 : 2
size of bag at timestep : 2 : 2
size of bag at timestep : 1 : 2
size of bag at timestep : 1 : 2
size of bag at timestep : 0 : 2
size of bag at timestep : 0 : 2

 # 3 1655 -11,999999 11,999999 2size of bag at timestep : 2 : 3
size of bag at timestep : 2 : 3
size of bag at timestep : 1 : 3
size of bag at timestep : 1 : 3
size of bag at timestep : 0 : 3
size of bag at timestep : 0 : 3

 # 4 2192 -8,153846 8,153846 2size of bag at timestep : 2 : 4
size of bag at timestep : 2 : 4
size of bag at timestep : 1 : 4
size of bag at timestep : 1 : 4
size of bag at timestep : 0 : 4
size of bag at timestep : 0 : 4

 # 5 3273 -8,153846 8,153846 2size of bag at timestep : 2 : 5
size of bag at timestep : 2 : 5
size of bag at timestep : 1 : 5
size of bag at timestep : 1 : 5
size of bag at timestep : 0 : 5
size of bag at timestep : 0 : 5

 # 6 4560 -1,450000 1,450000 2size of bag at timestep : 2 : 6
size of bag at timestep : 2 : 6
size of bag at timestep : 1 : 6
size of bag at timestep : 1 : 6
size of bag at timestep : 0 : 6
size of bag at timestep : 0 : 6

 # 7 4888 -1,008245 1,008245 2size of bag at timestep : 2 : 7
size of bag at timestep : 2 : 7
size of bag at timestep : 1 : 7
size of bag at timestep : 1 : 7
size of bag at timestep : 0 : 7
size of bag at timestep : 0 : 7

 # 8 5215 -1,008245 1,008245 2size of bag at timestep : 2 : 8
size of bag at timestep : 2 : 8
size of bag at timestep : 1 : 8
size of bag at timestep : 1 : 8
size of bag at timestep : 0 : 8
size of bag at timestep : 0 : 8

 # 9 5455 -1,008245 1,008245 2size of bag at timestep : 2 : 9
size of bag at timestep : 2 : 9
size of bag at timestep : 1 : 9
size of bag at timestep : 1 : 9
size of bag at timestep : 0 : 9
size of bag at timestep : 0 : 9

 # 10 5755 -1,008245 1,008245 2size of bag at timestep : 2 : 10
size of bag at timestep : 2 : 10
size of bag at timestep : 1 : 10
size of bag at timestep : 1 : 10
size of bag at timestep : 0 : 10
size of bag at timestep : 0 : 10

 # 11 12033 -1,008155 1,008155 2size of bag at timestep : 2 : 11
size of bag at timestep : 2 : 11
size of bag at timestep : 1 : 11
size of bag at timestep : 1 : 11
size of bag at timestep : 0 : 11
size of bag at timestep : 0 : 11

 # 12 17834 -1,008155 1,008155 2size of bag at timestep : 2 : 12
size of bag at timestep : 2 : 12
size of bag at timestep : 1 : 12
size of bag at timestep : 1 : 12
size of bag at timestep : 0 : 12
size of bag at timestep : 0 : 12

 # 13 23577 -0,998048 0,998048 2size of bag at timestep : 2 : 13
size of bag at timestep : 2 : 13
size of bag at timestep : 1 : 13
size of bag at timestep : 1 : 13
size of bag at timestep : 0 : 13
size of bag at timestep : 0 : 13

 # 14 30372 -0,998048 0,998048 2size of bag at timestep : 2 : 14
size of bag at timestep : 2 : 14
size of bag at timestep : 1 : 14
size of bag at timestep : 1 : 14
size of bag at timestep : 0 : 14
size of bag at timestep : 0 : 14

 # 15 37519 -0,936071 0,936071 2size of bag at timestep : 2 : 15
size of bag at timestep : 2 : 15
size of bag at timestep : 1 : 15
size of bag at timestep : 1 : 15
size of bag at timestep : 0 : 15
size of bag at timestep : 0 : 15

 # 16 45287 -0,936071 0,936071 2size of bag at timestep : 2 : 16
size of bag at timestep : 2 : 16
size of bag at timestep : 1 : 16
size of bag at timestep : 1 : 16
size of bag at timestep : 0 : 16
size of bag at timestep : 0 : 16

 # 17 52744 -0,936071 0,936071 2size of bag at timestep : 2 : 17
size of bag at timestep : 2 : 17
size of bag at timestep : 1 : 17
size of bag at timestep : 1 : 17
size of bag at timestep : 0 : 17
size of bag at timestep : 0 : 17

 # 18 60141 -0,935936 0,935936 2size of bag at timestep : 2 : 18
size of bag at timestep : 2 : 18
size of bag at timestep : 1 : 18
size of bag at timestep : 1 : 18
size of bag at timestep : 0 : 18
size of bag at timestep : 0 : 18

 # 19 67473 -0,935936 0,935936 2size of bag at timestep : 2 : 19
size of bag at timestep : 2 : 19
size of bag at timestep : 1 : 19
size of bag at timestep : 1 : 19
size of bag at timestep : 0 : 19
size of bag at timestep : 0 : 19

 # 20 74567 -0,891466 0,891466 2size of bag at timestep : 2 : 20
size of bag at timestep : 2 : 20
size of bag at timestep : 1 : 20
size of bag at timestep : 1 : 20
size of bag at timestep : 0 : 20
size of bag at timestep : 0 : 20

 # 21 82362 -0,891466 0,891466 2size of bag at timestep : 2 : 21
size of bag at timestep : 2 : 21
size of bag at timestep : 1 : 21
size of bag at timestep : 1 : 21
size of bag at timestep : 0 : 21
size of bag at timestep : 0 : 21

 # 22 90576 -0,891466 0,891466 2size of bag at timestep : 2 : 22
size of bag at timestep : 2 : 22
size of bag at timestep : 1 : 22
size of bag at timestep : 1 : 22
size of bag at timestep : 0 : 22
size of bag at timestep : 0 : 22

 # 23 97291 -0,880438 0,880438 2size of bag at timestep : 2 : 23
size of bag at timestep : 2 : 23
size of bag at timestep : 1 : 23
size of bag at timestep : 1 : 23
size of bag at timestep : 0 : 23
size of bag at timestep : 0 : 23

 # 24 103925 -0,880438 0,880438 2size of bag at timestep : 2 : 24
size of bag at timestep : 2 : 24
size of bag at timestep : 1 : 24
size of bag at timestep : 1 : 24
size of bag at timestep : 0 : 24
size of bag at timestep : 0 : 24

 # 25 110936 -0,880438 0,880438 2size of bag at timestep : 2 : 25
size of bag at timestep : 2 : 25
size of bag at timestep : 1 : 25
size of bag at timestep : 1 : 25
size of bag at timestep : 0 : 25
size of bag at timestep : 0 : 25

 # 26 117802 -0,880438 0,880438 2size of bag at timestep : 2 : 26
size of bag at timestep : 2 : 26
size of bag at timestep : 1 : 26
size of bag at timestep : 1 : 26
size of bag at timestep : 0 : 26
size of bag at timestep : 0 : 26

 # 27 125134 -0,872082 0,872082 2size of bag at timestep : 2 : 27
size of bag at timestep : 2 : 27
size of bag at timestep : 1 : 27
size of bag at timestep : 1 : 27
size of bag at timestep : 0 : 27
size of bag at timestep : 0 : 27

 # 28 131892 -0,872082 0,872082 2size of bag at timestep : 2 : 28
size of bag at timestep : 2 : 28
size of bag at timestep : 1 : 28
size of bag at timestep : 1 : 28
size of bag at timestep : 0 : 28
size of bag at timestep : 0 : 28

 # 29 138735 -0,872082 0,872082 2size of bag at timestep : 2 : 29
size of bag at timestep : 2 : 29
size of bag at timestep : 1 : 29
size of bag at timestep : 1 : 29
size of bag at timestep : 0 : 29
size of bag at timestep : 0 : 29

 # 30 141941 -0,665863 0,665863 2size of bag at timestep : 2 : 30
size of bag at timestep : 2 : 30
size of bag at timestep : 1 : 30
size of bag at timestep : 1 : 30
size of bag at timestep : 0 : 30
size of bag at timestep : 0 : 30

 # 31 145051 -0,665863 0,665863 2size of bag at timestep : 2 : 31
size of bag at timestep : 2 : 31
size of bag at timestep : 1 : 31
size of bag at timestep : 1 : 31
size of bag at timestep : 0 : 31
size of bag at timestep : 0 : 31

 # 32 148232 -0,665863 0,665863 2size of bag at timestep : 2 : 32
size of bag at timestep : 2 : 32
size of bag at timestep : 1 : 32
size of bag at timestep : 1 : 32
size of bag at timestep : 0 : 32
size of bag at timestep : 0 : 32

 # 33 151731 -0,660475 0,660475 2size of bag at timestep : 2 : 33
size of bag at timestep : 2 : 33
size of bag at timestep : 1 : 33
size of bag at timestep : 1 : 33
size of bag at timestep : 0 : 33
size of bag at timestep : 0 : 33

 # 34 154989 -0,660475 0,660475 2size of bag at timestep : 2 : 34
size of bag at timestep : 2 : 34
size of bag at timestep : 1 : 34
size of bag at timestep : 1 : 34
size of bag at timestep : 0 : 34
size of bag at timestep : 0 : 34

 # 35 158378 -0,660475 0,660475 2size of bag at timestep : 2 : 35
size of bag at timestep : 2 : 35
size of bag at timestep : 1 : 35
size of bag at timestep : 1 : 35
size of bag at timestep : 0 : 35
size of bag at timestep : 0 : 35

 # 36 161757 -0,659398 0,659398 2size of bag at timestep : 2 : 36
size of bag at timestep : 2 : 36
size of bag at timestep : 1 : 36
size of bag at timestep : 1 : 36
size of bag at timestep : 0 : 36
size of bag at timestep : 0 : 36

 # 37 165079 -0,659398 0,659398 2size of bag at timestep : 2 : 37
size of bag at timestep : 2 : 37
size of bag at timestep : 1 : 37
size of bag at timestep : 1 : 37
size of bag at timestep : 0 : 37
size of bag at timestep : 0 : 37

 # 38 168479 -0,659398 0,659398 2size of bag at timestep : 2 : 38
size of bag at timestep : 2 : 38
size of bag at timestep : 1 : 38
size of bag at timestep : 1 : 38
size of bag at timestep : 0 : 38
size of bag at timestep : 0 : 38

 # 39 171905 -0,659398 0,659398 2size of bag at timestep : 2 : 39
size of bag at timestep : 2 : 39
size of bag at timestep : 1 : 39
size of bag at timestep : 1 : 39
size of bag at timestep : 0 : 39
size of bag at timestep : 0 : 39

 # 40 175558 -0,659398 0,659398 2size of bag at timestep : 2 : 40
size of bag at timestep : 2 : 40
size of bag at timestep : 1 : 40
size of bag at timestep : 1 : 40
size of bag at timestep : 0 : 40
size of bag at timestep : 0 : 40

 # 41 179044 -0,648112 0,648112 2size of bag at timestep : 2 : 41
size of bag at timestep : 2 : 41
size of bag at timestep : 1 : 41
size of bag at timestep : 1 : 41
size of bag at timestep : 0 : 41
size of bag at timestep : 0 : 41

 # 42 182825 -0,648112 0,648112 2size of bag at timestep : 2 : 42
size of bag at timestep : 2 : 42
size of bag at timestep : 1 : 42
size of bag at timestep : 1 : 42
size of bag at timestep : 0 : 42
size of bag at timestep : 0 : 42

 # 43 186404 -0,648112 0,648112 2size of bag at timestep : 2 : 43
size of bag at timestep : 2 : 43
size of bag at timestep : 1 : 43
size of bag at timestep : 1 : 43
size of bag at timestep : 0 : 43
size of bag at timestep : 0 : 43

 # 44 190182 -0,648112 0,648112 2size of bag at timestep : 2 : 44
size of bag at timestep : 2 : 44
size of bag at timestep : 1 : 44
size of bag at timestep : 1 : 44
size of bag at timestep : 0 : 44
size of bag at timestep : 0 : 44

 # 45 194202 -0,648112 0,648112 2size of bag at timestep : 2 : 45
size of bag at timestep : 2 : 45
size of bag at timestep : 1 : 45
size of bag at timestep : 1 : 45
size of bag at timestep : 0 : 45
size of bag at timestep : 0 : 45

 # 46 203073 -0,610002 0,610002 2size of bag at timestep : 2 : 46
size of bag at timestep : 2 : 46
size of bag at timestep : 1 : 46
size of bag at timestep : 1 : 46
size of bag at timestep : 0 : 46
size of bag at timestep : 0 : 46

 # 47 211338 -0,610002 0,610002 2size of bag at timestep : 2 : 47
size of bag at timestep : 2 : 47
size of bag at timestep : 1 : 47
size of bag at timestep : 1 : 47
size of bag at timestep : 0 : 47
size of bag at timestep : 0 : 47

 # 48 218990 -0,610002 0,610002 2size of bag at timestep : 2 : 48
size of bag at timestep : 2 : 48
size of bag at timestep : 1 : 48
size of bag at timestep : 1 : 48
size of bag at timestep : 0 : 48
size of bag at timestep : 0 : 48

 # 49 227026 -0,610002 0,610002 2size of bag at timestep : 2 : 49
size of bag at timestep : 2 : 49
size of bag at timestep : 1 : 49
size of bag at timestep : 1 : 49
size of bag at timestep : 0 : 49
size of bag at timestep : 0 : 49

 # 50 235373 -0,610002 0,610002 2size of bag at timestep : 2 : 50
size of bag at timestep : 2 : 50
size of bag at timestep : 1 : 50
size of bag at timestep : 1 : 50
size of bag at timestep : 0 : 50
size of bag at timestep : 0 : 50

 # 51 243747 -0,610002 0,610002 2size of bag at timestep : 2 : 51
size of bag at timestep : 2 : 51
size of bag at timestep : 1 : 51
size of bag at timestep : 1 : 51
size of bag at timestep : 0 : 51
size of bag at timestep : 0 : 51

 # 52 254292 -0,610002 0,610002 2size of bag at timestep : 2 : 52
size of bag at timestep : 2 : 52
size of bag at timestep : 1 : 52
size of bag at timestep : 1 : 52
size of bag at timestep : 0 : 52
size of bag at timestep : 0 : 52

 # 53 264314 -0,590206 0,590206 2size of bag at timestep : 2 : 53
size of bag at timestep : 2 : 53
size of bag at timestep : 1 : 53
size of bag at timestep : 1 : 53
size of bag at timestep : 0 : 53
size of bag at timestep : 0 : 53

 # 54 272980 -0,590206 0,590206 2size of bag at timestep : 2 : 54
size of bag at timestep : 2 : 54
size of bag at timestep : 1 : 54
size of bag at timestep : 1 : 54
size of bag at timestep : 0 : 54
size of bag at timestep : 0 : 54

 # 55 282637 -0,590206 0,590206 2size of bag at timestep : 2 : 55
size of bag at timestep : 2 : 55
size of bag at timestep : 1 : 55
size of bag at timestep : 1 : 55
size of bag at timestep : 0 : 55
size of bag at timestep : 0 : 55

 # 56 292865 -0,590206 0,590206 2size of bag at timestep : 2 : 56
size of bag at timestep : 2 : 56
size of bag at timestep : 1 : 56
size of bag at timestep : 1 : 56
size of bag at timestep : 0 : 56
size of bag at timestep : 0 : 56

 # 57 303763 -0,590206 0,590206 2size of bag at timestep : 2 : 57
size of bag at timestep : 2 : 57
size of bag at timestep : 1 : 57
size of bag at timestep : 1 : 57
size of bag at timestep : 0 : 57
size of bag at timestep : 0 : 57

 # 58 314604 -0,590206 0,590206 2size of bag at timestep : 2 : 58
size of bag at timestep : 2 : 58
size of bag at timestep : 1 : 58
size of bag at timestep : 1 : 58
size of bag at timestep : 0 : 58
size of bag at timestep : 0 : 58

 # 59 324688 -0,571544 0,571544 2size of bag at timestep : 2 : 59
size of bag at timestep : 2 : 59
size of bag at timestep : 1 : 59
size of bag at timestep : 1 : 59
size of bag at timestep : 0 : 59
size of bag at timestep : 0 : 59

 # 60 333045 -0,571544 0,571544 2size of bag at timestep : 2 : 60
size of bag at timestep : 2 : 60
size of bag at timestep : 1 : 60
size of bag at timestep : 1 : 60
size of bag at timestep : 0 : 60
size of bag at timestep : 0 : 60

 # 61 342630 -0,571544 0,571544 2size of bag at timestep : 2 : 61
size of bag at timestep : 2 : 61
size of bag at timestep : 1 : 61
size of bag at timestep : 1 : 61
size of bag at timestep : 0 : 61
size of bag at timestep : 0 : 61

 # 62 354635 -0,571544 0,571544 2size of bag at timestep : 2 : 62
size of bag at timestep : 2 : 62
size of bag at timestep : 1 : 62
size of bag at timestep : 1 : 62
size of bag at timestep : 0 : 62
size of bag at timestep : 0 : 62

 # 63 365828 -0,571544 0,571544 2size of bag at timestep : 2 : 63
size of bag at timestep : 2 : 63
size of bag at timestep : 1 : 63
size of bag at timestep : 1 : 63
size of bag at timestep : 0 : 63
size of bag at timestep : 0 : 63

 # 64 377219 -0,561466 0,561466 2size of bag at timestep : 2 : 64
size of bag at timestep : 2 : 64
size of bag at timestep : 1 : 64
size of bag at timestep : 1 : 64
size of bag at timestep : 0 : 64
size of bag at timestep : 0 : 64

 # 65 387294 -0,561466 0,561466 2size of bag at timestep : 2 : 65
size of bag at timestep : 2 : 65
size of bag at timestep : 1 : 65
size of bag at timestep : 1 : 65
size of bag at timestep : 0 : 65
size of bag at timestep : 0 : 65

 # 66 397171 -0,561466 0,561466 2size of bag at timestep : 2 : 66
size of bag at timestep : 2 : 66
size of bag at timestep : 1 : 66
size of bag at timestep : 1 : 66
size of bag at timestep : 0 : 66
size of bag at timestep : 0 : 66

 # 67 408069 -0,556253 0,556253 2size of bag at timestep : 2 : 67
size of bag at timestep : 2 : 67
size of bag at timestep : 1 : 67
size of bag at timestep : 1 : 67
size of bag at timestep : 0 : 67
size of bag at timestep : 0 : 67

 # 68 417928 -0,556253 0,556253 2size of bag at timestep : 2 : 68
size of bag at timestep : 2 : 68
size of bag at timestep : 1 : 68
size of bag at timestep : 1 : 68
size of bag at timestep : 0 : 68
size of bag at timestep : 0 : 68

 # 69 423193 -0,521864 0,521864 2size of bag at timestep : 2 : 69
size of bag at timestep : 2 : 69
size of bag at timestep : 1 : 69
size of bag at timestep : 1 : 69
size of bag at timestep : 0 : 69
size of bag at timestep : 0 : 69

 # 70 427987 -0,521864 0,521864 2size of bag at timestep : 2 : 70
size of bag at timestep : 2 : 70
size of bag at timestep : 1 : 70
size of bag at timestep : 1 : 70
size of bag at timestep : 0 : 70
size of bag at timestep : 0 : 70

 # 71 437392 -0,518290 0,518290 2size of bag at timestep : 2 : 71
size of bag at timestep : 2 : 71
size of bag at timestep : 1 : 71
size of bag at timestep : 1 : 71
size of bag at timestep : 0 : 71
size of bag at timestep : 0 : 71

 # 72 446904 -0,518290 0,518290 2size of bag at timestep : 2 : 72
size of bag at timestep : 2 : 72
size of bag at timestep : 1 : 72
size of bag at timestep : 1 : 72
size of bag at timestep : 0 : 72
size of bag at timestep : 0 : 72

 # 73 456737 -0,518290 0,518290 2size of bag at timestep : 2 : 73
size of bag at timestep : 2 : 73
size of bag at timestep : 1 : 73
size of bag at timestep : 1 : 73
size of bag at timestep : 0 : 73
size of bag at timestep : 0 : 73

 # 74 466881 -0,518290 0,518290 2size of bag at timestep : 2 : 74
size of bag at timestep : 2 : 74
size of bag at timestep : 1 : 74
size of bag at timestep : 1 : 74
size of bag at timestep : 0 : 74
size of bag at timestep : 0 : 74

 # 75 477514 -0,518290 0,518290 2size of bag at timestep : 2 : 75
size of bag at timestep : 2 : 75
size of bag at timestep : 1 : 75
size of bag at timestep : 1 : 75
size of bag at timestep : 0 : 75
size of bag at timestep : 0 : 75

 # 76 488206 -0,518290 0,518290 2size of bag at timestep : 2 : 76
size of bag at timestep : 2 : 76
size of bag at timestep : 1 : 76
size of bag at timestep : 1 : 76
size of bag at timestep : 0 : 76
size of bag at timestep : 0 : 76

 # 77 497447 -0,518290 0,518290 2size of bag at timestep : 2 : 77
size of bag at timestep : 2 : 77
size of bag at timestep : 1 : 77
size of bag at timestep : 1 : 77
size of bag at timestep : 0 : 77
size of bag at timestep : 0 : 77

 # 78 506488 -0,518290 0,518290 2size of bag at timestep : 2 : 78
size of bag at timestep : 2 : 78
size of bag at timestep : 1 : 78
size of bag at timestep : 1 : 78
size of bag at timestep : 0 : 78
size of bag at timestep : 0 : 78

 # 79 515889 -0,518290 0,518290 2size of bag at timestep : 2 : 79
size of bag at timestep : 2 : 79
size of bag at timestep : 1 : 79
size of bag at timestep : 1 : 79
size of bag at timestep : 0 : 79
size of bag at timestep : 0 : 79

 # 80 525875 -0,518290 0,518290 2size of bag at timestep : 2 : 80
size of bag at timestep : 2 : 80
size of bag at timestep : 1 : 80
size of bag at timestep : 1 : 80
size of bag at timestep : 0 : 80
size of bag at timestep : 0 : 80

 # 81 536463 -0,510120 0,510120 2size of bag at timestep : 2 : 81
size of bag at timestep : 2 : 81
size of bag at timestep : 1 : 81
size of bag at timestep : 1 : 81
size of bag at timestep : 0 : 81
size of bag at timestep : 0 : 81

 # 82 547546 -0,510120 0,510120 2size of bag at timestep : 2 : 82
size of bag at timestep : 2 : 82
size of bag at timestep : 1 : 82
size of bag at timestep : 1 : 82
size of bag at timestep : 0 : 82
size of bag at timestep : 0 : 82

 # 83 557912 -0,510120 0,510120 2size of bag at timestep : 2 : 83
size of bag at timestep : 2 : 83
size of bag at timestep : 1 : 83
size of bag at timestep : 1 : 83
size of bag at timestep : 0 : 83
size of bag at timestep : 0 : 83

 # 84 567913 -0,510120 0,510120 2size of bag at timestep : 2 : 84
size of bag at timestep : 2 : 84
size of bag at timestep : 1 : 84
size of bag at timestep : 1 : 84
size of bag at timestep : 0 : 84
size of bag at timestep : 0 : 84

 # 85 578761 -0,502923 0,502923 2size of bag at timestep : 2 : 85
size of bag at timestep : 2 : 85
size of bag at timestep : 1 : 85
size of bag at timestep : 1 : 85
size of bag at timestep : 0 : 85
size of bag at timestep : 0 : 85

 # 86 589384 -0,502923 0,502923 2size of bag at timestep : 2 : 86
size of bag at timestep : 2 : 86
size of bag at timestep : 1 : 86
size of bag at timestep : 1 : 86
size of bag at timestep : 0 : 86
size of bag at timestep : 0 : 86

 # 87 600053 -0,502923 0,502923 2size of bag at timestep : 2 : 87
size of bag at timestep : 2 : 87
size of bag at timestep : 1 : 87
size of bag at timestep : 1 : 87
size of bag at timestep : 0 : 87
size of bag at timestep : 0 : 87

 # 88 610606 -0,502923 0,502923 2size of bag at timestep : 2 : 88
size of bag at timestep : 2 : 88
size of bag at timestep : 1 : 88
size of bag at timestep : 1 : 88
size of bag at timestep : 0 : 88
size of bag at timestep : 0 : 88

 # 89 621614 -0,439146 0,439146 2size of bag at timestep : 2 : 89
size of bag at timestep : 2 : 89
size of bag at timestep : 1 : 89
size of bag at timestep : 1 : 89
size of bag at timestep : 0 : 89
size of bag at timestep : 0 : 89

 # 90 632056 -0,439146 0,439146 2size of bag at timestep : 2 : 90
size of bag at timestep : 2 : 90
size of bag at timestep : 1 : 90
size of bag at timestep : 1 : 90
size of bag at timestep : 0 : 90
size of bag at timestep : 0 : 90

 # 91 642342 -0,439146 0,439146 2size of bag at timestep : 2 : 91
size of bag at timestep : 2 : 91
size of bag at timestep : 1 : 91
size of bag at timestep : 1 : 91
size of bag at timestep : 0 : 91
size of bag at timestep : 0 : 91

 # 92 652678 -0,439146 0,439146 2size of bag at timestep : 2 : 92
size of bag at timestep : 2 : 92
size of bag at timestep : 1 : 92
size of bag at timestep : 1 : 92
size of bag at timestep : 0 : 92
size of bag at timestep : 0 : 92

 # 93 663186 -0,439146 0,439146 2size of bag at timestep : 2 : 93
size of bag at timestep : 2 : 93
size of bag at timestep : 1 : 93
size of bag at timestep : 1 : 93
size of bag at timestep : 0 : 93
size of bag at timestep : 0 : 93

 # 94 674508 -0,439146 0,439146 2size of bag at timestep : 2 : 94
size of bag at timestep : 2 : 94
size of bag at timestep : 1 : 94
size of bag at timestep : 1 : 94
size of bag at timestep : 0 : 94
size of bag at timestep : 0 : 94

 # 95 685559 -0,429017 0,429017 2size of bag at timestep : 2 : 95
size of bag at timestep : 2 : 95
size of bag at timestep : 1 : 95
size of bag at timestep : 1 : 95
size of bag at timestep : 0 : 95
size of bag at timestep : 0 : 95

 # 96 696165 -0,429017 0,429017 2size of bag at timestep : 2 : 96
size of bag at timestep : 2 : 96
size of bag at timestep : 1 : 96
size of bag at timestep : 1 : 96
size of bag at timestep : 0 : 96
size of bag at timestep : 0 : 96

 # 97 708493 -0,429017 0,429017 2size of bag at timestep : 2 : 97
size of bag at timestep : 2 : 97
size of bag at timestep : 1 : 97
size of bag at timestep : 1 : 97
size of bag at timestep : 0 : 97
size of bag at timestep : 0 : 97

 # 98 721101 -0,429017 0,429017 2size of bag at timestep : 2 : 98
size of bag at timestep : 2 : 98
size of bag at timestep : 1 : 98
size of bag at timestep : 1 : 98
size of bag at timestep : 0 : 98
size of bag at timestep : 0 : 98

 # 99 733016 -0,429017 0,429017 2size of bag at timestep : 2 : 99
size of bag at timestep : 2 : 99
size of bag at timestep : 1 : 99
size of bag at timestep : 1 : 99
size of bag at timestep : 0 : 99
size of bag at timestep : 0 : 99

 # 100 744959 -0,428799 0,428799 2size of bag at timestep : 2 : 100
size of bag at timestep : 2 : 100
size of bag at timestep : 1 : 100
size of bag at timestep : 1 : 100
size of bag at timestep : 0 : 100
size of bag at timestep : 0 : 100

 # 101 755692 -0,428799 0,428799 2size of bag at timestep : 2 : 101
size of bag at timestep : 2 : 101
size of bag at timestep : 1 : 101
size of bag at timestep : 1 : 101
size of bag at timestep : 0 : 101
size of bag at timestep : 0 : 101

 # 102 766767 -0,428799 0,428799 2size of bag at timestep : 2 : 102
size of bag at timestep : 2 : 102
size of bag at timestep : 1 : 102
size of bag at timestep : 1 : 102
size of bag at timestep : 0 : 102
size of bag at timestep : 0 : 102

 # 103 777970 -0,428799 0,428799 2size of bag at timestep : 2 : 103
size of bag at timestep : 2 : 103
size of bag at timestep : 1 : 103
size of bag at timestep : 1 : 103
size of bag at timestep : 0 : 103
size of bag at timestep : 0 : 103

 # 104 790265 -0,427641 0,427641 2size of bag at timestep : 2 : 104
size of bag at timestep : 2 : 104
size of bag at timestep : 1 : 104
size of bag at timestep : 1 : 104
size of bag at timestep : 0 : 104
size of bag at timestep : 0 : 104

 # 105 801979 -0,427641 0,427641 2size of bag at timestep : 2 : 105
size of bag at timestep : 2 : 105
size of bag at timestep : 1 : 105
size of bag at timestep : 1 : 105
size of bag at timestep : 0 : 105
size of bag at timestep : 0 : 105

 # 106 814932 -0,414103 0,414103 2size of bag at timestep : 2 : 106
size of bag at timestep : 2 : 106
size of bag at timestep : 1 : 106
size of bag at timestep : 1 : 106
size of bag at timestep : 0 : 106
size of bag at timestep : 0 : 106

 # 107 827140 -0,414103 0,414103 2size of bag at timestep : 2 : 107
size of bag at timestep : 2 : 107
size of bag at timestep : 1 : 107
size of bag at timestep : 1 : 107
size of bag at timestep : 0 : 107
size of bag at timestep : 0 : 107

 # 108 838918 -0,414103 0,414103 2size of bag at timestep : 2 : 108
size of bag at timestep : 2 : 108
size of bag at timestep : 1 : 108
size of bag at timestep : 1 : 108
size of bag at timestep : 0 : 108
size of bag at timestep : 0 : 108

 # 109 851464 -0,407037 0,407037 2size of bag at timestep : 2 : 109
size of bag at timestep : 2 : 109
size of bag at timestep : 1 : 109
size of bag at timestep : 1 : 109
size of bag at timestep : 0 : 109
size of bag at timestep : 0 : 109

 # 110 863936 -0,407037 0,407037 2size of bag at timestep : 2 : 110
size of bag at timestep : 2 : 110
size of bag at timestep : 1 : 110
size of bag at timestep : 1 : 110
size of bag at timestep : 0 : 110
size of bag at timestep : 0 : 110

 # 111 876627 -0,407037 0,407037 2size of bag at timestep : 2 : 111
size of bag at timestep : 2 : 111
size of bag at timestep : 1 : 111
size of bag at timestep : 1 : 111
size of bag at timestep : 0 : 111
size of bag at timestep : 0 : 111

 # 112 888954 -0,407037 0,407037 2size of bag at timestep : 2 : 112
size of bag at timestep : 2 : 112
size of bag at timestep : 1 : 112
size of bag at timestep : 1 : 112
size of bag at timestep : 0 : 112
size of bag at timestep : 0 : 112

 # 113 902150 -0,407037 0,407037 2size of bag at timestep : 2 : 113
size of bag at timestep : 2 : 113
size of bag at timestep : 1 : 113
size of bag at timestep : 1 : 113
size of bag at timestep : 0 : 113
size of bag at timestep : 0 : 113

 # 114 914416 -0,404844 0,404844 2size of bag at timestep : 2 : 114
size of bag at timestep : 2 : 114
size of bag at timestep : 1 : 114
size of bag at timestep : 1 : 114
size of bag at timestep : 0 : 114
size of bag at timestep : 0 : 114

 # 115 926238 -0,404844 0,404844 2size of bag at timestep : 2 : 115
size of bag at timestep : 2 : 115
size of bag at timestep : 1 : 115
size of bag at timestep : 1 : 115
size of bag at timestep : 0 : 115
size of bag at timestep : 0 : 115

 # 116 938127 -0,404844 0,404844 2size of bag at timestep : 2 : 116
size of bag at timestep : 2 : 116
size of bag at timestep : 1 : 116
size of bag at timestep : 1 : 116
size of bag at timestep : 0 : 116
size of bag at timestep : 0 : 116

 # 117 950851 -0,404844 0,404844 2size of bag at timestep : 2 : 117
size of bag at timestep : 2 : 117
size of bag at timestep : 1 : 117
size of bag at timestep : 1 : 117
size of bag at timestep : 0 : 117
size of bag at timestep : 0 : 117

 # 118 963555 -0,404844 0,404844 2size of bag at timestep : 2 : 118
size of bag at timestep : 2 : 118
size of bag at timestep : 1 : 118
size of bag at timestep : 1 : 118
size of bag at timestep : 0 : 118
size of bag at timestep : 0 : 118

 # 119 976750 -0,404844 0,404844 2size of bag at timestep : 2 : 119
size of bag at timestep : 2 : 119
size of bag at timestep : 1 : 119
size of bag at timestep : 1 : 119
size of bag at timestep : 0 : 119
size of bag at timestep : 0 : 119

 # 120 989505 -0,404844 0,404844 2size of bag at timestep : 2 : 120
size of bag at timestep : 2 : 120
size of bag at timestep : 1 : 120
size of bag at timestep : 1 : 120
size of bag at timestep : 0 : 120
size of bag at timestep : 0 : 120

 # 121 1001196 -0,389241 0,389241 2size of bag at timestep : 2 : 121
size of bag at timestep : 2 : 121
size of bag at timestep : 1 : 121
size of bag at timestep : 1 : 121
size of bag at timestep : 0 : 121
size of bag at timestep : 0 : 121

 # 122 1013598 -0,389241 0,389241 2size of bag at timestep : 2 : 122
size of bag at timestep : 2 : 122
size of bag at timestep : 1 : 122
size of bag at timestep : 1 : 122
size of bag at timestep : 0 : 122
size of bag at timestep : 0 : 122

 # 123 1026604 -0,389241 0,389241 2size of bag at timestep : 2 : 123
size of bag at timestep : 2 : 123
size of bag at timestep : 1 : 123
size of bag at timestep : 1 : 123
size of bag at timestep : 0 : 123
size of bag at timestep : 0 : 123

 # 124 1039808 -0,389241 0,389241 2size of bag at timestep : 2 : 124
size of bag at timestep : 2 : 124
size of bag at timestep : 1 : 124
size of bag at timestep : 1 : 124
size of bag at timestep : 0 : 124
size of bag at timestep : 0 : 124

 # 125 1052710 -0,389241 0,389241 2size of bag at timestep : 2 : 125
size of bag at timestep : 2 : 125
size of bag at timestep : 1 : 125
size of bag at timestep : 1 : 125
size of bag at timestep : 0 : 125
size of bag at timestep : 0 : 125

 # 126 1066210 -0,389241 0,389241 2size of bag at timestep : 2 : 126
size of bag at timestep : 2 : 126
size of bag at timestep : 1 : 126
size of bag at timestep : 1 : 126
size of bag at timestep : 0 : 126
size of bag at timestep : 0 : 126

 # 127 1078355 -0,389241 0,389241 2size of bag at timestep : 2 : 127
size of bag at timestep : 2 : 127
size of bag at timestep : 1 : 127
size of bag at timestep : 1 : 127
size of bag at timestep : 0 : 127
size of bag at timestep : 0 : 127

 # 128 1090926 -0,366186 0,366186 2size of bag at timestep : 2 : 128
size of bag at timestep : 2 : 128
size of bag at timestep : 1 : 128
size of bag at timestep : 1 : 128
size of bag at timestep : 0 : 128
size of bag at timestep : 0 : 128

 # 129 1104578 -0,366186 0,366186 2size of bag at timestep : 2 : 129
size of bag at timestep : 2 : 129
size of bag at timestep : 1 : 129
size of bag at timestep : 1 : 129
size of bag at timestep : 0 : 129
size of bag at timestep : 0 : 129

 # 130 1121199 -0,366186 0,366186 2size of bag at timestep : 2 : 130
size of bag at timestep : 2 : 130
size of bag at timestep : 1 : 130
size of bag at timestep : 1 : 130
size of bag at timestep : 0 : 130
size of bag at timestep : 0 : 130

 # 131 1135671 -0,366186 0,366186 2size of bag at timestep : 2 : 131
size of bag at timestep : 2 : 131
size of bag at timestep : 1 : 131
size of bag at timestep : 1 : 131
size of bag at timestep : 0 : 131
size of bag at timestep : 0 : 131

 # 132 1149835 -0,366186 0,366186 2size of bag at timestep : 2 : 132
size of bag at timestep : 2 : 132
size of bag at timestep : 1 : 132
size of bag at timestep : 1 : 132
size of bag at timestep : 0 : 132
size of bag at timestep : 0 : 132

 # 133 1162730 -0,366186 0,366186 2size of bag at timestep : 2 : 133
size of bag at timestep : 2 : 133
size of bag at timestep : 1 : 133
size of bag at timestep : 1 : 133
size of bag at timestep : 0 : 133
size of bag at timestep : 0 : 133

 # 134 1169263 -0,313877 0,313877 2size of bag at timestep : 2 : 134
size of bag at timestep : 2 : 134
size of bag at timestep : 1 : 134
size of bag at timestep : 1 : 134
size of bag at timestep : 0 : 134
size of bag at timestep : 0 : 134

 # 135 1176611 -0,313877 0,313877 2size of bag at timestep : 2 : 135
size of bag at timestep : 2 : 135
size of bag at timestep : 1 : 135
size of bag at timestep : 1 : 135
size of bag at timestep : 0 : 135
size of bag at timestep : 0 : 135

 # 136 1184162 -0,313877 0,313877 2size of bag at timestep : 2 : 136
size of bag at timestep : 2 : 136
size of bag at timestep : 1 : 136
size of bag at timestep : 1 : 136
size of bag at timestep : 0 : 136
size of bag at timestep : 0 : 136

 # 137 1192221 -0,313877 0,313877 2size of bag at timestep : 2 : 137
size of bag at timestep : 2 : 137
size of bag at timestep : 1 : 137
size of bag at timestep : 1 : 137
size of bag at timestep : 0 : 137
size of bag at timestep : 0 : 137

 # 138 1200434 -0,313877 0,313877 2size of bag at timestep : 2 : 138
size of bag at timestep : 2 : 138
size of bag at timestep : 1 : 138
size of bag at timestep : 1 : 138
size of bag at timestep : 0 : 138
size of bag at timestep : 0 : 138

 # 139 1208683 -0,313877 0,313877 2size of bag at timestep : 2 : 139
size of bag at timestep : 2 : 139
size of bag at timestep : 1 : 139
size of bag at timestep : 1 : 139
size of bag at timestep : 0 : 139
size of bag at timestep : 0 : 139

 # 140 1216282 -0,313877 0,313877 2size of bag at timestep : 2 : 140
size of bag at timestep : 2 : 140
size of bag at timestep : 1 : 140
size of bag at timestep : 1 : 140
size of bag at timestep : 0 : 140
size of bag at timestep : 0 : 140

 # 141 1224064 -0,313877 0,313877 2size of bag at timestep : 2 : 141
size of bag at timestep : 2 : 141
size of bag at timestep : 1 : 141
size of bag at timestep : 1 : 141
size of bag at timestep : 0 : 141
size of bag at timestep : 0 : 141

 # 142 1230712 -0,302314 0,302314 2size of bag at timestep : 2 : 142
size of bag at timestep : 2 : 142
size of bag at timestep : 1 : 142
size of bag at timestep : 1 : 142
size of bag at timestep : 0 : 142
size of bag at timestep : 0 : 142

 # 143 1237391 -0,302314 0,302314 2size of bag at timestep : 2 : 143
size of bag at timestep : 2 : 143
size of bag at timestep : 1 : 143
size of bag at timestep : 1 : 143
size of bag at timestep : 0 : 143
size of bag at timestep : 0 : 143

 # 144 1244488 -0,302314 0,302314 2size of bag at timestep : 2 : 144
size of bag at timestep : 2 : 144
size of bag at timestep : 1 : 144
size of bag at timestep : 1 : 144
size of bag at timestep : 0 : 144
size of bag at timestep : 0 : 144

 # 145 1252024 -0,302314 0,302314 2size of bag at timestep : 2 : 145
size of bag at timestep : 2 : 145
size of bag at timestep : 1 : 145
size of bag at timestep : 1 : 145
size of bag at timestep : 0 : 145
size of bag at timestep : 0 : 145

 # 146 1259386 -0,302314 0,302314 2size of bag at timestep : 2 : 146
size of bag at timestep : 2 : 146
size of bag at timestep : 1 : 146
size of bag at timestep : 1 : 146
size of bag at timestep : 0 : 146
size of bag at timestep : 0 : 146

 # 147 1266710 -0,302314 0,302314 2size of bag at timestep : 2 : 147
size of bag at timestep : 2 : 147
size of bag at timestep : 1 : 147
size of bag at timestep : 1 : 147
size of bag at timestep : 0 : 147
size of bag at timestep : 0 : 147

 # 148 1274617 -0,302314 0,302314 2size of bag at timestep : 2 : 148
size of bag at timestep : 2 : 148
size of bag at timestep : 1 : 148
size of bag at timestep : 1 : 148
size of bag at timestep : 0 : 148
size of bag at timestep : 0 : 148

 # 149 1288475 -0,291597 0,291597 2size of bag at timestep : 2 : 149
size of bag at timestep : 2 : 149
size of bag at timestep : 1 : 149
size of bag at timestep : 1 : 149
size of bag at timestep : 0 : 149
size of bag at timestep : 0 : 149

 # 150 1302880 -0,291597 0,291597 2size of bag at timestep : 2 : 150
size of bag at timestep : 2 : 150
size of bag at timestep : 1 : 150
size of bag at timestep : 1 : 150
size of bag at timestep : 0 : 150
size of bag at timestep : 0 : 150

 # 151 1317955 -0,291597 0,291597 2size of bag at timestep : 2 : 151
size of bag at timestep : 2 : 151
size of bag at timestep : 1 : 151
size of bag at timestep : 1 : 151
size of bag at timestep : 0 : 151
size of bag at timestep : 0 : 151

 # 152 1332547 -0,291597 0,291597 2size of bag at timestep : 2 : 152
size of bag at timestep : 2 : 152
size of bag at timestep : 1 : 152
size of bag at timestep : 1 : 152
size of bag at timestep : 0 : 152
size of bag at timestep : 0 : 152

 # 153 1347310 -0,291597 0,291597 2size of bag at timestep : 2 : 153
size of bag at timestep : 2 : 153
size of bag at timestep : 1 : 153
size of bag at timestep : 1 : 153
size of bag at timestep : 0 : 153
size of bag at timestep : 0 : 153

 # 154 1363025 -0,291597 0,291597 2size of bag at timestep : 2 : 154
size of bag at timestep : 2 : 154
size of bag at timestep : 1 : 154
size of bag at timestep : 1 : 154
size of bag at timestep : 0 : 154
size of bag at timestep : 0 : 154

 # 155 1378232 -0,291597 0,291597 2size of bag at timestep : 2 : 155
size of bag at timestep : 2 : 155
size of bag at timestep : 1 : 155
size of bag at timestep : 1 : 155
size of bag at timestep : 0 : 155
size of bag at timestep : 0 : 155

 # 156 1393101 -0,291597 0,291597 2size of bag at timestep : 2 : 156
size of bag at timestep : 2 : 156
size of bag at timestep : 1 : 156
size of bag at timestep : 1 : 156
size of bag at timestep : 0 : 156
size of bag at timestep : 0 : 156

 # 157 1407474 -0,291597 0,291597 2size of bag at timestep : 2 : 157
size of bag at timestep : 2 : 157
size of bag at timestep : 1 : 157
size of bag at timestep : 1 : 157
size of bag at timestep : 0 : 157
size of bag at timestep : 0 : 157

 # 158 1423175 -0,291597 0,291597 2size of bag at timestep : 2 : 158
size of bag at timestep : 2 : 158
size of bag at timestep : 1 : 158
size of bag at timestep : 1 : 158
size of bag at timestep : 0 : 158
size of bag at timestep : 0 : 158

 # 159 1438545 -0,282646 0,282646 2size of bag at timestep : 2 : 159
size of bag at timestep : 2 : 159
size of bag at timestep : 1 : 159
size of bag at timestep : 1 : 159
size of bag at timestep : 0 : 159
size of bag at timestep : 0 : 159

 # 160 1454137 -0,282646 0,282646 2size of bag at timestep : 2 : 160
size of bag at timestep : 2 : 160
size of bag at timestep : 1 : 160
size of bag at timestep : 1 : 160
size of bag at timestep : 0 : 160
size of bag at timestep : 0 : 160

 # 161 1469711 -0,282646 0,282646 2size of bag at timestep : 2 : 161
size of bag at timestep : 2 : 161
size of bag at timestep : 1 : 161
size of bag at timestep : 1 : 161
size of bag at timestep : 0 : 161
size of bag at timestep : 0 : 161

 # 162 1485360 -0,282646 0,282646 2size of bag at timestep : 2 : 162
size of bag at timestep : 2 : 162
size of bag at timestep : 1 : 162
size of bag at timestep : 1 : 162
size of bag at timestep : 0 : 162
size of bag at timestep : 0 : 162

 # 163 1501493 -0,282646 0,282646 2size of bag at timestep : 2 : 163
size of bag at timestep : 2 : 163
size of bag at timestep : 1 : 163
size of bag at timestep : 1 : 163
size of bag at timestep : 0 : 163
size of bag at timestep : 0 : 163

 # 164 1519122 -0,282646 0,282646 2size of bag at timestep : 2 : 164
size of bag at timestep : 2 : 164
size of bag at timestep : 1 : 164
size of bag at timestep : 1 : 164
size of bag at timestep : 0 : 164
size of bag at timestep : 0 : 164

 # 165 1534916 -0,282646 0,282646 2size of bag at timestep : 2 : 165
size of bag at timestep : 2 : 165
size of bag at timestep : 1 : 165
size of bag at timestep : 1 : 165
size of bag at timestep : 0 : 165
size of bag at timestep : 0 : 165

 # 166 1550875 -0,282646 0,282646 2size of bag at timestep : 2 : 166
size of bag at timestep : 2 : 166
size of bag at timestep : 1 : 166
size of bag at timestep : 1 : 166
size of bag at timestep : 0 : 166
size of bag at timestep : 0 : 166

 # 167 1566888 -0,282646 0,282646 2size of bag at timestep : 2 : 167
size of bag at timestep : 2 : 167
size of bag at timestep : 1 : 167
size of bag at timestep : 1 : 167
size of bag at timestep : 0 : 167
size of bag at timestep : 0 : 167

 # 168 1581995 -0,271623 0,271623 2size of bag at timestep : 2 : 168
size of bag at timestep : 2 : 168
size of bag at timestep : 1 : 168
size of bag at timestep : 1 : 168
size of bag at timestep : 0 : 168
size of bag at timestep : 0 : 168

 # 169 1596682 -0,271623 0,271623 2size of bag at timestep : 2 : 169
size of bag at timestep : 2 : 169
size of bag at timestep : 1 : 169
size of bag at timestep : 1 : 169
size of bag at timestep : 0 : 169
size of bag at timestep : 0 : 169

 # 170 1611449 -0,271623 0,271623 2size of bag at timestep : 2 : 170
size of bag at timestep : 2 : 170
size of bag at timestep : 1 : 170
size of bag at timestep : 1 : 170
size of bag at timestep : 0 : 170
size of bag at timestep : 0 : 170

 # 171 1626353 -0,271623 0,271623 2size of bag at timestep : 2 : 171
size of bag at timestep : 2 : 171
size of bag at timestep : 1 : 171
size of bag at timestep : 1 : 171
size of bag at timestep : 0 : 171
size of bag at timestep : 0 : 171

 # 172 1641407 -0,271623 0,271623 2size of bag at timestep : 2 : 172
size of bag at timestep : 2 : 172
size of bag at timestep : 1 : 172
size of bag at timestep : 1 : 172
size of bag at timestep : 0 : 172
size of bag at timestep : 0 : 172

 # 173 1655914 -0,271623 0,271623 2size of bag at timestep : 2 : 173
size of bag at timestep : 2 : 173
size of bag at timestep : 1 : 173
size of bag at timestep : 1 : 173
size of bag at timestep : 0 : 173
size of bag at timestep : 0 : 173

 # 174 1670863 -0,271623 0,271623 2size of bag at timestep : 2 : 174
size of bag at timestep : 2 : 174
size of bag at timestep : 1 : 174
size of bag at timestep : 1 : 174
size of bag at timestep : 0 : 174
size of bag at timestep : 0 : 174

 # 175 1686562 -0,271623 0,271623 2size of bag at timestep : 2 : 175
size of bag at timestep : 2 : 175
size of bag at timestep : 1 : 175
size of bag at timestep : 1 : 175
size of bag at timestep : 0 : 175
size of bag at timestep : 0 : 175

 # 176 1703256 -0,247810 0,247810 2size of bag at timestep : 2 : 176
size of bag at timestep : 2 : 176
size of bag at timestep : 1 : 176
size of bag at timestep : 1 : 176
size of bag at timestep : 0 : 176
size of bag at timestep : 0 : 176

 # 177 1720105 -0,247810 0,247810 2size of bag at timestep : 2 : 177
size of bag at timestep : 2 : 177
size of bag at timestep : 1 : 177
size of bag at timestep : 1 : 177
size of bag at timestep : 0 : 177
size of bag at timestep : 0 : 177

 # 178 1736776 -0,247810 0,247810 2size of bag at timestep : 2 : 178
size of bag at timestep : 2 : 178
size of bag at timestep : 1 : 178
size of bag at timestep : 1 : 178
size of bag at timestep : 0 : 178
size of bag at timestep : 0 : 178

 # 179 1753157 -0,247810 0,247810 2size of bag at timestep : 2 : 179
size of bag at timestep : 2 : 179
size of bag at timestep : 1 : 179
size of bag at timestep : 1 : 179
size of bag at timestep : 0 : 179
size of bag at timestep : 0 : 179

 # 180 1769263 -0,247810 0,247810 2size of bag at timestep : 2 : 180
size of bag at timestep : 2 : 180
size of bag at timestep : 1 : 180
size of bag at timestep : 1 : 180
size of bag at timestep : 0 : 180
size of bag at timestep : 0 : 180

 # 181 1786177 -0,247810 0,247810 2size of bag at timestep : 2 : 181
size of bag at timestep : 2 : 181
size of bag at timestep : 1 : 181
size of bag at timestep : 1 : 181
size of bag at timestep : 0 : 181
size of bag at timestep : 0 : 181

 # 182 1802722 -0,246449 0,246449 2size of bag at timestep : 2 : 182
size of bag at timestep : 2 : 182
size of bag at timestep : 1 : 182
size of bag at timestep : 1 : 182
size of bag at timestep : 0 : 182
size of bag at timestep : 0 : 182

 # 183 1819574 -0,246449 0,246449 2size of bag at timestep : 2 : 183
size of bag at timestep : 2 : 183
size of bag at timestep : 1 : 183
size of bag at timestep : 1 : 183
size of bag at timestep : 0 : 183
size of bag at timestep : 0 : 183

 # 184 1836135 -0,246449 0,246449 2size of bag at timestep : 2 : 184
size of bag at timestep : 2 : 184
size of bag at timestep : 1 : 184
size of bag at timestep : 1 : 184
size of bag at timestep : 0 : 184
size of bag at timestep : 0 : 184

 # 185 1852083 -0,246449 0,246449 2size of bag at timestep : 2 : 185
size of bag at timestep : 2 : 185
size of bag at timestep : 1 : 185
size of bag at timestep : 1 : 185
size of bag at timestep : 0 : 185
size of bag at timestep : 0 : 185

 # 186 1868796 -0,246449 0,246449 2size of bag at timestep : 2 : 186
size of bag at timestep : 2 : 186
size of bag at timestep : 1 : 186
size of bag at timestep : 1 : 186
size of bag at timestep : 0 : 186
size of bag at timestep : 0 : 186

 # 187 1885209 -0,246449 0,246449 2size of bag at timestep : 2 : 187
size of bag at timestep : 2 : 187
size of bag at timestep : 1 : 187
size of bag at timestep : 1 : 187
size of bag at timestep : 0 : 187
size of bag at timestep : 0 : 187

 # 188 1901136 -0,246449 0,246449 2size of bag at timestep : 2 : 188
size of bag at timestep : 2 : 188
size of bag at timestep : 1 : 188
size of bag at timestep : 1 : 188
size of bag at timestep : 0 : 188
size of bag at timestep : 0 : 188

 # 189 1918530 -0,246449 0,246449 2size of bag at timestep : 2 : 189
size of bag at timestep : 2 : 189
size of bag at timestep : 1 : 189
size of bag at timestep : 1 : 189
size of bag at timestep : 0 : 189
size of bag at timestep : 0 : 189

 # 190 1936531 -0,243035 0,243035 2size of bag at timestep : 2 : 190
size of bag at timestep : 2 : 190
size of bag at timestep : 1 : 190
size of bag at timestep : 1 : 190
size of bag at timestep : 0 : 190
size of bag at timestep : 0 : 190

 # 191 1952899 -0,243035 0,243035 2size of bag at timestep : 2 : 191
size of bag at timestep : 2 : 191
size of bag at timestep : 1 : 191
size of bag at timestep : 1 : 191
size of bag at timestep : 0 : 191
size of bag at timestep : 0 : 191

 # 192 1969016 -0,243035 0,243035 2size of bag at timestep : 2 : 192
size of bag at timestep : 2 : 192
size of bag at timestep : 1 : 192
size of bag at timestep : 1 : 192
size of bag at timestep : 0 : 192
size of bag at timestep : 0 : 192

 # 193 1985696 -0,243035 0,243035 2size of bag at timestep : 2 : 193
size of bag at timestep : 2 : 193
size of bag at timestep : 1 : 193
size of bag at timestep : 1 : 193
size of bag at timestep : 0 : 193
size of bag at timestep : 0 : 193

 # 194 2002813 -0,243035 0,243035 2size of bag at timestep : 2 : 194
size of bag at timestep : 2 : 194
size of bag at timestep : 1 : 194
size of bag at timestep : 1 : 194
size of bag at timestep : 0 : 194
size of bag at timestep : 0 : 194

 # 195 2019540 -0,243035 0,243035 2size of bag at timestep : 2 : 195
size of bag at timestep : 2 : 195
size of bag at timestep : 1 : 195
size of bag at timestep : 1 : 195
size of bag at timestep : 0 : 195
size of bag at timestep : 0 : 195

 # 196 2038301 -0,243035 0,243035 2size of bag at timestep : 2 : 196
size of bag at timestep : 2 : 196
size of bag at timestep : 1 : 196
size of bag at timestep : 1 : 196
size of bag at timestep : 0 : 196
size of bag at timestep : 0 : 196

 # 197 2057085 -0,243035 0,243035 2size of bag at timestep : 2 : 197
size of bag at timestep : 2 : 197
size of bag at timestep : 1 : 197
size of bag at timestep : 1 : 197
size of bag at timestep : 0 : 197
size of bag at timestep : 0 : 197

 # 198 2076512 -0,243035 0,243035 2size of bag at timestep : 2 : 198
size of bag at timestep : 2 : 198
size of bag at timestep : 1 : 198
size of bag at timestep : 1 : 198
size of bag at timestep : 0 : 198
size of bag at timestep : 0 : 198

 # 199 2096836 -0,243035 0,243035 2size of bag at timestep : 2 : 199
size of bag at timestep : 2 : 199
size of bag at timestep : 1 : 199
size of bag at timestep : 1 : 199
size of bag at timestep : 0 : 199
size of bag at timestep : 0 : 199

 # 200 2115475 -0,243035 0,243035 2size of bag at timestep : 2 : 200
size of bag at timestep : 2 : 200
size of bag at timestep : 1 : 200
size of bag at timestep : 1 : 200
size of bag at timestep : 0 : 200
size of bag at timestep : 0 : 200

 # 201 2133764 -0,191917 0,191917 2size of bag at timestep : 2 : 201
size of bag at timestep : 2 : 201
size of bag at timestep : 1 : 201
size of bag at timestep : 1 : 201
size of bag at timestep : 0 : 201
size of bag at timestep : 0 : 201

 # 202 2151205 -0,191917 0,191917 2size of bag at timestep : 2 : 202
size of bag at timestep : 2 : 202
size of bag at timestep : 1 : 202
size of bag at timestep : 1 : 202
size of bag at timestep : 0 : 202
size of bag at timestep : 0 : 202

 # 203 2169441 -0,191917 0,191917 2size of bag at timestep : 2 : 203
size of bag at timestep : 2 : 203
size of bag at timestep : 1 : 203
size of bag at timestep : 1 : 203
size of bag at timestep : 0 : 203
size of bag at timestep : 0 : 203

 # 204 2186919 -0,191917 0,191917 2size of bag at timestep : 2 : 204
size of bag at timestep : 2 : 204
size of bag at timestep : 1 : 204
size of bag at timestep : 1 : 204
size of bag at timestep : 0 : 204
size of bag at timestep : 0 : 204

 # 205 2206891 -0,191917 0,191917 2size of bag at timestep : 2 : 205
size of bag at timestep : 2 : 205
size of bag at timestep : 1 : 205
size of bag at timestep : 1 : 205
size of bag at timestep : 0 : 205
size of bag at timestep : 0 : 205

 # 206 2227146 -0,191917 0,191917 2size of bag at timestep : 2 : 206
size of bag at timestep : 2 : 206
size of bag at timestep : 1 : 206
size of bag at timestep : 1 : 206
size of bag at timestep : 0 : 206
size of bag at timestep : 0 : 206

 # 207 2249486 -0,191917 0,191917 2size of bag at timestep : 2 : 207
size of bag at timestep : 2 : 207
size of bag at timestep : 1 : 207
size of bag at timestep : 1 : 207
size of bag at timestep : 0 : 207
size of bag at timestep : 0 : 207

 # 208 2267893 -0,191917 0,191917 2size of bag at timestep : 2 : 208
size of bag at timestep : 2 : 208
size of bag at timestep : 1 : 208
size of bag at timestep : 1 : 208
size of bag at timestep : 0 : 208
size of bag at timestep : 0 : 208

 # 209 2286182 -0,191917 0,191917 2size of bag at timestep : 2 : 209
size of bag at timestep : 2 : 209
size of bag at timestep : 1 : 209
size of bag at timestep : 1 : 209
size of bag at timestep : 0 : 209
size of bag at timestep : 0 : 209

 # 210 2304676 -0,191680 0,191680 2size of bag at timestep : 2 : 210
size of bag at timestep : 2 : 210
size of bag at timestep : 1 : 210
size of bag at timestep : 1 : 210
size of bag at timestep : 0 : 210
size of bag at timestep : 0 : 210

 # 211 2322939 -0,191680 0,191680 2size of bag at timestep : 2 : 211
size of bag at timestep : 2 : 211
size of bag at timestep : 1 : 211
size of bag at timestep : 1 : 211
size of bag at timestep : 0 : 211
size of bag at timestep : 0 : 211

 # 212 2340498 -0,191680 0,191680 2size of bag at timestep : 2 : 212
size of bag at timestep : 2 : 212
size of bag at timestep : 1 : 212
size of bag at timestep : 1 : 212
size of bag at timestep : 0 : 212
size of bag at timestep : 0 : 212

 # 213 2358861 -0,191680 0,191680 2size of bag at timestep : 2 : 213
size of bag at timestep : 2 : 213
size of bag at timestep : 1 : 213
size of bag at timestep : 1 : 213
size of bag at timestep : 0 : 213
size of bag at timestep : 0 : 213

 # 214 2376763 -0,191680 0,191680 2size of bag at timestep : 2 : 214
size of bag at timestep : 2 : 214
size of bag at timestep : 1 : 214
size of bag at timestep : 1 : 214
size of bag at timestep : 0 : 214
size of bag at timestep : 0 : 214

 # 215 2396262 -0,191680 0,191680 2size of bag at timestep : 2 : 215
size of bag at timestep : 2 : 215
size of bag at timestep : 1 : 215
size of bag at timestep : 1 : 215
size of bag at timestep : 0 : 215
size of bag at timestep : 0 : 215

 # 216 2415875 -0,191680 0,191680 2size of bag at timestep : 2 : 216
size of bag at timestep : 2 : 216
size of bag at timestep : 1 : 216
size of bag at timestep : 1 : 216
size of bag at timestep : 0 : 216
size of bag at timestep : 0 : 216

 # 217 2434674 -0,191680 0,191680 2size of bag at timestep : 2 : 217
size of bag at timestep : 2 : 217
size of bag at timestep : 1 : 217
size of bag at timestep : 1 : 217
size of bag at timestep : 0 : 217
size of bag at timestep : 0 : 217

 # 218 2453681 -0,190573 0,190573 2size of bag at timestep : 2 : 218
size of bag at timestep : 2 : 218
size of bag at timestep : 1 : 218
size of bag at timestep : 1 : 218
size of bag at timestep : 0 : 218
size of bag at timestep : 0 : 218

 # 219 2472392 -0,190573 0,190573 2size of bag at timestep : 2 : 219
size of bag at timestep : 2 : 219
size of bag at timestep : 1 : 219
size of bag at timestep : 1 : 219
size of bag at timestep : 0 : 219
size of bag at timestep : 0 : 219

 # 220 2492274 -0,190573 0,190573 2size of bag at timestep : 2 : 220
size of bag at timestep : 2 : 220
size of bag at timestep : 1 : 220
size of bag at timestep : 1 : 220
size of bag at timestep : 0 : 220
size of bag at timestep : 0 : 220

 # 221 2511794 -0,190573 0,190573 2size of bag at timestep : 2 : 221
size of bag at timestep : 2 : 221
size of bag at timestep : 1 : 221
size of bag at timestep : 1 : 221
size of bag at timestep : 0 : 221
size of bag at timestep : 0 : 221

 # 222 2529818 -0,190573 0,190573 2size of bag at timestep : 2 : 222
size of bag at timestep : 2 : 222
size of bag at timestep : 1 : 222
size of bag at timestep : 1 : 222
size of bag at timestep : 0 : 222
size of bag at timestep : 0 : 222

 # 223 2548597 -0,190573 0,190573 2size of bag at timestep : 2 : 223
size of bag at timestep : 2 : 223
size of bag at timestep : 1 : 223
size of bag at timestep : 1 : 223
size of bag at timestep : 0 : 223
size of bag at timestep : 0 : 223

 # 224 2568468 -0,190573 0,190573 2size of bag at timestep : 2 : 224
size of bag at timestep : 2 : 224
size of bag at timestep : 1 : 224
size of bag at timestep : 1 : 224
size of bag at timestep : 0 : 224
size of bag at timestep : 0 : 224

 # 225 2587860 -0,190573 0,190573 2size of bag at timestep : 2 : 225
size of bag at timestep : 2 : 225
size of bag at timestep : 1 : 225
size of bag at timestep : 1 : 225
size of bag at timestep : 0 : 225
size of bag at timestep : 0 : 225

 # 226 2607750 -0,190573 0,190573 2size of bag at timestep : 2 : 226
size of bag at timestep : 2 : 226
size of bag at timestep : 1 : 226
size of bag at timestep : 1 : 226
size of bag at timestep : 0 : 226
size of bag at timestep : 0 : 226

 # 227 2626968 -0,190573 0,190573 2size of bag at timestep : 2 : 227
size of bag at timestep : 2 : 227
size of bag at timestep : 1 : 227
size of bag at timestep : 1 : 227
size of bag at timestep : 0 : 227
size of bag at timestep : 0 : 227

 # 228 2637112 -0,187446 0,187446 2size of bag at timestep : 2 : 228
size of bag at timestep : 2 : 228
size of bag at timestep : 1 : 228
size of bag at timestep : 1 : 228
size of bag at timestep : 0 : 228
size of bag at timestep : 0 : 228

 # 229 2647403 -0,187446 0,187446 2size of bag at timestep : 2 : 229
size of bag at timestep : 2 : 229
size of bag at timestep : 1 : 229
size of bag at timestep : 1 : 229
size of bag at timestep : 0 : 229
size of bag at timestep : 0 : 229

 # 230 2657967 -0,184895 0,184895 2size of bag at timestep : 2 : 230
size of bag at timestep : 2 : 230
size of bag at timestep : 1 : 230
size of bag at timestep : 1 : 230
size of bag at timestep : 0 : 230
size of bag at timestep : 0 : 230

 # 231 2667842 -0,184895 0,184895 2size of bag at timestep : 2 : 231
size of bag at timestep : 2 : 231
size of bag at timestep : 1 : 231
size of bag at timestep : 1 : 231
size of bag at timestep : 0 : 231
size of bag at timestep : 0 : 231

 # 232 2678130 -0,184895 0,184895 2size of bag at timestep : 2 : 232
size of bag at timestep : 2 : 232
size of bag at timestep : 1 : 232
size of bag at timestep : 1 : 232
size of bag at timestep : 0 : 232
size of bag at timestep : 0 : 232

 # 233 2688738 -0,184895 0,184895 2size of bag at timestep : 2 : 233
size of bag at timestep : 2 : 233
size of bag at timestep : 1 : 233
size of bag at timestep : 1 : 233
size of bag at timestep : 0 : 233
size of bag at timestep : 0 : 233

 # 234 2699205 -0,184895 0,184895 2size of bag at timestep : 2 : 234
size of bag at timestep : 2 : 234
size of bag at timestep : 1 : 234
size of bag at timestep : 1 : 234
size of bag at timestep : 0 : 234
size of bag at timestep : 0 : 234

 # 235 2709975 -0,184895 0,184895 2size of bag at timestep : 2 : 235
size of bag at timestep : 2 : 235
size of bag at timestep : 1 : 235
size of bag at timestep : 1 : 235
size of bag at timestep : 0 : 235
size of bag at timestep : 0 : 235

 # 236 2721141 -0,184895 0,184895 2size of bag at timestep : 2 : 236
size of bag at timestep : 2 : 236
size of bag at timestep : 1 : 236
size of bag at timestep : 1 : 236
size of bag at timestep : 0 : 236
size of bag at timestep : 0 : 236

 # 237 2732817 -0,184895 0,184895 2size of bag at timestep : 2 : 237
size of bag at timestep : 2 : 237
size of bag at timestep : 1 : 237
size of bag at timestep : 1 : 237
size of bag at timestep : 0 : 237
size of bag at timestep : 0 : 237

 # 238 2744634 -0,184895 0,184895 2size of bag at timestep : 2 : 238
size of bag at timestep : 2 : 238
size of bag at timestep : 1 : 238
size of bag at timestep : 1 : 238
size of bag at timestep : 0 : 238
size of bag at timestep : 0 : 238

 # 239 2756728 -0,184895 0,184895 2size of bag at timestep : 2 : 239
size of bag at timestep : 2 : 239
size of bag at timestep : 1 : 239
size of bag at timestep : 1 : 239
size of bag at timestep : 0 : 239
size of bag at timestep : 0 : 239

 # 240 2768740 -0,184895 0,184895 2size of bag at timestep : 2 : 240
size of bag at timestep : 2 : 240
size of bag at timestep : 1 : 240
size of bag at timestep : 1 : 240
size of bag at timestep : 0 : 240
size of bag at timestep : 0 : 240

 # 241 2779444 -0,177485 0,177485 2size of bag at timestep : 2 : 241
size of bag at timestep : 2 : 241
size of bag at timestep : 1 : 241
size of bag at timestep : 1 : 241
size of bag at timestep : 0 : 241
size of bag at timestep : 0 : 241

 # 242 2789891 -0,177485 0,177485 2size of bag at timestep : 2 : 242
size of bag at timestep : 2 : 242
size of bag at timestep : 1 : 242
size of bag at timestep : 1 : 242
size of bag at timestep : 0 : 242
size of bag at timestep : 0 : 242

 # 243 2799695 -0,177485 0,177485 2size of bag at timestep : 2 : 243
size of bag at timestep : 2 : 243
size of bag at timestep : 1 : 243
size of bag at timestep : 1 : 243
size of bag at timestep : 0 : 243
size of bag at timestep : 0 : 243

 # 244 2809840 -0,177485 0,177485 2size of bag at timestep : 2 : 244
size of bag at timestep : 2 : 244
size of bag at timestep : 1 : 244
size of bag at timestep : 1 : 244
size of bag at timestep : 0 : 244
size of bag at timestep : 0 : 244

 # 245 2820300 -0,177485 0,177485 2size of bag at timestep : 2 : 245
size of bag at timestep : 2 : 245
size of bag at timestep : 1 : 245
size of bag at timestep : 1 : 245
size of bag at timestep : 0 : 245
size of bag at timestep : 0 : 245

 # 246 2832422 -0,177485 0,177485 2size of bag at timestep : 2 : 246
size of bag at timestep : 2 : 246
size of bag at timestep : 1 : 246
size of bag at timestep : 1 : 246
size of bag at timestep : 0 : 246
size of bag at timestep : 0 : 246

 # 247 2844574 -0,177485 0,177485 2size of bag at timestep : 2 : 247
size of bag at timestep : 2 : 247
size of bag at timestep : 1 : 247
size of bag at timestep : 1 : 247
size of bag at timestep : 0 : 247
size of bag at timestep : 0 : 247

 # 248 2856451 -0,177485 0,177485 2size of bag at timestep : 2 : 248
size of bag at timestep : 2 : 248
size of bag at timestep : 1 : 248
size of bag at timestep : 1 : 248
size of bag at timestep : 0 : 248
size of bag at timestep : 0 : 248

 # 249 2867403 -0,177485 0,177485 2size of bag at timestep : 2 : 249
size of bag at timestep : 2 : 249
size of bag at timestep : 1 : 249
size of bag at timestep : 1 : 249
size of bag at timestep : 0 : 249
size of bag at timestep : 0 : 249

 # 250 2878917 -0,177485 0,177485 2size of bag at timestep : 2 : 250
size of bag at timestep : 2 : 250
size of bag at timestep : 1 : 250
size of bag at timestep : 1 : 250
size of bag at timestep : 0 : 250
size of bag at timestep : 0 : 250

 # 251 2889787 -0,172395 0,172395 2size of bag at timestep : 2 : 251
size of bag at timestep : 2 : 251
size of bag at timestep : 1 : 251
size of bag at timestep : 1 : 251
size of bag at timestep : 0 : 251
size of bag at timestep : 0 : 251

 # 252 2900259 -0,172395 0,172395 2size of bag at timestep : 2 : 252
size of bag at timestep : 2 : 252
size of bag at timestep : 1 : 252
size of bag at timestep : 1 : 252
size of bag at timestep : 0 : 252
size of bag at timestep : 0 : 252

 # 253 2910976 -0,172395 0,172395 2size of bag at timestep : 2 : 253
size of bag at timestep : 2 : 253
size of bag at timestep : 1 : 253
size of bag at timestep : 1 : 253
size of bag at timestep : 0 : 253
size of bag at timestep : 0 : 253

 # 254 2921937 -0,172395 0,172395 2size of bag at timestep : 2 : 254
size of bag at timestep : 2 : 254
size of bag at timestep : 1 : 254
size of bag at timestep : 1 : 254
size of bag at timestep : 0 : 254
size of bag at timestep : 0 : 254

 # 255 2933020 -0,172395 0,172395 2size of bag at timestep : 2 : 255
size of bag at timestep : 2 : 255
size of bag at timestep : 1 : 255
size of bag at timestep : 1 : 255
size of bag at timestep : 0 : 255
size of bag at timestep : 0 : 255

 # 256 2943987 -0,172395 0,172395 2size of bag at timestep : 2 : 256
size of bag at timestep : 2 : 256
size of bag at timestep : 1 : 256
size of bag at timestep : 1 : 256
size of bag at timestep : 0 : 256
size of bag at timestep : 0 : 256

 # 257 2955543 -0,172395 0,172395 2size of bag at timestep : 2 : 257
size of bag at timestep : 2 : 257
size of bag at timestep : 1 : 257
size of bag at timestep : 1 : 257
size of bag at timestep : 0 : 257
size of bag at timestep : 0 : 257

 # 258 2966876 -0,172395 0,172395 2size of bag at timestep : 2 : 258
size of bag at timestep : 2 : 258
size of bag at timestep : 1 : 258
size of bag at timestep : 1 : 258
size of bag at timestep : 0 : 258
size of bag at timestep : 0 : 258

 # 259 2979105 -0,172395 0,172395 2size of bag at timestep : 2 : 259
size of bag at timestep : 2 : 259
size of bag at timestep : 1 : 259
size of bag at timestep : 1 : 259
size of bag at timestep : 0 : 259
size of bag at timestep : 0 : 259

 # 260 2992055 -0,172395 0,172395 2size of bag at timestep : 2 : 260
size of bag at timestep : 2 : 260
size of bag at timestep : 1 : 260
size of bag at timestep : 1 : 260
size of bag at timestep : 0 : 260
size of bag at timestep : 0 : 260

 # 261 3004496 -0,172395 0,172395 2size of bag at timestep : 2 : 261
size of bag at timestep : 2 : 261
size of bag at timestep : 1 : 261
size of bag at timestep : 1 : 261
size of bag at timestep : 0 : 261
size of bag at timestep : 0 : 261

 # 262 3026992 -0,162736 0,162736 2size of bag at timestep : 2 : 262
size of bag at timestep : 2 : 262
size of bag at timestep : 1 : 262
size of bag at timestep : 1 : 262
size of bag at timestep : 0 : 262
size of bag at timestep : 0 : 262

 # 263 3047990 -0,162736 0,162736 2size of bag at timestep : 2 : 263
size of bag at timestep : 2 : 263
size of bag at timestep : 1 : 263
size of bag at timestep : 1 : 263
size of bag at timestep : 0 : 263
size of bag at timestep : 0 : 263

 # 264 3068274 -0,162736 0,162736 2size of bag at timestep : 2 : 264
size of bag at timestep : 2 : 264
size of bag at timestep : 1 : 264
size of bag at timestep : 1 : 264
size of bag at timestep : 0 : 264
size of bag at timestep : 0 : 264

 # 265 3088331 -0,162736 0,162736 2size of bag at timestep : 2 : 265
size of bag at timestep : 2 : 265
size of bag at timestep : 1 : 265
size of bag at timestep : 1 : 265
size of bag at timestep : 0 : 265
size of bag at timestep : 0 : 265

 # 266 3109328 -0,162736 0,162736 2size of bag at timestep : 2 : 266
size of bag at timestep : 2 : 266
size of bag at timestep : 1 : 266
size of bag at timestep : 1 : 266
size of bag at timestep : 0 : 266
size of bag at timestep : 0 : 266

 # 267 3129810 -0,162736 0,162736 2size of bag at timestep : 2 : 267
size of bag at timestep : 2 : 267
size of bag at timestep : 1 : 267
size of bag at timestep : 1 : 267
size of bag at timestep : 0 : 267
size of bag at timestep : 0 : 267

 # 268 3151637 -0,162736 0,162736 2size of bag at timestep : 2 : 268
size of bag at timestep : 2 : 268
size of bag at timestep : 1 : 268
size of bag at timestep : 1 : 268
size of bag at timestep : 0 : 268
size of bag at timestep : 0 : 268

 # 269 3172465 -0,162736 0,162736 2size of bag at timestep : 2 : 269
size of bag at timestep : 2 : 269
size of bag at timestep : 1 : 269
size of bag at timestep : 1 : 269
size of bag at timestep : 0 : 269
size of bag at timestep : 0 : 269

 # 270 3193841 -0,162736 0,162736 2size of bag at timestep : 2 : 270
size of bag at timestep : 2 : 270
size of bag at timestep : 1 : 270
size of bag at timestep : 1 : 270
size of bag at timestep : 0 : 270
size of bag at timestep : 0 : 270

 # 271 3216837 -0,162736 0,162736 2size of bag at timestep : 2 : 271
size of bag at timestep : 2 : 271
size of bag at timestep : 1 : 271
size of bag at timestep : 1 : 271
size of bag at timestep : 0 : 271
size of bag at timestep : 0 : 271

 # 272 3240590 -0,162647 0,162647 2size of bag at timestep : 2 : 272
size of bag at timestep : 2 : 272
size of bag at timestep : 1 : 272
size of bag at timestep : 1 : 272
size of bag at timestep : 0 : 272
size of bag at timestep : 0 : 272

 # 273 3264550 -0,162647 0,162647 2size of bag at timestep : 2 : 273
size of bag at timestep : 2 : 273
size of bag at timestep : 1 : 273
size of bag at timestep : 1 : 273
size of bag at timestep : 0 : 273
size of bag at timestep : 0 : 273

 # 274 3286630 -0,162647 0,162647 2size of bag at timestep : 2 : 274
size of bag at timestep : 2 : 274
size of bag at timestep : 1 : 274
size of bag at timestep : 1 : 274
size of bag at timestep : 0 : 274
size of bag at timestep : 0 : 274

 # 275 3309663 -0,162647 0,162647 2size of bag at timestep : 2 : 275
size of bag at timestep : 2 : 275
size of bag at timestep : 1 : 275
size of bag at timestep : 1 : 275
size of bag at timestep : 0 : 275
size of bag at timestep : 0 : 275

 # 276 3332666 -0,162647 0,162647 2size of bag at timestep : 2 : 276
size of bag at timestep : 2 : 276
size of bag at timestep : 1 : 276
size of bag at timestep : 1 : 276
size of bag at timestep : 0 : 276
size of bag at timestep : 0 : 276

 # 277 3355898 -0,162647 0,162647 2size of bag at timestep : 2 : 277
size of bag at timestep : 2 : 277
size of bag at timestep : 1 : 277
size of bag at timestep : 1 : 277
size of bag at timestep : 0 : 277
size of bag at timestep : 0 : 277

 # 278 3377742 -0,162647 0,162647 2size of bag at timestep : 2 : 278
size of bag at timestep : 2 : 278
size of bag at timestep : 1 : 278
size of bag at timestep : 1 : 278
size of bag at timestep : 0 : 278
size of bag at timestep : 0 : 278

 # 279 3398595 -0,158854 0,158854 2size of bag at timestep : 2 : 279
size of bag at timestep : 2 : 279
size of bag at timestep : 1 : 279
size of bag at timestep : 1 : 279
size of bag at timestep : 0 : 279
size of bag at timestep : 0 : 279

 # 280 3419237 -0,158854 0,158854 2size of bag at timestep : 2 : 280
size of bag at timestep : 2 : 280
size of bag at timestep : 1 : 280
size of bag at timestep : 1 : 280
size of bag at timestep : 0 : 280
size of bag at timestep : 0 : 280

 # 281 3440089 -0,158854 0,158854 2size of bag at timestep : 2 : 281
size of bag at timestep : 2 : 281
size of bag at timestep : 1 : 281
size of bag at timestep : 1 : 281
size of bag at timestep : 0 : 281
size of bag at timestep : 0 : 281

 # 282 3461810 -0,158854 0,158854 2size of bag at timestep : 2 : 282
size of bag at timestep : 2 : 282
size of bag at timestep : 1 : 282
size of bag at timestep : 1 : 282
size of bag at timestep : 0 : 282
size of bag at timestep : 0 : 282

 # 283 3484070 -0,158854 0,158854 2size of bag at timestep : 2 : 283
size of bag at timestep : 2 : 283
size of bag at timestep : 1 : 283
size of bag at timestep : 1 : 283
size of bag at timestep : 0 : 283
size of bag at timestep : 0 : 283

 # 284 3505943 -0,158854 0,158854 2size of bag at timestep : 2 : 284
size of bag at timestep : 2 : 284
size of bag at timestep : 1 : 284
size of bag at timestep : 1 : 284
size of bag at timestep : 0 : 284
size of bag at timestep : 0 : 284

 # 285 3528401 -0,158854 0,158854 2size of bag at timestep : 2 : 285
size of bag at timestep : 2 : 285
size of bag at timestep : 1 : 285
size of bag at timestep : 1 : 285
size of bag at timestep : 0 : 285
size of bag at timestep : 0 : 285

 # 286 3550450 -0,158854 0,158854 2size of bag at timestep : 2 : 286
size of bag at timestep : 2 : 286
size of bag at timestep : 1 : 286
size of bag at timestep : 1 : 286
size of bag at timestep : 0 : 286
size of bag at timestep : 0 : 286

 # 287 3574250 -0,158854 0,158854 2size of bag at timestep : 2 : 287
size of bag at timestep : 2 : 287
size of bag at timestep : 1 : 287
size of bag at timestep : 1 : 287
size of bag at timestep : 0 : 287
size of bag at timestep : 0 : 287

 # 288 3597484 -0,158854 0,158854 2size of bag at timestep : 2 : 288
size of bag at timestep : 2 : 288
size of bag at timestep : 1 : 288
size of bag at timestep : 1 : 288
size of bag at timestep : 0 : 288
size of bag at timestep : 0 : 288

 # 289 3621855 -0,158854 0,158854 2size of bag at timestep : 2 : 289
size of bag at timestep : 2 : 289
size of bag at timestep : 1 : 289
size of bag at timestep : 1 : 289
size of bag at timestep : 0 : 289
size of bag at timestep : 0 : 289

 # 290 3645033 -0,156890 0,156890 2size of bag at timestep : 2 : 290
size of bag at timestep : 2 : 290
size of bag at timestep : 1 : 290
size of bag at timestep : 1 : 290
size of bag at timestep : 0 : 290
size of bag at timestep : 0 : 290

 # 291 3665660 -0,156890 0,156890 2size of bag at timestep : 2 : 291
size of bag at timestep : 2 : 291
size of bag at timestep : 1 : 291
size of bag at timestep : 1 : 291
size of bag at timestep : 0 : 291
size of bag at timestep : 0 : 291

 # 292 3687963 -0,156890 0,156890 2size of bag at timestep : 2 : 292
size of bag at timestep : 2 : 292
size of bag at timestep : 1 : 292
size of bag at timestep : 1 : 292
size of bag at timestep : 0 : 292
size of bag at timestep : 0 : 292

 # 293 3711254 -0,156890 0,156890 2size of bag at timestep : 2 : 293
size of bag at timestep : 2 : 293
size of bag at timestep : 1 : 293
size of bag at timestep : 1 : 293
size of bag at timestep : 0 : 293
size of bag at timestep : 0 : 293

 # 294 3734966 -0,156890 0,156890 2size of bag at timestep : 2 : 294
size of bag at timestep : 2 : 294
size of bag at timestep : 1 : 294
size of bag at timestep : 1 : 294
size of bag at timestep : 0 : 294
size of bag at timestep : 0 : 294

 # 295 3759166 -0,156890 0,156890 2size of bag at timestep : 2 : 295
size of bag at timestep : 2 : 295
size of bag at timestep : 1 : 295
size of bag at timestep : 1 : 295
size of bag at timestep : 0 : 295
size of bag at timestep : 0 : 295

 # 296 3782270 -0,156890 0,156890 2size of bag at timestep : 2 : 296
size of bag at timestep : 2 : 296
size of bag at timestep : 1 : 296
size of bag at timestep : 1 : 296
size of bag at timestep : 0 : 296
size of bag at timestep : 0 : 296

 # 297 3805853 -0,156890 0,156890 2size of bag at timestep : 2 : 297
size of bag at timestep : 2 : 297
size of bag at timestep : 1 : 297
size of bag at timestep : 1 : 297
size of bag at timestep : 0 : 297
size of bag at timestep : 0 : 297

 # 298 3830018 -0,156890 0,156890 2size of bag at timestep : 2 : 298
size of bag at timestep : 2 : 298
size of bag at timestep : 1 : 298
size of bag at timestep : 1 : 298
size of bag at timestep : 0 : 298
size of bag at timestep : 0 : 298

 # 299 3852946 -0,156890 0,156890 2size of bag at timestep : 2 : 299
size of bag at timestep : 2 : 299
size of bag at timestep : 1 : 299
size of bag at timestep : 1 : 299
size of bag at timestep : 0 : 299
size of bag at timestep : 0 : 299

 # 300 3873686 -0,150406 0,150406 2size of bag at timestep : 2 : 300
size of bag at timestep : 2 : 300
size of bag at timestep : 1 : 300
size of bag at timestep : 1 : 300
size of bag at timestep : 0 : 300
size of bag at timestep : 0 : 300

 # 301 3893237 -0,150406 0,150406 2size of bag at timestep : 2 : 301
size of bag at timestep : 2 : 301
size of bag at timestep : 1 : 301
size of bag at timestep : 1 : 301
size of bag at timestep : 0 : 301
size of bag at timestep : 0 : 301

 # 302 3912938 -0,150406 0,150406 2size of bag at timestep : 2 : 302
size of bag at timestep : 2 : 302
size of bag at timestep : 1 : 302
size of bag at timestep : 1 : 302
size of bag at timestep : 0 : 302
size of bag at timestep : 0 : 302

 # 303 3932986 -0,150406 0,150406 2size of bag at timestep : 2 : 303
size of bag at timestep : 2 : 303
size of bag at timestep : 1 : 303
size of bag at timestep : 1 : 303
size of bag at timestep : 0 : 303
size of bag at timestep : 0 : 303

 # 304 3953632 -0,150406 0,150406 2size of bag at timestep : 2 : 304
size of bag at timestep : 2 : 304
size of bag at timestep : 1 : 304
size of bag at timestep : 1 : 304
size of bag at timestep : 0 : 304
size of bag at timestep : 0 : 304

 # 305 3973934 -0,150406 0,150406 2size of bag at timestep : 2 : 305
size of bag at timestep : 2 : 305
size of bag at timestep : 1 : 305
size of bag at timestep : 1 : 305
size of bag at timestep : 0 : 305
size of bag at timestep : 0 : 305

 # 306 3994119 -0,150406 0,150406 2size of bag at timestep : 2 : 306
size of bag at timestep : 2 : 306
size of bag at timestep : 1 : 306
size of bag at timestep : 1 : 306
size of bag at timestep : 0 : 306
size of bag at timestep : 0 : 306

 # 307 4015809 -0,150406 0,150406 2size of bag at timestep : 2 : 307
size of bag at timestep : 2 : 307
size of bag at timestep : 1 : 307
size of bag at timestep : 1 : 307
size of bag at timestep : 0 : 307
size of bag at timestep : 0 : 307

 # 308 4037036 -0,150406 0,150406 2size of bag at timestep : 2 : 308
size of bag at timestep : 2 : 308
size of bag at timestep : 1 : 308
size of bag at timestep : 1 : 308
size of bag at timestep : 0 : 308
size of bag at timestep : 0 : 308

 # 309 4058255 -0,150406 0,150406 2size of bag at timestep : 2 : 309
size of bag at timestep : 2 : 309
size of bag at timestep : 1 : 309
size of bag at timestep : 1 : 309
size of bag at timestep : 0 : 309
size of bag at timestep : 0 : 309

 # 310 4080222 -0,150406 0,150406 2size of bag at timestep : 2 : 310
size of bag at timestep : 2 : 310
size of bag at timestep : 1 : 310
size of bag at timestep : 1 : 310
size of bag at timestep : 0 : 310
size of bag at timestep : 0 : 310

 # 311 4101147 -0,150406 0,150406 2size of bag at timestep : 2 : 311
size of bag at timestep : 2 : 311
size of bag at timestep : 1 : 311
size of bag at timestep : 1 : 311
size of bag at timestep : 0 : 311
size of bag at timestep : 0 : 311

 # 312 4123357 -0,149865 0,149865 2size of bag at timestep : 2 : 312
size of bag at timestep : 2 : 312
size of bag at timestep : 1 : 312
size of bag at timestep : 1 : 312
size of bag at timestep : 0 : 312
size of bag at timestep : 0 : 312

 # 313 4144196 -0,149865 0,149865 2size of bag at timestep : 2 : 313
size of bag at timestep : 2 : 313
size of bag at timestep : 1 : 313
size of bag at timestep : 1 : 313
size of bag at timestep : 0 : 313
size of bag at timestep : 0 : 313

 # 314 4164787 -0,149865 0,149865 2size of bag at timestep : 2 : 314
size of bag at timestep : 2 : 314
size of bag at timestep : 1 : 314
size of bag at timestep : 1 : 314
size of bag at timestep : 0 : 314
size of bag at timestep : 0 : 314

 # 315 4186873 -0,149865 0,149865 2size of bag at timestep : 2 : 315
size of bag at timestep : 2 : 315
size of bag at timestep : 1 : 315
size of bag at timestep : 1 : 315
size of bag at timestep : 0 : 315
size of bag at timestep : 0 : 315

 # 316 4209248 -0,149865 0,149865 2size of bag at timestep : 2 : 316
size of bag at timestep : 2 : 316
size of bag at timestep : 1 : 316
size of bag at timestep : 1 : 316
size of bag at timestep : 0 : 316
size of bag at timestep : 0 : 316

 # 317 4232113 -0,149865 0,149865 2size of bag at timestep : 2 : 317
size of bag at timestep : 2 : 317
size of bag at timestep : 1 : 317
size of bag at timestep : 1 : 317
size of bag at timestep : 0 : 317
size of bag at timestep : 0 : 317

 # 318 4255549 -0,147330 0,147330 2size of bag at timestep : 2 : 318
size of bag at timestep : 2 : 318
size of bag at timestep : 1 : 318
size of bag at timestep : 1 : 318
size of bag at timestep : 0 : 318
size of bag at timestep : 0 : 318

 # 319 4277465 -0,147330 0,147330 2size of bag at timestep : 2 : 319
size of bag at timestep : 2 : 319
size of bag at timestep : 1 : 319
size of bag at timestep : 1 : 319
size of bag at timestep : 0 : 319
size of bag at timestep : 0 : 319

 # 320 4299645 -0,147330 0,147330 2size of bag at timestep : 2 : 320
size of bag at timestep : 2 : 320
size of bag at timestep : 1 : 320
size of bag at timestep : 1 : 320
size of bag at timestep : 0 : 320
size of bag at timestep : 0 : 320

 # 321 4321373 -0,147330 0,147330 2size of bag at timestep : 2 : 321
size of bag at timestep : 2 : 321
size of bag at timestep : 1 : 321
size of bag at timestep : 1 : 321
size of bag at timestep : 0 : 321
size of bag at timestep : 0 : 321

 # 322 4342358 -0,147330 0,147330 2size of bag at timestep : 2 : 322
size of bag at timestep : 2 : 322
size of bag at timestep : 1 : 322
size of bag at timestep : 1 : 322
size of bag at timestep : 0 : 322
size of bag at timestep : 0 : 322

 # 323 4363751 -0,147330 0,147330 2size of bag at timestep : 2 : 323
size of bag at timestep : 2 : 323
size of bag at timestep : 1 : 323
size of bag at timestep : 1 : 323
size of bag at timestep : 0 : 323
size of bag at timestep : 0 : 323

 # 324 4385751 -0,147330 0,147330 2size of bag at timestep : 2 : 324
size of bag at timestep : 2 : 324
size of bag at timestep : 1 : 324
size of bag at timestep : 1 : 324
size of bag at timestep : 0 : 324
size of bag at timestep : 0 : 324

 # 325 4407325 -0,147330 0,147330 2size of bag at timestep : 2 : 325
size of bag at timestep : 2 : 325
size of bag at timestep : 1 : 325
size of bag at timestep : 1 : 325
size of bag at timestep : 0 : 325
size of bag at timestep : 0 : 325

 # 326 4430573 -0,147330 0,147330 2size of bag at timestep : 2 : 326
size of bag at timestep : 2 : 326
size of bag at timestep : 1 : 326
size of bag at timestep : 1 : 326
size of bag at timestep : 0 : 326
size of bag at timestep : 0 : 326

 # 327 4454130 -0,147330 0,147330 2size of bag at timestep : 2 : 327
size of bag at timestep : 2 : 327
size of bag at timestep : 1 : 327
size of bag at timestep : 1 : 327
size of bag at timestep : 0 : 327
size of bag at timestep : 0 : 327

 # 328 4479016 -0,147330 0,147330 2size of bag at timestep : 2 : 328
size of bag at timestep : 2 : 328
size of bag at timestep : 1 : 328
size of bag at timestep : 1 : 328
size of bag at timestep : 0 : 328
size of bag at timestep : 0 : 328

 # 329 4502690 -0,146096 0,146096 2size of bag at timestep : 2 : 329
size of bag at timestep : 2 : 329
size of bag at timestep : 1 : 329
size of bag at timestep : 1 : 329
size of bag at timestep : 0 : 329
size of bag at timestep : 0 : 329

 # 330 4525424 -0,146096 0,146096 2size of bag at timestep : 2 : 330
size of bag at timestep : 2 : 330
size of bag at timestep : 1 : 330
size of bag at timestep : 1 : 330
size of bag at timestep : 0 : 330
size of bag at timestep : 0 : 330

 # 331 4548756 -0,146096 0,146096 2size of bag at timestep : 2 : 331
size of bag at timestep : 2 : 331
size of bag at timestep : 1 : 331
size of bag at timestep : 1 : 331
size of bag at timestep : 0 : 331
size of bag at timestep : 0 : 331

 # 332 4570278 -0,146096 0,146096 2size of bag at timestep : 2 : 332
size of bag at timestep : 2 : 332
size of bag at timestep : 1 : 332
size of bag at timestep : 1 : 332
size of bag at timestep : 0 : 332
size of bag at timestep : 0 : 332

 # 333 4592003 -0,146096 0,146096 2size of bag at timestep : 2 : 333
size of bag at timestep : 2 : 333
size of bag at timestep : 1 : 333
size of bag at timestep : 1 : 333
size of bag at timestep : 0 : 333
size of bag at timestep : 0 : 333

 # 334 4613903 -0,146096 0,146096 2size of bag at timestep : 2 : 334
size of bag at timestep : 2 : 334
size of bag at timestep : 1 : 334
size of bag at timestep : 1 : 334
size of bag at timestep : 0 : 334
size of bag at timestep : 0 : 334

 # 335 4636946 -0,146096 0,146096 2size of bag at timestep : 2 : 335
size of bag at timestep : 2 : 335
size of bag at timestep : 1 : 335
size of bag at timestep : 1 : 335
size of bag at timestep : 0 : 335
size of bag at timestep : 0 : 335

 # 336 4659041 -0,146096 0,146096 2size of bag at timestep : 2 : 336
size of bag at timestep : 2 : 336
size of bag at timestep : 1 : 336
size of bag at timestep : 1 : 336
size of bag at timestep : 0 : 336
size of bag at timestep : 0 : 336

 # 337 4681371 -0,146096 0,146096 2size of bag at timestep : 2 : 337
size of bag at timestep : 2 : 337
size of bag at timestep : 1 : 337
size of bag at timestep : 1 : 337
size of bag at timestep : 0 : 337
size of bag at timestep : 0 : 337

 # 338 4705064 -0,146096 0,146096 2size of bag at timestep : 2 : 338
size of bag at timestep : 2 : 338
size of bag at timestep : 1 : 338
size of bag at timestep : 1 : 338
size of bag at timestep : 0 : 338
size of bag at timestep : 0 : 338

 # 339 4731391 -0,146096 0,146096 2size of bag at timestep : 2 : 339
size of bag at timestep : 2 : 339
size of bag at timestep : 1 : 339
size of bag at timestep : 1 : 339
size of bag at timestep : 0 : 339
size of bag at timestep : 0 : 339

 # 340 4755626 -0,146096 0,146096 2size of bag at timestep : 2 : 340
size of bag at timestep : 2 : 340
size of bag at timestep : 1 : 340
size of bag at timestep : 1 : 340
size of bag at timestep : 0 : 340
size of bag at timestep : 0 : 340

 # 341 4778208 -0,140449 0,140449 2size of bag at timestep : 2 : 341
size of bag at timestep : 2 : 341
size of bag at timestep : 1 : 341
size of bag at timestep : 1 : 341
size of bag at timestep : 0 : 341
size of bag at timestep : 0 : 341

 # 342 4800423 -0,140449 0,140449 2size of bag at timestep : 2 : 342
size of bag at timestep : 2 : 342
size of bag at timestep : 1 : 342
size of bag at timestep : 1 : 342
size of bag at timestep : 0 : 342
size of bag at timestep : 0 : 342

 # 343 4823100 -0,140449 0,140449 2size of bag at timestep : 2 : 343
size of bag at timestep : 2 : 343
size of bag at timestep : 1 : 343
size of bag at timestep : 1 : 343
size of bag at timestep : 0 : 343
size of bag at timestep : 0 : 343

 # 344 4845768 -0,140449 0,140449 2size of bag at timestep : 2 : 344
size of bag at timestep : 2 : 344
size of bag at timestep : 1 : 344
size of bag at timestep : 1 : 344
size of bag at timestep : 0 : 344
size of bag at timestep : 0 : 344

 # 345 4868937 -0,140449 0,140449 2size of bag at timestep : 2 : 345
size of bag at timestep : 2 : 345
size of bag at timestep : 1 : 345
size of bag at timestep : 1 : 345
size of bag at timestep : 0 : 345
size of bag at timestep : 0 : 345

 # 346 4892507 -0,140449 0,140449 2size of bag at timestep : 2 : 346
size of bag at timestep : 2 : 346
size of bag at timestep : 1 : 346
size of bag at timestep : 1 : 346
size of bag at timestep : 0 : 346
size of bag at timestep : 0 : 346

 # 347 4916665 -0,140449 0,140449 2size of bag at timestep : 2 : 347
size of bag at timestep : 2 : 347
size of bag at timestep : 1 : 347
size of bag at timestep : 1 : 347
size of bag at timestep : 0 : 347
size of bag at timestep : 0 : 347

 # 348 4940929 -0,140449 0,140449 2size of bag at timestep : 2 : 348
size of bag at timestep : 2 : 348
size of bag at timestep : 1 : 348
size of bag at timestep : 1 : 348
size of bag at timestep : 0 : 348
size of bag at timestep : 0 : 348

 # 349 4966016 -0,140449 0,140449 2size of bag at timestep : 2 : 349
size of bag at timestep : 2 : 349
size of bag at timestep : 1 : 349
size of bag at timestep : 1 : 349
size of bag at timestep : 0 : 349
size of bag at timestep : 0 : 349

 # 350 4990035 -0,140449 0,140449 2size of bag at timestep : 2 : 350
size of bag at timestep : 2 : 350
size of bag at timestep : 1 : 350
size of bag at timestep : 1 : 350
size of bag at timestep : 0 : 350
size of bag at timestep : 0 : 350

 # 351 5016744 -0,137803 0,137803 2size of bag at timestep : 2 : 351
size of bag at timestep : 2 : 351
size of bag at timestep : 1 : 351
size of bag at timestep : 1 : 351
size of bag at timestep : 0 : 351
size of bag at timestep : 0 : 351

 # 352 5042356 -0,137803 0,137803 2size of bag at timestep : 2 : 352
size of bag at timestep : 2 : 352
size of bag at timestep : 1 : 352
size of bag at timestep : 1 : 352
size of bag at timestep : 0 : 352
size of bag at timestep : 0 : 352

 # 353 5067724 -0,137803 0,137803 2size of bag at timestep : 2 : 353
size of bag at timestep : 2 : 353
size of bag at timestep : 1 : 353
size of bag at timestep : 1 : 353
size of bag at timestep : 0 : 353
size of bag at timestep : 0 : 353

 # 354 5092059 -0,137803 0,137803 2size of bag at timestep : 2 : 354
size of bag at timestep : 2 : 354
size of bag at timestep : 1 : 354
size of bag at timestep : 1 : 354
size of bag at timestep : 0 : 354
size of bag at timestep : 0 : 354

 # 355 5116925 -0,137803 0,137803 2size of bag at timestep : 2 : 355
size of bag at timestep : 2 : 355
size of bag at timestep : 1 : 355
size of bag at timestep : 1 : 355
size of bag at timestep : 0 : 355
size of bag at timestep : 0 : 355

 # 356 5142810 -0,137803 0,137803 2size of bag at timestep : 2 : 356
size of bag at timestep : 2 : 356
size of bag at timestep : 1 : 356
size of bag at timestep : 1 : 356
size of bag at timestep : 0 : 356
size of bag at timestep : 0 : 356

 # 357 5168774 -0,137803 0,137803 2size of bag at timestep : 2 : 357
size of bag at timestep : 2 : 357
size of bag at timestep : 1 : 357
size of bag at timestep : 1 : 357
size of bag at timestep : 0 : 357
size of bag at timestep : 0 : 357

 # 358 5195475 -0,137803 0,137803 2size of bag at timestep : 2 : 358
size of bag at timestep : 2 : 358
size of bag at timestep : 1 : 358
size of bag at timestep : 1 : 358
size of bag at timestep : 0 : 358
size of bag at timestep : 0 : 358

 # 359 5221849 -0,137803 0,137803 2size of bag at timestep : 2 : 359
size of bag at timestep : 2 : 359
size of bag at timestep : 1 : 359
size of bag at timestep : 1 : 359
size of bag at timestep : 0 : 359
size of bag at timestep : 0 : 359

 # 360 5248764 -0,137803 0,137803 2size of bag at timestep : 2 : 360
size of bag at timestep : 2 : 360
size of bag at timestep : 1 : 360
size of bag at timestep : 1 : 360
size of bag at timestep : 0 : 360
size of bag at timestep : 0 : 360

 # 361 5274294 -0,137803 0,137803 2size of bag at timestep : 2 : 361
size of bag at timestep : 2 : 361
size of bag at timestep : 1 : 361
size of bag at timestep : 1 : 361
size of bag at timestep : 0 : 361
size of bag at timestep : 0 : 361

 # 362 5299958 -0,135494 0,135494 2size of bag at timestep : 2 : 362
size of bag at timestep : 2 : 362
size of bag at timestep : 1 : 362
size of bag at timestep : 1 : 362
size of bag at timestep : 0 : 362
size of bag at timestep : 0 : 362

 # 363 5325033 -0,135494 0,135494 2size of bag at timestep : 2 : 363
size of bag at timestep : 2 : 363
size of bag at timestep : 1 : 363
size of bag at timestep : 1 : 363
size of bag at timestep : 0 : 363
size of bag at timestep : 0 : 363

 # 364 5350567 -0,135494 0,135494 2size of bag at timestep : 2 : 364
size of bag at timestep : 2 : 364
size of bag at timestep : 1 : 364
size of bag at timestep : 1 : 364
size of bag at timestep : 0 : 364
size of bag at timestep : 0 : 364

 # 365 5376382 -0,135494 0,135494 2size of bag at timestep : 2 : 365
size of bag at timestep : 2 : 365
size of bag at timestep : 1 : 365
size of bag at timestep : 1 : 365
size of bag at timestep : 0 : 365
size of bag at timestep : 0 : 365

 # 366 5402062 -0,135494 0,135494 2size of bag at timestep : 2 : 366
size of bag at timestep : 2 : 366
size of bag at timestep : 1 : 366
size of bag at timestep : 1 : 366
size of bag at timestep : 0 : 366
size of bag at timestep : 0 : 366

 # 367 5428352 -0,135494 0,135494 2size of bag at timestep : 2 : 367
size of bag at timestep : 2 : 367
size of bag at timestep : 1 : 367
size of bag at timestep : 1 : 367
size of bag at timestep : 0 : 367
size of bag at timestep : 0 : 367

 # 368 5454450 -0,135494 0,135494 2size of bag at timestep : 2 : 368
size of bag at timestep : 2 : 368
size of bag at timestep : 1 : 368
size of bag at timestep : 1 : 368
size of bag at timestep : 0 : 368
size of bag at timestep : 0 : 368

 # 369 5481591 -0,135494 0,135494 2size of bag at timestep : 2 : 369
size of bag at timestep : 2 : 369
size of bag at timestep : 1 : 369
size of bag at timestep : 1 : 369
size of bag at timestep : 0 : 369
size of bag at timestep : 0 : 369

 # 370 5508770 -0,135494 0,135494 2size of bag at timestep : 2 : 370
size of bag at timestep : 2 : 370
size of bag at timestep : 1 : 370
size of bag at timestep : 1 : 370
size of bag at timestep : 0 : 370
size of bag at timestep : 0 : 370

 # 371 5538175 -0,135494 0,135494 2size of bag at timestep : 2 : 371
size of bag at timestep : 2 : 371
size of bag at timestep : 1 : 371
size of bag at timestep : 1 : 371
size of bag at timestep : 0 : 371
size of bag at timestep : 0 : 371

 # 372 5569161 -0,135494 0,135494 2size of bag at timestep : 2 : 372
size of bag at timestep : 2 : 372
size of bag at timestep : 1 : 372
size of bag at timestep : 1 : 372
size of bag at timestep : 0 : 372
size of bag at timestep : 0 : 372

 # 373 5599059 -0,135494 0,135494 2size of bag at timestep : 2 : 373
size of bag at timestep : 2 : 373
size of bag at timestep : 1 : 373
size of bag at timestep : 1 : 373
size of bag at timestep : 0 : 373
size of bag at timestep : 0 : 373

 # 374 5626752 -0,135494 0,135494 2size of bag at timestep : 2 : 374
size of bag at timestep : 2 : 374
size of bag at timestep : 1 : 374
size of bag at timestep : 1 : 374
size of bag at timestep : 0 : 374
size of bag at timestep : 0 : 374

 # 375 5655854 -0,134386 0,134386 2size of bag at timestep : 2 : 375
size of bag at timestep : 2 : 375
size of bag at timestep : 1 : 375
size of bag at timestep : 1 : 375
size of bag at timestep : 0 : 375
size of bag at timestep : 0 : 375

 # 376 5683351 -0,134386 0,134386 2size of bag at timestep : 2 : 376
size of bag at timestep : 2 : 376
size of bag at timestep : 1 : 376
size of bag at timestep : 1 : 376
size of bag at timestep : 0 : 376
size of bag at timestep : 0 : 376

 # 377 5710849 -0,134386 0,134386 2size of bag at timestep : 2 : 377
size of bag at timestep : 2 : 377
size of bag at timestep : 1 : 377
size of bag at timestep : 1 : 377
size of bag at timestep : 0 : 377
size of bag at timestep : 0 : 377

 # 378 5738546 -0,134386 0,134386 2size of bag at timestep : 2 : 378
size of bag at timestep : 2 : 378
size of bag at timestep : 1 : 378
size of bag at timestep : 1 : 378
size of bag at timestep : 0 : 378
size of bag at timestep : 0 : 378

 # 379 5766473 -0,134386 0,134386 2size of bag at timestep : 2 : 379
size of bag at timestep : 2 : 379
size of bag at timestep : 1 : 379
size of bag at timestep : 1 : 379
size of bag at timestep : 0 : 379
size of bag at timestep : 0 : 379

 # 380 5793922 -0,134386 0,134386 2size of bag at timestep : 2 : 380
size of bag at timestep : 2 : 380
size of bag at timestep : 1 : 380
size of bag at timestep : 1 : 380
size of bag at timestep : 0 : 380
size of bag at timestep : 0 : 380

 # 381 5822215 -0,134386 0,134386 2size of bag at timestep : 2 : 381
size of bag at timestep : 2 : 381
size of bag at timestep : 1 : 381
size of bag at timestep : 1 : 381
size of bag at timestep : 0 : 381
size of bag at timestep : 0 : 381

 # 382 5850244 -0,134386 0,134386 2size of bag at timestep : 2 : 382
size of bag at timestep : 2 : 382
size of bag at timestep : 1 : 382
size of bag at timestep : 1 : 382
size of bag at timestep : 0 : 382
size of bag at timestep : 0 : 382

 # 383 5878399 -0,134386 0,134386 2size of bag at timestep : 2 : 383
size of bag at timestep : 2 : 383
size of bag at timestep : 1 : 383
size of bag at timestep : 1 : 383
size of bag at timestep : 0 : 383
size of bag at timestep : 0 : 383

 # 384 5906462 -0,134386 0,134386 2size of bag at timestep : 2 : 384
size of bag at timestep : 2 : 384
size of bag at timestep : 1 : 384
size of bag at timestep : 1 : 384
size of bag at timestep : 0 : 384
size of bag at timestep : 0 : 384

 # 385 5933128 -0,134386 0,134386 2size of bag at timestep : 2 : 385
size of bag at timestep : 2 : 385
size of bag at timestep : 1 : 385
size of bag at timestep : 1 : 385
size of bag at timestep : 0 : 385
size of bag at timestep : 0 : 385

 # 386 5960478 -0,134386 0,134386 2size of bag at timestep : 2 : 386
size of bag at timestep : 2 : 386
size of bag at timestep : 1 : 386
size of bag at timestep : 1 : 386
size of bag at timestep : 0 : 386
size of bag at timestep : 0 : 386

 # 387 5987560 -0,134386 0,134386 2size of bag at timestep : 2 : 387
size of bag at timestep : 2 : 387
size of bag at timestep : 1 : 387
size of bag at timestep : 1 : 387
size of bag at timestep : 0 : 387
size of bag at timestep : 0 : 387

 # 388 6015098 -0,134386 0,134386 2size of bag at timestep : 2 : 388
size of bag at timestep : 2 : 388
size of bag at timestep : 1 : 388
size of bag at timestep : 1 : 388
size of bag at timestep : 0 : 388
size of bag at timestep : 0 : 388

 # 389 6042324 -0,134386 0,134386 2size of bag at timestep : 2 : 389
size of bag at timestep : 2 : 389
size of bag at timestep : 1 : 389
size of bag at timestep : 1 : 389
size of bag at timestep : 0 : 389
size of bag at timestep : 0 : 389

 # 390 6071221 -0,132930 0,132930 2size of bag at timestep : 2 : 390
size of bag at timestep : 2 : 390
size of bag at timestep : 1 : 390
size of bag at timestep : 1 : 390
size of bag at timestep : 0 : 390
size of bag at timestep : 0 : 390

 # 391 6098006 -0,132930 0,132930 2size of bag at timestep : 2 : 391
size of bag at timestep : 2 : 391
size of bag at timestep : 1 : 391
size of bag at timestep : 1 : 391
size of bag at timestep : 0 : 391
size of bag at timestep : 0 : 391

 # 392 6125076 -0,132930 0,132930 2size of bag at timestep : 2 : 392
size of bag at timestep : 2 : 392
size of bag at timestep : 1 : 392
size of bag at timestep : 1 : 392
size of bag at timestep : 0 : 392
size of bag at timestep : 0 : 392

 # 393 6152163 -0,132930 0,132930 2size of bag at timestep : 2 : 393
size of bag at timestep : 2 : 393
size of bag at timestep : 1 : 393
size of bag at timestep : 1 : 393
size of bag at timestep : 0 : 393
size of bag at timestep : 0 : 393

 # 394 6179507 -0,132930 0,132930 2size of bag at timestep : 2 : 394
size of bag at timestep : 2 : 394
size of bag at timestep : 1 : 394
size of bag at timestep : 1 : 394
size of bag at timestep : 0 : 394
size of bag at timestep : 0 : 394

 # 395 6207732 -0,132930 0,132930 2size of bag at timestep : 2 : 395
size of bag at timestep : 2 : 395
size of bag at timestep : 1 : 395
size of bag at timestep : 1 : 395
size of bag at timestep : 0 : 395
size of bag at timestep : 0 : 395

 # 396 6235718 -0,132930 0,132930 2size of bag at timestep : 2 : 396
size of bag at timestep : 2 : 396
size of bag at timestep : 1 : 396
size of bag at timestep : 1 : 396
size of bag at timestep : 0 : 396
size of bag at timestep : 0 : 396

 # 397 6269304 -0,132930 0,132930 2size of bag at timestep : 2 : 397
size of bag at timestep : 2 : 397
size of bag at timestep : 1 : 397
size of bag at timestep : 1 : 397
size of bag at timestep : 0 : 397
size of bag at timestep : 0 : 397

 # 398 6300267 -0,132930 0,132930 2size of bag at timestep : 2 : 398
size of bag at timestep : 2 : 398
size of bag at timestep : 1 : 398
size of bag at timestep : 1 : 398
size of bag at timestep : 0 : 398
size of bag at timestep : 0 : 398

 # 399 6330073 -0,127421 0,127421 2size of bag at timestep : 2 : 399
size of bag at timestep : 2 : 399
size of bag at timestep : 1 : 399
size of bag at timestep : 1 : 399
size of bag at timestep : 0 : 399
size of bag at timestep : 0 : 399

 # 400 6355909 -0,127421 0,127421 2size of bag at timestep : 2 : 400
size of bag at timestep : 2 : 400
size of bag at timestep : 1 : 400
size of bag at timestep : 1 : 400
size of bag at timestep : 0 : 400
size of bag at timestep : 0 : 400

 # 401 6381905 -0,127421 0,127421 2size of bag at timestep : 2 : 401
size of bag at timestep : 2 : 401
size of bag at timestep : 1 : 401
size of bag at timestep : 1 : 401
size of bag at timestep : 0 : 401
size of bag at timestep : 0 : 401

 # 402 6408052 -0,127421 0,127421 2size of bag at timestep : 2 : 402
size of bag at timestep : 2 : 402
size of bag at timestep : 1 : 402
size of bag at timestep : 1 : 402
size of bag at timestep : 0 : 402
size of bag at timestep : 0 : 402

 # 403 6434511 -0,127421 0,127421 2size of bag at timestep : 2 : 403
size of bag at timestep : 2 : 403
size of bag at timestep : 1 : 403
size of bag at timestep : 1 : 403
size of bag at timestep : 0 : 403
size of bag at timestep : 0 : 403

 # 404 6464323 -0,127421 0,127421 2size of bag at timestep : 2 : 404
size of bag at timestep : 2 : 404
size of bag at timestep : 1 : 404
size of bag at timestep : 1 : 404
size of bag at timestep : 0 : 404
size of bag at timestep : 0 : 404

 # 405 6495020 -0,127421 0,127421 2size of bag at timestep : 2 : 405
size of bag at timestep : 2 : 405
size of bag at timestep : 1 : 405
size of bag at timestep : 1 : 405
size of bag at timestep : 0 : 405
size of bag at timestep : 0 : 405

 # 406 6528157 -0,127421 0,127421 2size of bag at timestep : 2 : 406
size of bag at timestep : 2 : 406
size of bag at timestep : 1 : 406
size of bag at timestep : 1 : 406
size of bag at timestep : 0 : 406
size of bag at timestep : 0 : 406

 # 407 6557154 -0,127421 0,127421 2size of bag at timestep : 2 : 407
size of bag at timestep : 2 : 407
size of bag at timestep : 1 : 407
size of bag at timestep : 1 : 407
size of bag at timestep : 0 : 407
size of bag at timestep : 0 : 407

 # 408 6582732 -0,127421 0,127421 2size of bag at timestep : 2 : 408
size of bag at timestep : 2 : 408
size of bag at timestep : 1 : 408
size of bag at timestep : 1 : 408
size of bag at timestep : 0 : 408
size of bag at timestep : 0 : 408

 # 409 6609876 -0,100928 0,100928 2size of bag at timestep : 2 : 409
size of bag at timestep : 2 : 409
size of bag at timestep : 1 : 409
size of bag at timestep : 1 : 409
size of bag at timestep : 0 : 409
size of bag at timestep : 0 : 409

 # 410 6636823 -0,100928 0,100928 2size of bag at timestep : 2 : 410
size of bag at timestep : 2 : 410
size of bag at timestep : 1 : 410
size of bag at timestep : 1 : 410
size of bag at timestep : 0 : 410
size of bag at timestep : 0 : 410

 # 411 6664313 -0,100928 0,100928 2size of bag at timestep : 2 : 411
size of bag at timestep : 2 : 411
size of bag at timestep : 1 : 411
size of bag at timestep : 1 : 411
size of bag at timestep : 0 : 411
size of bag at timestep : 0 : 411

 # 412 6692330 -0,100928 0,100928 2size of bag at timestep : 2 : 412
size of bag at timestep : 2 : 412
size of bag at timestep : 1 : 412
size of bag at timestep : 1 : 412
size of bag at timestep : 0 : 412
size of bag at timestep : 0 : 412

 # 413 6720432 -0,100928 0,100928 2size of bag at timestep : 2 : 413
size of bag at timestep : 2 : 413
size of bag at timestep : 1 : 413
size of bag at timestep : 1 : 413
size of bag at timestep : 0 : 413
size of bag at timestep : 0 : 413

 # 414 6748269 -0,100928 0,100928 2size of bag at timestep : 2 : 414
size of bag at timestep : 2 : 414
size of bag at timestep : 1 : 414
size of bag at timestep : 1 : 414
size of bag at timestep : 0 : 414
size of bag at timestep : 0 : 414

 # 415 6776813 -0,100928 0,100928 2size of bag at timestep : 2 : 415
size of bag at timestep : 2 : 415
size of bag at timestep : 1 : 415
size of bag at timestep : 1 : 415
size of bag at timestep : 0 : 415
size of bag at timestep : 0 : 415

 # 416 6805452 -0,100928 0,100928 2size of bag at timestep : 2 : 416
size of bag at timestep : 2 : 416
size of bag at timestep : 1 : 416
size of bag at timestep : 1 : 416
size of bag at timestep : 0 : 416
size of bag at timestep : 0 : 416

 # 417 6834637 -0,100928 0,100928 2size of bag at timestep : 2 : 417
size of bag at timestep : 2 : 417
size of bag at timestep : 1 : 417
size of bag at timestep : 1 : 417
size of bag at timestep : 0 : 417
size of bag at timestep : 0 : 417

 # 418 6865108 -0,100928 0,100928 2size of bag at timestep : 2 : 418
size of bag at timestep : 2 : 418
size of bag at timestep : 1 : 418
size of bag at timestep : 1 : 418
size of bag at timestep : 0 : 418
size of bag at timestep : 0 : 418

 # 419 6895682 -0,100928 0,100928 2size of bag at timestep : 2 : 419
size of bag at timestep : 2 : 419
size of bag at timestep : 1 : 419
size of bag at timestep : 1 : 419
size of bag at timestep : 0 : 419
size of bag at timestep : 0 : 419

 # 420 6926879 -0,100928 0,100928 2size of bag at timestep : 2 : 420
size of bag at timestep : 2 : 420
size of bag at timestep : 1 : 420
size of bag at timestep : 1 : 420
size of bag at timestep : 0 : 420
size of bag at timestep : 0 : 420

 # 421 6960185 -0,100928 0,100928 2size of bag at timestep : 2 : 421
size of bag at timestep : 2 : 421
size of bag at timestep : 1 : 421
size of bag at timestep : 1 : 421
size of bag at timestep : 0 : 421
size of bag at timestep : 0 : 421

 # 422 6989557 -0,099686 0,099686 2size of bag at timestep : 2 : 422
size of bag at timestep : 2 : 422
size of bag at timestep : 1 : 422
size of bag at timestep : 1 : 422
size of bag at timestep : 0 : 422
size of bag at timestep : 0 : 422

 # 423 7018500 -0,099686 0,099686 2size of bag at timestep : 2 : 423
size of bag at timestep : 2 : 423
size of bag at timestep : 1 : 423
size of bag at timestep : 1 : 423
size of bag at timestep : 0 : 423
size of bag at timestep : 0 : 423

 # 424 7047932 -0,099686 0,099686 2size of bag at timestep : 2 : 424
size of bag at timestep : 2 : 424
size of bag at timestep : 1 : 424
size of bag at timestep : 1 : 424
size of bag at timestep : 0 : 424
size of bag at timestep : 0 : 424

 # 425 7077749 -0,099686 0,099686 2size of bag at timestep : 2 : 425
size of bag at timestep : 2 : 425
size of bag at timestep : 1 : 425
size of bag at timestep : 1 : 425
size of bag at timestep : 0 : 425
size of bag at timestep : 0 : 425

 # 426 7107575 -0,099686 0,099686 2size of bag at timestep : 2 : 426
size of bag at timestep : 2 : 426
size of bag at timestep : 1 : 426
size of bag at timestep : 1 : 426
size of bag at timestep : 0 : 426
size of bag at timestep : 0 : 426

 # 427 7137476 -0,099686 0,099686 2size of bag at timestep : 2 : 427
size of bag at timestep : 2 : 427
size of bag at timestep : 1 : 427
size of bag at timestep : 1 : 427
size of bag at timestep : 0 : 427
size of bag at timestep : 0 : 427

 # 428 7166442 -0,099686 0,099686 2size of bag at timestep : 2 : 428
size of bag at timestep : 2 : 428
size of bag at timestep : 1 : 428
size of bag at timestep : 1 : 428
size of bag at timestep : 0 : 428
size of bag at timestep : 0 : 428

 # 429 7195865 -0,099686 0,099686 2size of bag at timestep : 2 : 429
size of bag at timestep : 2 : 429
size of bag at timestep : 1 : 429
size of bag at timestep : 1 : 429
size of bag at timestep : 0 : 429
size of bag at timestep : 0 : 429

 # 430 7226153 -0,099686 0,099686 2size of bag at timestep : 2 : 430
size of bag at timestep : 2 : 430
size of bag at timestep : 1 : 430
size of bag at timestep : 1 : 430
size of bag at timestep : 0 : 430
size of bag at timestep : 0 : 430

 # 431 7258400 -0,099686 0,099686 2size of bag at timestep : 2 : 431
size of bag at timestep : 2 : 431
size of bag at timestep : 1 : 431
size of bag at timestep : 1 : 431
size of bag at timestep : 0 : 431
size of bag at timestep : 0 : 431

 # 432 7290899 -0,099686 0,099686 2size of bag at timestep : 2 : 432
size of bag at timestep : 2 : 432
size of bag at timestep : 1 : 432
size of bag at timestep : 1 : 432
size of bag at timestep : 0 : 432
size of bag at timestep : 0 : 432

 # 433 7324228 -0,099686 0,099686 2size of bag at timestep : 2 : 433
size of bag at timestep : 2 : 433
size of bag at timestep : 1 : 433
size of bag at timestep : 1 : 433
size of bag at timestep : 0 : 433
size of bag at timestep : 0 : 433

 # 434 7355426 -0,099686 0,099686 2size of bag at timestep : 2 : 434
size of bag at timestep : 2 : 434
size of bag at timestep : 1 : 434
size of bag at timestep : 1 : 434
size of bag at timestep : 0 : 434
size of bag at timestep : 0 : 434

 # 435 7386241 -0,099686 0,099686 2size of bag at timestep : 2 : 435
size of bag at timestep : 2 : 435
size of bag at timestep : 1 : 435
size of bag at timestep : 1 : 435
size of bag at timestep : 0 : 435
size of bag at timestep : 0 : 435

 # 436 7414485 -0,093488 0,093488 2size of bag at timestep : 2 : 436
size of bag at timestep : 2 : 436
size of bag at timestep : 1 : 436
size of bag at timestep : 1 : 436
size of bag at timestep : 0 : 436
size of bag at timestep : 0 : 436

 # 437 7441724 -0,093488 0,093488 2size of bag at timestep : 2 : 437
size of bag at timestep : 2 : 437
size of bag at timestep : 1 : 437
size of bag at timestep : 1 : 437
size of bag at timestep : 0 : 437
size of bag at timestep : 0 : 437

 # 438 7470913 -0,093488 0,093488 2size of bag at timestep : 2 : 438
size of bag at timestep : 2 : 438
size of bag at timestep : 1 : 438
size of bag at timestep : 1 : 438
size of bag at timestep : 0 : 438
size of bag at timestep : 0 : 438

 # 439 7499981 -0,093488 0,093488 2size of bag at timestep : 2 : 439
size of bag at timestep : 2 : 439
size of bag at timestep : 1 : 439
size of bag at timestep : 1 : 439
size of bag at timestep : 0 : 439
size of bag at timestep : 0 : 439

 # 440 7529213 -0,093488 0,093488 2size of bag at timestep : 2 : 440
size of bag at timestep : 2 : 440
size of bag at timestep : 1 : 440
size of bag at timestep : 1 : 440
size of bag at timestep : 0 : 440
size of bag at timestep : 0 : 440

 # 441 7558121 -0,093488 0,093488 2size of bag at timestep : 2 : 441
size of bag at timestep : 2 : 441
size of bag at timestep : 1 : 441
size of bag at timestep : 1 : 441
size of bag at timestep : 0 : 441
size of bag at timestep : 0 : 441

 # 442 7585402 -0,093488 0,093488 2size of bag at timestep : 2 : 442
size of bag at timestep : 2 : 442
size of bag at timestep : 1 : 442
size of bag at timestep : 1 : 442
size of bag at timestep : 0 : 442
size of bag at timestep : 0 : 442

 # 443 7613414 -0,093488 0,093488 2size of bag at timestep : 2 : 443
size of bag at timestep : 2 : 443
size of bag at timestep : 1 : 443
size of bag at timestep : 1 : 443
size of bag at timestep : 0 : 443
size of bag at timestep : 0 : 443

 # 444 7643077 -0,093488 0,093488 2size of bag at timestep : 2 : 444
size of bag at timestep : 2 : 444
size of bag at timestep : 1 : 444
size of bag at timestep : 1 : 444
size of bag at timestep : 0 : 444
size of bag at timestep : 0 : 444

 # 445 7672532 -0,093488 0,093488 2size of bag at timestep : 2 : 445
size of bag at timestep : 2 : 445
size of bag at timestep : 1 : 445
size of bag at timestep : 1 : 445
size of bag at timestep : 0 : 445
size of bag at timestep : 0 : 445

 # 446 7705450 -0,093256 0,093256 2size of bag at timestep : 2 : 446
size of bag at timestep : 2 : 446
size of bag at timestep : 1 : 446
size of bag at timestep : 1 : 446
size of bag at timestep : 0 : 446
size of bag at timestep : 0 : 446

 # 447 7736496 -0,093256 0,093256 2size of bag at timestep : 2 : 447
size of bag at timestep : 2 : 447
size of bag at timestep : 1 : 447
size of bag at timestep : 1 : 447
size of bag at timestep : 0 : 447
size of bag at timestep : 0 : 447

 # 448 7767542 -0,093256 0,093256 2size of bag at timestep : 2 : 448
size of bag at timestep : 2 : 448
size of bag at timestep : 1 : 448
size of bag at timestep : 1 : 448
size of bag at timestep : 0 : 448
size of bag at timestep : 0 : 448

 # 449 7799240 -0,093256 0,093256 2size of bag at timestep : 2 : 449
size of bag at timestep : 2 : 449
size of bag at timestep : 1 : 449
size of bag at timestep : 1 : 449
size of bag at timestep : 0 : 449
size of bag at timestep : 0 : 449

 # 450 7830652 -0,093256 0,093256 2size of bag at timestep : 2 : 450
size of bag at timestep : 2 : 450
size of bag at timestep : 1 : 450
size of bag at timestep : 1 : 450
size of bag at timestep : 0 : 450
size of bag at timestep : 0 : 450

 # 451 7862545 -0,093256 0,093256 2size of bag at timestep : 2 : 451
size of bag at timestep : 2 : 451
size of bag at timestep : 1 : 451
size of bag at timestep : 1 : 451
size of bag at timestep : 0 : 451
size of bag at timestep : 0 : 451

 # 452 7894185 -0,093256 0,093256 2size of bag at timestep : 2 : 452
size of bag at timestep : 2 : 452
size of bag at timestep : 1 : 452
size of bag at timestep : 1 : 452
size of bag at timestep : 0 : 452
size of bag at timestep : 0 : 452

 # 453 7927634 -0,093256 0,093256 2size of bag at timestep : 2 : 453
size of bag at timestep : 2 : 453
size of bag at timestep : 1 : 453
size of bag at timestep : 1 : 453
size of bag at timestep : 0 : 453
size of bag at timestep : 0 : 453

 # 454 7960545 -0,093256 0,093256 2size of bag at timestep : 2 : 454
size of bag at timestep : 2 : 454
size of bag at timestep : 1 : 454
size of bag at timestep : 1 : 454
size of bag at timestep : 0 : 454
size of bag at timestep : 0 : 454

 # 455 7993127 -0,093256 0,093256 2size of bag at timestep : 2 : 455
size of bag at timestep : 2 : 455
size of bag at timestep : 1 : 455
size of bag at timestep : 1 : 455
size of bag at timestep : 0 : 455
size of bag at timestep : 0 : 455

 # 456 8025291 -0,093256 0,093256 2size of bag at timestep : 2 : 456
size of bag at timestep : 2 : 456
size of bag at timestep : 1 : 456
size of bag at timestep : 1 : 456
size of bag at timestep : 0 : 456
size of bag at timestep : 0 : 456

 # 457 8057280 -0,093256 0,093256 2size of bag at timestep : 2 : 457
size of bag at timestep : 2 : 457
size of bag at timestep : 1 : 457
size of bag at timestep : 1 : 457
size of bag at timestep : 0 : 457
size of bag at timestep : 0 : 457

 # 458 8088052 -0,093256 0,093256 2size of bag at timestep : 2 : 458
size of bag at timestep : 2 : 458
size of bag at timestep : 1 : 458
size of bag at timestep : 1 : 458
size of bag at timestep : 0 : 458
size of bag at timestep : 0 : 458

 # 459 8119479 -0,093256 0,093256 2size of bag at timestep : 2 : 459
size of bag at timestep : 2 : 459
size of bag at timestep : 1 : 459
size of bag at timestep : 1 : 459
size of bag at timestep : 0 : 459
size of bag at timestep : 0 : 459

 # 460 8152274 -0,093256 0,093256 2size of bag at timestep : 2 : 460
size of bag at timestep : 2 : 460
size of bag at timestep : 1 : 460
size of bag at timestep : 1 : 460
size of bag at timestep : 0 : 460
size of bag at timestep : 0 : 460

 # 461 8183588 -0,093256 0,093256 2size of bag at timestep : 2 : 461
size of bag at timestep : 2 : 461
size of bag at timestep : 1 : 461
size of bag at timestep : 1 : 461
size of bag at timestep : 0 : 461
size of bag at timestep : 0 : 461

 # 462 8216284 -0,093256 0,093256 2size of bag at timestep : 2 : 462
size of bag at timestep : 2 : 462
size of bag at timestep : 1 : 462
size of bag at timestep : 1 : 462
size of bag at timestep : 0 : 462
size of bag at timestep : 0 : 462

 # 463 8247117 -0,093256 0,093256 2size of bag at timestep : 2 : 463
size of bag at timestep : 2 : 463
size of bag at timestep : 1 : 463
size of bag at timestep : 1 : 463
size of bag at timestep : 0 : 463
size of bag at timestep : 0 : 463

 # 464 8281363 -0,089227 0,089227 2size of bag at timestep : 2 : 464
size of bag at timestep : 2 : 464
size of bag at timestep : 1 : 464
size of bag at timestep : 1 : 464
size of bag at timestep : 0 : 464
size of bag at timestep : 0 : 464

 # 465 8314340 -0,089227 0,089227 2size of bag at timestep : 2 : 465
size of bag at timestep : 2 : 465
size of bag at timestep : 1 : 465
size of bag at timestep : 1 : 465
size of bag at timestep : 0 : 465
size of bag at timestep : 0 : 465

 # 466 8345941 -0,089227 0,089227 2size of bag at timestep : 2 : 466
size of bag at timestep : 2 : 466
size of bag at timestep : 1 : 466
size of bag at timestep : 1 : 466
size of bag at timestep : 0 : 466
size of bag at timestep : 0 : 466

 # 467 8377517 -0,089227 0,089227 2size of bag at timestep : 2 : 467
size of bag at timestep : 2 : 467
size of bag at timestep : 1 : 467
size of bag at timestep : 1 : 467
size of bag at timestep : 0 : 467
size of bag at timestep : 0 : 467

 # 468 8409173 -0,089227 0,089227 2size of bag at timestep : 2 : 468
size of bag at timestep : 2 : 468
size of bag at timestep : 1 : 468
size of bag at timestep : 1 : 468
size of bag at timestep : 0 : 468
size of bag at timestep : 0 : 468

 # 469 8443978 -0,089227 0,089227 2size of bag at timestep : 2 : 469
size of bag at timestep : 2 : 469
size of bag at timestep : 1 : 469
size of bag at timestep : 1 : 469
size of bag at timestep : 0 : 469
size of bag at timestep : 0 : 469

 # 470 8477060 -0,089227 0,089227 2size of bag at timestep : 2 : 470
size of bag at timestep : 2 : 470
size of bag at timestep : 1 : 470
size of bag at timestep : 1 : 470
size of bag at timestep : 0 : 470
size of bag at timestep : 0 : 470

 # 471 8509543 -0,089227 0,089227 2size of bag at timestep : 2 : 471
size of bag at timestep : 2 : 471
size of bag at timestep : 1 : 471
size of bag at timestep : 1 : 471
size of bag at timestep : 0 : 471
size of bag at timestep : 0 : 471

 # 472 8543538 -0,087401 0,087401 2size of bag at timestep : 2 : 472
size of bag at timestep : 2 : 472
size of bag at timestep : 1 : 472
size of bag at timestep : 1 : 472
size of bag at timestep : 0 : 472
size of bag at timestep : 0 : 472

 # 473 8576694 -0,087401 0,087401 2size of bag at timestep : 2 : 473
size of bag at timestep : 2 : 473
size of bag at timestep : 1 : 473
size of bag at timestep : 1 : 473
size of bag at timestep : 0 : 473
size of bag at timestep : 0 : 473

 # 474 8609657 -0,087401 0,087401 2size of bag at timestep : 2 : 474
size of bag at timestep : 2 : 474
size of bag at timestep : 1 : 474
size of bag at timestep : 1 : 474
size of bag at timestep : 0 : 474
size of bag at timestep : 0 : 474

 # 475 8641778 -0,087401 0,087401 2size of bag at timestep : 2 : 475
size of bag at timestep : 2 : 475
size of bag at timestep : 1 : 475
size of bag at timestep : 1 : 475
size of bag at timestep : 0 : 475
size of bag at timestep : 0 : 475

 # 476 8673274 -0,087401 0,087401 2size of bag at timestep : 2 : 476
size of bag at timestep : 2 : 476
size of bag at timestep : 1 : 476
size of bag at timestep : 1 : 476
size of bag at timestep : 0 : 476
size of bag at timestep : 0 : 476

 # 477 8705707 -0,087401 0,087401 2size of bag at timestep : 2 : 477
size of bag at timestep : 2 : 477
size of bag at timestep : 1 : 477
size of bag at timestep : 1 : 477
size of bag at timestep : 0 : 477
size of bag at timestep : 0 : 477

 # 478 8738858 -0,087401 0,087401 2size of bag at timestep : 2 : 478
size of bag at timestep : 2 : 478
size of bag at timestep : 1 : 478
size of bag at timestep : 1 : 478
size of bag at timestep : 0 : 478
size of bag at timestep : 0 : 478

 # 479 8772390 -0,087401 0,087401 2size of bag at timestep : 2 : 479
size of bag at timestep : 2 : 479
size of bag at timestep : 1 : 479
size of bag at timestep : 1 : 479
size of bag at timestep : 0 : 479
size of bag at timestep : 0 : 479

 # 480 8806131 -0,087401 0,087401 2size of bag at timestep : 2 : 480
size of bag at timestep : 2 : 480
size of bag at timestep : 1 : 480
size of bag at timestep : 1 : 480
size of bag at timestep : 0 : 480
size of bag at timestep : 0 : 480

 # 481 8841430 -0,087401 0,087401 2size of bag at timestep : 2 : 481
size of bag at timestep : 2 : 481
size of bag at timestep : 1 : 481
size of bag at timestep : 1 : 481
size of bag at timestep : 0 : 481
size of bag at timestep : 0 : 481

 # 482 8876277 -0,087401 0,087401 2size of bag at timestep : 2 : 482
size of bag at timestep : 2 : 482
size of bag at timestep : 1 : 482
size of bag at timestep : 1 : 482
size of bag at timestep : 0 : 482
size of bag at timestep : 0 : 482

 # 483 8910874 -0,087401 0,087401 2size of bag at timestep : 2 : 483
size of bag at timestep : 2 : 483
size of bag at timestep : 1 : 483
size of bag at timestep : 1 : 483
size of bag at timestep : 0 : 483
size of bag at timestep : 0 : 483

 # 484 8944449 -0,087401 0,087401 2size of bag at timestep : 2 : 484
size of bag at timestep : 2 : 484
size of bag at timestep : 1 : 484
size of bag at timestep : 1 : 484
size of bag at timestep : 0 : 484
size of bag at timestep : 0 : 484

 # 485 8980075 -0,087401 0,087401 2size of bag at timestep : 2 : 485
size of bag at timestep : 2 : 485
size of bag at timestep : 1 : 485
size of bag at timestep : 1 : 485
size of bag at timestep : 0 : 485
size of bag at timestep : 0 : 485

 # 486 9015450 -0,087401 0,087401 2size of bag at timestep : 2 : 486
size of bag at timestep : 2 : 486
size of bag at timestep : 1 : 486
size of bag at timestep : 1 : 486
size of bag at timestep : 0 : 486
size of bag at timestep : 0 : 486

 # 487 9050397 -0,087401 0,087401 2size of bag at timestep : 2 : 487
size of bag at timestep : 2 : 487
size of bag at timestep : 1 : 487
size of bag at timestep : 1 : 487
size of bag at timestep : 0 : 487
size of bag at timestep : 0 : 487

 # 488 9086796 -0,087401 0,087401 2size of bag at timestep : 2 : 488
size of bag at timestep : 2 : 488
size of bag at timestep : 1 : 488
size of bag at timestep : 1 : 488
size of bag at timestep : 0 : 488
size of bag at timestep : 0 : 488

 # 489 9123001 -0,085828 0,085828 2size of bag at timestep : 2 : 489
size of bag at timestep : 2 : 489
size of bag at timestep : 1 : 489
size of bag at timestep : 1 : 489
size of bag at timestep : 0 : 489
size of bag at timestep : 0 : 489

 # 490 9155350 -0,085828 0,085828 2size of bag at timestep : 2 : 490
size of bag at timestep : 2 : 490
size of bag at timestep : 1 : 490
size of bag at timestep : 1 : 490
size of bag at timestep : 0 : 490
size of bag at timestep : 0 : 490

 # 491 9190409 -0,085828 0,085828 2size of bag at timestep : 2 : 491
size of bag at timestep : 2 : 491
size of bag at timestep : 1 : 491
size of bag at timestep : 1 : 491
size of bag at timestep : 0 : 491
size of bag at timestep : 0 : 491

 # 492 9224468 -0,085828 0,085828 2size of bag at timestep : 2 : 492
size of bag at timestep : 2 : 492
size of bag at timestep : 1 : 492
size of bag at timestep : 1 : 492
size of bag at timestep : 0 : 492
size of bag at timestep : 0 : 492

 # 493 9258263 -0,085828 0,085828 2size of bag at timestep : 2 : 493
size of bag at timestep : 2 : 493
size of bag at timestep : 1 : 493
size of bag at timestep : 1 : 493
size of bag at timestep : 0 : 493
size of bag at timestep : 0 : 493

 # 494 9291960 -0,085828 0,085828 2size of bag at timestep : 2 : 494
size of bag at timestep : 2 : 494
size of bag at timestep : 1 : 494
size of bag at timestep : 1 : 494
size of bag at timestep : 0 : 494
size of bag at timestep : 0 : 494

 # 495 9327810 -0,085828 0,085828 2size of bag at timestep : 2 : 495
size of bag at timestep : 2 : 495
size of bag at timestep : 1 : 495
size of bag at timestep : 1 : 495
size of bag at timestep : 0 : 495
size of bag at timestep : 0 : 495

 # 496 9365127 -0,085828 0,085828 2size of bag at timestep : 2 : 496
size of bag at timestep : 2 : 496
size of bag at timestep : 1 : 496
size of bag at timestep : 1 : 496
size of bag at timestep : 0 : 496
size of bag at timestep : 0 : 496

 # 497 9400442 -0,085828 0,085828 2size of bag at timestep : 2 : 497
size of bag at timestep : 2 : 497
size of bag at timestep : 1 : 497
size of bag at timestep : 1 : 497
size of bag at timestep : 0 : 497
size of bag at timestep : 0 : 497

 # 498 9433981 -0,085828 0,085828 2size of bag at timestep : 2 : 498
size of bag at timestep : 2 : 498
size of bag at timestep : 1 : 498
size of bag at timestep : 1 : 498
size of bag at timestep : 0 : 498
size of bag at timestep : 0 : 498

 # 499 9470287 -0,085828 0,085828 2size of bag at timestep : 2 : 499
size of bag at timestep : 2 : 499
size of bag at timestep : 1 : 499
size of bag at timestep : 1 : 499
size of bag at timestep : 0 : 499
size of bag at timestep : 0 : 499

 # 500 9506050 -0,085828 0,085828 2size of bag at timestep : 2 : 500
size of bag at timestep : 2 : 500
size of bag at timestep : 1 : 500
size of bag at timestep : 1 : 500
size of bag at timestep : 0 : 500
size of bag at timestep : 0 : 500

 # 501 9542128 -0,085828 0,085828 2size of bag at timestep : 2 : 501
size of bag at timestep : 2 : 501
size of bag at timestep : 1 : 501
size of bag at timestep : 1 : 501
size of bag at timestep : 0 : 501
size of bag at timestep : 0 : 501

 # 502 9579484 -0,085828 0,085828 2size of bag at timestep : 2 : 502
size of bag at timestep : 2 : 502
size of bag at timestep : 1 : 502
size of bag at timestep : 1 : 502
size of bag at timestep : 0 : 502
size of bag at timestep : 0 : 502

 # 503 9616815 -0,085828 0,085828 2size of bag at timestep : 2 : 503
size of bag at timestep : 2 : 503
size of bag at timestep : 1 : 503
size of bag at timestep : 1 : 503
size of bag at timestep : 0 : 503
size of bag at timestep : 0 : 503

 # 504 9652037 -0,085828 0,085828 2size of bag at timestep : 2 : 504
size of bag at timestep : 2 : 504
size of bag at timestep : 1 : 504
size of bag at timestep : 1 : 504
size of bag at timestep : 0 : 504
size of bag at timestep : 0 : 504

 # 505 9671485 -0,067990 0,067990 2size of bag at timestep : 2 : 505
size of bag at timestep : 2 : 505
size of bag at timestep : 1 : 505
size of bag at timestep : 1 : 505
size of bag at timestep : 0 : 505
size of bag at timestep : 0 : 505

 # 506 9689917 -0,067990 0,067990 2size of bag at timestep : 2 : 506
size of bag at timestep : 2 : 506
size of bag at timestep : 1 : 506
size of bag at timestep : 1 : 506
size of bag at timestep : 0 : 506
size of bag at timestep : 0 : 506

 # 507 9709600 -0,067990 0,067990 2size of bag at timestep : 2 : 507
size of bag at timestep : 2 : 507
size of bag at timestep : 1 : 507
size of bag at timestep : 1 : 507
size of bag at timestep : 0 : 507
size of bag at timestep : 0 : 507

 # 508 9728600 -0,067990 0,067990 2size of bag at timestep : 2 : 508
size of bag at timestep : 2 : 508
size of bag at timestep : 1 : 508
size of bag at timestep : 1 : 508
size of bag at timestep : 0 : 508
size of bag at timestep : 0 : 508

 # 509 9748382 -0,067990 0,067990 2size of bag at timestep : 2 : 509
size of bag at timestep : 2 : 509
size of bag at timestep : 1 : 509
size of bag at timestep : 1 : 509
size of bag at timestep : 0 : 509
size of bag at timestep : 0 : 509

 # 510 9768088 -0,067990 0,067990 2size of bag at timestep : 2 : 510
size of bag at timestep : 2 : 510
size of bag at timestep : 1 : 510
size of bag at timestep : 1 : 510
size of bag at timestep : 0 : 510
size of bag at timestep : 0 : 510

 # 511 9788331 -0,067990 0,067990 2size of bag at timestep : 2 : 511
size of bag at timestep : 2 : 511
size of bag at timestep : 1 : 511
size of bag at timestep : 1 : 511
size of bag at timestep : 0 : 511
size of bag at timestep : 0 : 511

 # 512 9807254 -0,067990 0,067990 2size of bag at timestep : 2 : 512
size of bag at timestep : 2 : 512
size of bag at timestep : 1 : 512
size of bag at timestep : 1 : 512
size of bag at timestep : 0 : 512
size of bag at timestep : 0 : 512

 # 513 9826748 -0,067990 0,067990 2size of bag at timestep : 2 : 513
size of bag at timestep : 2 : 513
size of bag at timestep : 1 : 513
size of bag at timestep : 1 : 513
size of bag at timestep : 0 : 513
size of bag at timestep : 0 : 513

 # 514 9846691 -0,067990 0,067990 2size of bag at timestep : 2 : 514
size of bag at timestep : 2 : 514
size of bag at timestep : 1 : 514
size of bag at timestep : 1 : 514
size of bag at timestep : 0 : 514
size of bag at timestep : 0 : 514

 # 515 9866923 -0,067990 0,067990 2size of bag at timestep : 2 : 515
size of bag at timestep : 2 : 515
size of bag at timestep : 1 : 515
size of bag at timestep : 1 : 515
size of bag at timestep : 0 : 515
size of bag at timestep : 0 : 515

 # 516 9887463 -0,067990 0,067990 2size of bag at timestep : 2 : 516
size of bag at timestep : 2 : 516
size of bag at timestep : 1 : 516
size of bag at timestep : 1 : 516
size of bag at timestep : 0 : 516
size of bag at timestep : 0 : 516

 # 517 9906428 -0,067990 0,067990 2size of bag at timestep : 2 : 517
size of bag at timestep : 2 : 517
size of bag at timestep : 1 : 517
size of bag at timestep : 1 : 517
size of bag at timestep : 0 : 517
size of bag at timestep : 0 : 517

 # 518 9925705 -0,067990 0,067990 2size of bag at timestep : 2 : 518
size of bag at timestep : 2 : 518
size of bag at timestep : 1 : 518
size of bag at timestep : 1 : 518
size of bag at timestep : 0 : 518
size of bag at timestep : 0 : 518

 # 519 9945785 -0,067990 0,067990 2size of bag at timestep : 2 : 519
size of bag at timestep : 2 : 519
size of bag at timestep : 1 : 519
size of bag at timestep : 1 : 519
size of bag at timestep : 0 : 519
size of bag at timestep : 0 : 519

 # 520 9965249 -0,067990 0,067990 2size of bag at timestep : 2 : 520
size of bag at timestep : 2 : 520
size of bag at timestep : 1 : 520
size of bag at timestep : 1 : 520
size of bag at timestep : 0 : 520
size of bag at timestep : 0 : 520

 # 521 9986137 -0,067990 0,067990 2size of bag at timestep : 2 : 521
size of bag at timestep : 2 : 521
size of bag at timestep : 1 : 521
size of bag at timestep : 1 : 521
size of bag at timestep : 0 : 521
size of bag at timestep : 0 : 521

 # 522 10007274 -0,067990 0,067990 2size of bag at timestep : 2 : 522
size of bag at timestep : 2 : 522
size of bag at timestep : 1 : 522
size of bag at timestep : 1 : 522
size of bag at timestep : 0 : 522
size of bag at timestep : 0 : 522

 # 523 10044830 -0,065580 0,065580 2size of bag at timestep : 2 : 523
size of bag at timestep : 2 : 523
size of bag at timestep : 1 : 523
size of bag at timestep : 1 : 523
size of bag at timestep : 0 : 523
size of bag at timestep : 0 : 523

 # 524 10079996 -0,065580 0,065580 2size of bag at timestep : 2 : 524
size of bag at timestep : 2 : 524
size of bag at timestep : 1 : 524
size of bag at timestep : 1 : 524
size of bag at timestep : 0 : 524
size of bag at timestep : 0 : 524

 # 525 10116818 -0,065580 0,065580 2size of bag at timestep : 2 : 525
size of bag at timestep : 2 : 525
size of bag at timestep : 1 : 525
size of bag at timestep : 1 : 525
size of bag at timestep : 0 : 525
size of bag at timestep : 0 : 525

 # 526 10152253 -0,065580 0,065580 2size of bag at timestep : 2 : 526
size of bag at timestep : 2 : 526
size of bag at timestep : 1 : 526
size of bag at timestep : 1 : 526
size of bag at timestep : 0 : 526
size of bag at timestep : 0 : 526

 # 527 10188449 -0,065580 0,065580 2size of bag at timestep : 2 : 527
size of bag at timestep : 2 : 527
size of bag at timestep : 1 : 527
size of bag at timestep : 1 : 527
size of bag at timestep : 0 : 527
size of bag at timestep : 0 : 527

 # 528 10225800 -0,065580 0,065580 2size of bag at timestep : 2 : 528
size of bag at timestep : 2 : 528
size of bag at timestep : 1 : 528
size of bag at timestep : 1 : 528
size of bag at timestep : 0 : 528
size of bag at timestep : 0 : 528

 # 529 10262738 -0,065580 0,065580 2size of bag at timestep : 2 : 529
size of bag at timestep : 2 : 529
size of bag at timestep : 1 : 529
size of bag at timestep : 1 : 529
size of bag at timestep : 0 : 529
size of bag at timestep : 0 : 529

 # 530 10300976 -0,065580 0,065580 2size of bag at timestep : 2 : 530
size of bag at timestep : 2 : 530
size of bag at timestep : 1 : 530
size of bag at timestep : 1 : 530
size of bag at timestep : 0 : 530
size of bag at timestep : 0 : 530

 # 531 10336785 -0,065580 0,065580 2size of bag at timestep : 2 : 531
size of bag at timestep : 2 : 531
size of bag at timestep : 1 : 531
size of bag at timestep : 1 : 531
size of bag at timestep : 0 : 531
size of bag at timestep : 0 : 531

 # 532 10377851 -0,065580 0,065580 2size of bag at timestep : 2 : 532
size of bag at timestep : 2 : 532
size of bag at timestep : 1 : 532
size of bag at timestep : 1 : 532
size of bag at timestep : 0 : 532
size of bag at timestep : 0 : 532

 # 533 10415271 -0,065580 0,065580 2size of bag at timestep : 2 : 533
size of bag at timestep : 2 : 533
size of bag at timestep : 1 : 533
size of bag at timestep : 1 : 533
size of bag at timestep : 0 : 533
size of bag at timestep : 0 : 533

 # 534 10455149 -0,065580 0,065580 2size of bag at timestep : 2 : 534
size of bag at timestep : 2 : 534
size of bag at timestep : 1 : 534
size of bag at timestep : 1 : 534
size of bag at timestep : 0 : 534
size of bag at timestep : 0 : 534

 # 535 10492903 -0,065580 0,065580 2size of bag at timestep : 2 : 535
size of bag at timestep : 2 : 535
size of bag at timestep : 1 : 535
size of bag at timestep : 1 : 535
size of bag at timestep : 0 : 535
size of bag at timestep : 0 : 535

 # 536 10533211 -0,065580 0,065580 2size of bag at timestep : 2 : 536
size of bag at timestep : 2 : 536
size of bag at timestep : 1 : 536
size of bag at timestep : 1 : 536
size of bag at timestep : 0 : 536
size of bag at timestep : 0 : 536

 # 537 10576149 -0,065580 0,065580 2size of bag at timestep : 2 : 537
size of bag at timestep : 2 : 537
size of bag at timestep : 1 : 537
size of bag at timestep : 1 : 537
size of bag at timestep : 0 : 537
size of bag at timestep : 0 : 537

 # 538 10617124 -0,065014 0,065014 2size of bag at timestep : 2 : 538
size of bag at timestep : 2 : 538
size of bag at timestep : 1 : 538
size of bag at timestep : 1 : 538
size of bag at timestep : 0 : 538
size of bag at timestep : 0 : 538

 # 539 10654800 -0,065014 0,065014 2size of bag at timestep : 2 : 539
size of bag at timestep : 2 : 539
size of bag at timestep : 1 : 539
size of bag at timestep : 1 : 539
size of bag at timestep : 0 : 539
size of bag at timestep : 0 : 539

 # 540 10693785 -0,065014 0,065014 2size of bag at timestep : 2 : 540
size of bag at timestep : 2 : 540
size of bag at timestep : 1 : 540
size of bag at timestep : 1 : 540
size of bag at timestep : 0 : 540
size of bag at timestep : 0 : 540

 # 541 10731033 -0,065014 0,065014 2size of bag at timestep : 2 : 541
size of bag at timestep : 2 : 541
size of bag at timestep : 1 : 541
size of bag at timestep : 1 : 541
size of bag at timestep : 0 : 541
size of bag at timestep : 0 : 541

 # 542 10767808 -0,065014 0,065014 2size of bag at timestep : 2 : 542
size of bag at timestep : 2 : 542
size of bag at timestep : 1 : 542
size of bag at timestep : 1 : 542
size of bag at timestep : 0 : 542
size of bag at timestep : 0 : 542

 # 543 10807780 -0,065014 0,065014 2size of bag at timestep : 2 : 543
size of bag at timestep : 2 : 543
size of bag at timestep : 1 : 543
size of bag at timestep : 1 : 543
size of bag at timestep : 0 : 543
size of bag at timestep : 0 : 543

 # 544 10848160 -0,065014 0,065014 2size of bag at timestep : 2 : 544
size of bag at timestep : 2 : 544
size of bag at timestep : 1 : 544
size of bag at timestep : 1 : 544
size of bag at timestep : 0 : 544
size of bag at timestep : 0 : 544

 # 545 10886778 -0,065014 0,065014 2size of bag at timestep : 2 : 545
size of bag at timestep : 2 : 545
size of bag at timestep : 1 : 545
size of bag at timestep : 1 : 545
size of bag at timestep : 0 : 545
size of bag at timestep : 0 : 545

 # 546 10928373 -0,065014 0,065014 2size of bag at timestep : 2 : 546
size of bag at timestep : 2 : 546
size of bag at timestep : 1 : 546
size of bag at timestep : 1 : 546
size of bag at timestep : 0 : 546
size of bag at timestep : 0 : 546

 # 547 10972577 -0,065014 0,065014 2size of bag at timestep : 2 : 547
size of bag at timestep : 2 : 547
size of bag at timestep : 1 : 547
size of bag at timestep : 1 : 547
size of bag at timestep : 0 : 547
size of bag at timestep : 0 : 547

 # 548 11014374 -0,065014 0,065014 2size of bag at timestep : 2 : 548
size of bag at timestep : 2 : 548
size of bag at timestep : 1 : 548
size of bag at timestep : 1 : 548
size of bag at timestep : 0 : 548
size of bag at timestep : 0 : 548

 # 549 11055295 -0,065014 0,065014 2size of bag at timestep : 2 : 549
size of bag at timestep : 2 : 549
size of bag at timestep : 1 : 549
size of bag at timestep : 1 : 549
size of bag at timestep : 0 : 549
size of bag at timestep : 0 : 549

 # 550 11097190 -0,065014 0,065014 2size of bag at timestep : 2 : 550
size of bag at timestep : 2 : 550
size of bag at timestep : 1 : 550
size of bag at timestep : 1 : 550
size of bag at timestep : 0 : 550
size of bag at timestep : 0 : 550

 # 551 11141247 -0,065014 0,065014 2size of bag at timestep : 2 : 551
size of bag at timestep : 2 : 551
size of bag at timestep : 1 : 551
size of bag at timestep : 1 : 551
size of bag at timestep : 0 : 551
size of bag at timestep : 0 : 551

 # 552 11184142 -0,065014 0,065014 2size of bag at timestep : 2 : 552
size of bag at timestep : 2 : 552
size of bag at timestep : 1 : 552
size of bag at timestep : 1 : 552
size of bag at timestep : 0 : 552
size of bag at timestep : 0 : 552

 # 553 11228330 -0,065014 0,065014 2size of bag at timestep : 2 : 553
size of bag at timestep : 2 : 553
size of bag at timestep : 1 : 553
size of bag at timestep : 1 : 553
size of bag at timestep : 0 : 553
size of bag at timestep : 0 : 553

 # 554 11272830 -0,065014 0,065014 2size of bag at timestep : 2 : 554
size of bag at timestep : 2 : 554
size of bag at timestep : 1 : 554
size of bag at timestep : 1 : 554
size of bag at timestep : 0 : 554
size of bag at timestep : 0 : 554

 # 555 11317163 -0,065014 0,065014 2size of bag at timestep : 2 : 555
size of bag at timestep : 2 : 555
size of bag at timestep : 1 : 555
size of bag at timestep : 1 : 555
size of bag at timestep : 0 : 555
size of bag at timestep : 0 : 555

 # 556 11356775 -0,065014 0,065014 2size of bag at timestep : 2 : 556
size of bag at timestep : 2 : 556
size of bag at timestep : 1 : 556
size of bag at timestep : 1 : 556
size of bag at timestep : 0 : 556
size of bag at timestep : 0 : 556

 # 557 11397698 -0,065014 0,065014 2size of bag at timestep : 2 : 557
size of bag at timestep : 2 : 557
size of bag at timestep : 1 : 557
size of bag at timestep : 1 : 557
size of bag at timestep : 0 : 557
size of bag at timestep : 0 : 557

 # 558 11441116 -0,065014 0,065014 2size of bag at timestep : 2 : 558
size of bag at timestep : 2 : 558
size of bag at timestep : 1 : 558
size of bag at timestep : 1 : 558
size of bag at timestep : 0 : 558
size of bag at timestep : 0 : 558

 # 559 11484282 -0,065014 0,065014 2size of bag at timestep : 2 : 559
size of bag at timestep : 2 : 559
size of bag at timestep : 1 : 559
size of bag at timestep : 1 : 559
size of bag at timestep : 0 : 559
size of bag at timestep : 0 : 559

 # 560 11529370 -0,063529 0,063529 2size of bag at timestep : 2 : 560
size of bag at timestep : 2 : 560
size of bag at timestep : 1 : 560
size of bag at timestep : 1 : 560
size of bag at timestep : 0 : 560
size of bag at timestep : 0 : 560

 # 561 11569804 -0,063529 0,063529 2size of bag at timestep : 2 : 561
size of bag at timestep : 2 : 561
size of bag at timestep : 1 : 561
size of bag at timestep : 1 : 561
size of bag at timestep : 0 : 561
size of bag at timestep : 0 : 561

 # 562 11608938 -0,063529 0,063529 2size of bag at timestep : 2 : 562
size of bag at timestep : 2 : 562
size of bag at timestep : 1 : 562
size of bag at timestep : 1 : 562
size of bag at timestep : 0 : 562
size of bag at timestep : 0 : 562

 # 563 11648442 -0,063529 0,063529 2size of bag at timestep : 2 : 563
size of bag at timestep : 2 : 563
size of bag at timestep : 1 : 563
size of bag at timestep : 1 : 563
size of bag at timestep : 0 : 563
size of bag at timestep : 0 : 563

 # 564 11687599 -0,063529 0,063529 2size of bag at timestep : 2 : 564
size of bag at timestep : 2 : 564
size of bag at timestep : 1 : 564
size of bag at timestep : 1 : 564
size of bag at timestep : 0 : 564
size of bag at timestep : 0 : 564

 # 565 11727168 -0,063529 0,063529 2size of bag at timestep : 2 : 565
size of bag at timestep : 2 : 565
size of bag at timestep : 1 : 565
size of bag at timestep : 1 : 565
size of bag at timestep : 0 : 565
size of bag at timestep : 0 : 565

 # 566 11767165 -0,063529 0,063529 2size of bag at timestep : 2 : 566
size of bag at timestep : 2 : 566
size of bag at timestep : 1 : 566
size of bag at timestep : 1 : 566
size of bag at timestep : 0 : 566
size of bag at timestep : 0 : 566

 # 567 11806349 -0,063529 0,063529 2size of bag at timestep : 2 : 567
size of bag at timestep : 2 : 567
size of bag at timestep : 1 : 567
size of bag at timestep : 1 : 567
size of bag at timestep : 0 : 567
size of bag at timestep : 0 : 567

 # 568 11844834 -0,063529 0,063529 2size of bag at timestep : 2 : 568
size of bag at timestep : 2 : 568
size of bag at timestep : 1 : 568
size of bag at timestep : 1 : 568
size of bag at timestep : 0 : 568
size of bag at timestep : 0 : 568

 # 569 11884821 -0,063529 0,063529 2size of bag at timestep : 2 : 569
size of bag at timestep : 2 : 569
size of bag at timestep : 1 : 569
size of bag at timestep : 1 : 569
size of bag at timestep : 0 : 569
size of bag at timestep : 0 : 569

 # 570 11925275 -0,063529 0,063529 2size of bag at timestep : 2 : 570
size of bag at timestep : 2 : 570
size of bag at timestep : 1 : 570
size of bag at timestep : 1 : 570
size of bag at timestep : 0 : 570
size of bag at timestep : 0 : 570

 # 571 11966017 -0,063529 0,063529 2size of bag at timestep : 2 : 571
size of bag at timestep : 2 : 571
size of bag at timestep : 1 : 571
size of bag at timestep : 1 : 571
size of bag at timestep : 0 : 571
size of bag at timestep : 0 : 571

 # 572 12008025 -0,063529 0,063529 2size of bag at timestep : 2 : 572
size of bag at timestep : 2 : 572
size of bag at timestep : 1 : 572
size of bag at timestep : 1 : 572
size of bag at timestep : 0 : 572
size of bag at timestep : 0 : 572

 # 573 12049122 -0,063529 0,063529 2size of bag at timestep : 2 : 573
size of bag at timestep : 2 : 573
size of bag at timestep : 1 : 573
size of bag at timestep : 1 : 573
size of bag at timestep : 0 : 573
size of bag at timestep : 0 : 573

 # 574 12090446 -0,063529 0,063529 2size of bag at timestep : 2 : 574
size of bag at timestep : 2 : 574
size of bag at timestep : 1 : 574
size of bag at timestep : 1 : 574
size of bag at timestep : 0 : 574
size of bag at timestep : 0 : 574

 # 575 12131767 -0,063529 0,063529 2size of bag at timestep : 2 : 575
size of bag at timestep : 2 : 575
size of bag at timestep : 1 : 575
size of bag at timestep : 1 : 575
size of bag at timestep : 0 : 575
size of bag at timestep : 0 : 575

 # 576 12171681 -0,063529 0,063529 2size of bag at timestep : 2 : 576
size of bag at timestep : 2 : 576
size of bag at timestep : 1 : 576
size of bag at timestep : 1 : 576
size of bag at timestep : 0 : 576
size of bag at timestep : 0 : 576

 # 577 12212400 -0,063529 0,063529 2size of bag at timestep : 2 : 577
size of bag at timestep : 2 : 577
size of bag at timestep : 1 : 577
size of bag at timestep : 1 : 577
size of bag at timestep : 0 : 577
size of bag at timestep : 0 : 577

 # 578 12254214 -0,063529 0,063529 2size of bag at timestep : 2 : 578
size of bag at timestep : 2 : 578
size of bag at timestep : 1 : 578
size of bag at timestep : 1 : 578
size of bag at timestep : 0 : 578
size of bag at timestep : 0 : 578

 # 579 12294378 -0,063529 0,063529 2size of bag at timestep : 2 : 579
size of bag at timestep : 2 : 579
size of bag at timestep : 1 : 579
size of bag at timestep : 1 : 579
size of bag at timestep : 0 : 579
size of bag at timestep : 0 : 579

 # 580 12334824 -0,063529 0,063529 2size of bag at timestep : 2 : 580
size of bag at timestep : 2 : 580
size of bag at timestep : 1 : 580
size of bag at timestep : 1 : 580
size of bag at timestep : 0 : 580
size of bag at timestep : 0 : 580

 # 581 12376602 -0,062268 0,062268 2size of bag at timestep : 2 : 581
size of bag at timestep : 2 : 581
size of bag at timestep : 1 : 581
size of bag at timestep : 1 : 581
size of bag at timestep : 0 : 581
size of bag at timestep : 0 : 581

 # 582 12417450 -0,062268 0,062268 2size of bag at timestep : 2 : 582
size of bag at timestep : 2 : 582
size of bag at timestep : 1 : 582
size of bag at timestep : 1 : 582
size of bag at timestep : 0 : 582
size of bag at timestep : 0 : 582

 # 583 12458605 -0,062268 0,062268 2size of bag at timestep : 2 : 583
size of bag at timestep : 2 : 583
size of bag at timestep : 1 : 583
size of bag at timestep : 1 : 583
size of bag at timestep : 0 : 583
size of bag at timestep : 0 : 583

 # 584 12499255 -0,062268 0,062268 2size of bag at timestep : 2 : 584
size of bag at timestep : 2 : 584
size of bag at timestep : 1 : 584
size of bag at timestep : 1 : 584
size of bag at timestep : 0 : 584
size of bag at timestep : 0 : 584

 # 585 12539638 -0,062268 0,062268 2size of bag at timestep : 2 : 585
size of bag at timestep : 2 : 585
size of bag at timestep : 1 : 585
size of bag at timestep : 1 : 585
size of bag at timestep : 0 : 585
size of bag at timestep : 0 : 585

 # 586 12581083 -0,062268 0,062268 2size of bag at timestep : 2 : 586
size of bag at timestep : 2 : 586
size of bag at timestep : 1 : 586
size of bag at timestep : 1 : 586
size of bag at timestep : 0 : 586
size of bag at timestep : 0 : 586

 # 587 12619923 -0,062268 0,062268 2size of bag at timestep : 2 : 587
size of bag at timestep : 2 : 587
size of bag at timestep : 1 : 587
size of bag at timestep : 1 : 587
size of bag at timestep : 0 : 587
size of bag at timestep : 0 : 587

 # 588 12660719 -0,062268 0,062268 2size of bag at timestep : 2 : 588
size of bag at timestep : 2 : 588
size of bag at timestep : 1 : 588
size of bag at timestep : 1 : 588
size of bag at timestep : 0 : 588
size of bag at timestep : 0 : 588

 # 589 12701930 -0,062268 0,062268 2size of bag at timestep : 2 : 589
size of bag at timestep : 2 : 589
size of bag at timestep : 1 : 589
size of bag at timestep : 1 : 589
size of bag at timestep : 0 : 589
size of bag at timestep : 0 : 589

 # 590 12744870 -0,062268 0,062268 2size of bag at timestep : 2 : 590
size of bag at timestep : 2 : 590
size of bag at timestep : 1 : 590
size of bag at timestep : 1 : 590
size of bag at timestep : 0 : 590
size of bag at timestep : 0 : 590

 # 591 12784505 -0,062268 0,062268 2size of bag at timestep : 2 : 591
size of bag at timestep : 2 : 591
size of bag at timestep : 1 : 591
size of bag at timestep : 1 : 591
size of bag at timestep : 0 : 591
size of bag at timestep : 0 : 591

 # 592 12825070 -0,062268 0,062268 2size of bag at timestep : 2 : 592
size of bag at timestep : 2 : 592
size of bag at timestep : 1 : 592
size of bag at timestep : 1 : 592
size of bag at timestep : 0 : 592
size of bag at timestep : 0 : 592

 # 593 12866518 -0,062268 0,062268 2size of bag at timestep : 2 : 593
size of bag at timestep : 2 : 593
size of bag at timestep : 1 : 593
size of bag at timestep : 1 : 593
size of bag at timestep : 0 : 593
size of bag at timestep : 0 : 593

 # 594 12909377 -0,062268 0,062268 2size of bag at timestep : 2 : 594
size of bag at timestep : 2 : 594
size of bag at timestep : 1 : 594
size of bag at timestep : 1 : 594
size of bag at timestep : 0 : 594
size of bag at timestep : 0 : 594

 # 595 12952783 -0,062268 0,062268 2size of bag at timestep : 2 : 595
size of bag at timestep : 2 : 595
size of bag at timestep : 1 : 595
size of bag at timestep : 1 : 595
size of bag at timestep : 0 : 595
size of bag at timestep : 0 : 595

 # 596 12994843 -0,062268 0,062268 2size of bag at timestep : 2 : 596
size of bag at timestep : 2 : 596
size of bag at timestep : 1 : 596
size of bag at timestep : 1 : 596
size of bag at timestep : 0 : 596
size of bag at timestep : 0 : 596

 # 597 13037953 -0,062268 0,062268 2size of bag at timestep : 2 : 597
size of bag at timestep : 2 : 597
size of bag at timestep : 1 : 597
size of bag at timestep : 1 : 597
size of bag at timestep : 0 : 597
size of bag at timestep : 0 : 597

 # 598 13082264 -0,062268 0,062268 2size of bag at timestep : 2 : 598
size of bag at timestep : 2 : 598
size of bag at timestep : 1 : 598
size of bag at timestep : 1 : 598
size of bag at timestep : 0 : 598
size of bag at timestep : 0 : 598

 # 599 13125255 -0,056378 0,056378 2size of bag at timestep : 2 : 599
size of bag at timestep : 2 : 599
size of bag at timestep : 1 : 599
size of bag at timestep : 1 : 599
size of bag at timestep : 0 : 599
size of bag at timestep : 0 : 599

 # 600 13165579 -0,056378 0,056378 2size of bag at timestep : 2 : 600
size of bag at timestep : 2 : 600
size of bag at timestep : 1 : 600
size of bag at timestep : 1 : 600
size of bag at timestep : 0 : 600
size of bag at timestep : 0 : 600

 # 601 13206538 -0,056378 0,056378 2size of bag at timestep : 2 : 601
size of bag at timestep : 2 : 601
size of bag at timestep : 1 : 601
size of bag at timestep : 1 : 601
size of bag at timestep : 0 : 601
size of bag at timestep : 0 : 601

 # 602 13248381 -0,056378 0,056378 2size of bag at timestep : 2 : 602
size of bag at timestep : 2 : 602
size of bag at timestep : 1 : 602
size of bag at timestep : 1 : 602
size of bag at timestep : 0 : 602
size of bag at timestep : 0 : 602

 # 603 13293256 -0,056378 0,056378 2size of bag at timestep : 2 : 603
size of bag at timestep : 2 : 603
size of bag at timestep : 1 : 603
size of bag at timestep : 1 : 603
size of bag at timestep : 0 : 603
size of bag at timestep : 0 : 603

 # 604 13340855 -0,056378 0,056378 2size of bag at timestep : 2 : 604
size of bag at timestep : 2 : 604
size of bag at timestep : 1 : 604
size of bag at timestep : 1 : 604
size of bag at timestep : 0 : 604
size of bag at timestep : 0 : 604

 # 605 13384771 -0,056378 0,056378 2size of bag at timestep : 2 : 605
size of bag at timestep : 2 : 605
size of bag at timestep : 1 : 605
size of bag at timestep : 1 : 605
size of bag at timestep : 0 : 605
size of bag at timestep : 0 : 605

 # 606 13425660 -0,056378 0,056378 2size of bag at timestep : 2 : 606
size of bag at timestep : 2 : 606
size of bag at timestep : 1 : 606
size of bag at timestep : 1 : 606
size of bag at timestep : 0 : 606
size of bag at timestep : 0 : 606

 # 607 13470335 -0,056378 0,056378 2size of bag at timestep : 2 : 607
size of bag at timestep : 2 : 607
size of bag at timestep : 1 : 607
size of bag at timestep : 1 : 607
size of bag at timestep : 0 : 607
size of bag at timestep : 0 : 607

 # 608 13513545 -0,056378 0,056378 2size of bag at timestep : 2 : 608
size of bag at timestep : 2 : 608
size of bag at timestep : 1 : 608
size of bag at timestep : 1 : 608
size of bag at timestep : 0 : 608
size of bag at timestep : 0 : 608

 # 609 13556746 -0,056378 0,056378 2size of bag at timestep : 2 : 609
size of bag at timestep : 2 : 609
size of bag at timestep : 1 : 609
size of bag at timestep : 1 : 609
size of bag at timestep : 0 : 609
size of bag at timestep : 0 : 609

 # 610 13598962 -0,056378 0,056378 2size of bag at timestep : 2 : 610
size of bag at timestep : 2 : 610
size of bag at timestep : 1 : 610
size of bag at timestep : 1 : 610
size of bag at timestep : 0 : 610
size of bag at timestep : 0 : 610

 # 611 13641163 -0,056378 0,056378 2size of bag at timestep : 2 : 611
size of bag at timestep : 2 : 611
size of bag at timestep : 1 : 611
size of bag at timestep : 1 : 611
size of bag at timestep : 0 : 611
size of bag at timestep : 0 : 611

 # 612 13683456 -0,056378 0,056378 2size of bag at timestep : 2 : 612
size of bag at timestep : 2 : 612
size of bag at timestep : 1 : 612
size of bag at timestep : 1 : 612
size of bag at timestep : 0 : 612
size of bag at timestep : 0 : 612

 # 613 13726739 -0,056378 0,056378 2size of bag at timestep : 2 : 613
size of bag at timestep : 2 : 613
size of bag at timestep : 1 : 613
size of bag at timestep : 1 : 613
size of bag at timestep : 0 : 613
size of bag at timestep : 0 : 613

 # 614 13769887 -0,056378 0,056378 2size of bag at timestep : 2 : 614
size of bag at timestep : 2 : 614
size of bag at timestep : 1 : 614
size of bag at timestep : 1 : 614
size of bag at timestep : 0 : 614
size of bag at timestep : 0 : 614

 # 615 13814175 -0,056378 0,056378 2size of bag at timestep : 2 : 615
size of bag at timestep : 2 : 615
size of bag at timestep : 1 : 615
size of bag at timestep : 1 : 615
size of bag at timestep : 0 : 615
size of bag at timestep : 0 : 615

 # 616 13858013 -0,056378 0,056378 2size of bag at timestep : 2 : 616
size of bag at timestep : 2 : 616
size of bag at timestep : 1 : 616
size of bag at timestep : 1 : 616
size of bag at timestep : 0 : 616
size of bag at timestep : 0 : 616

 # 617 13902683 -0,056378 0,056378 2size of bag at timestep : 2 : 617
size of bag at timestep : 2 : 617
size of bag at timestep : 1 : 617
size of bag at timestep : 1 : 617
size of bag at timestep : 0 : 617
size of bag at timestep : 0 : 617

 # 618 13947689 -0,055451 0,055451 2size of bag at timestep : 2 : 618
size of bag at timestep : 2 : 618
size of bag at timestep : 1 : 618
size of bag at timestep : 1 : 618
size of bag at timestep : 0 : 618
size of bag at timestep : 0 : 618

 # 619 13990796 -0,055451 0,055451 2size of bag at timestep : 2 : 619
size of bag at timestep : 2 : 619
size of bag at timestep : 1 : 619
size of bag at timestep : 1 : 619
size of bag at timestep : 0 : 619
size of bag at timestep : 0 : 619

 # 620 14032980 -0,055451 0,055451 2size of bag at timestep : 2 : 620
size of bag at timestep : 2 : 620
size of bag at timestep : 1 : 620
size of bag at timestep : 1 : 620
size of bag at timestep : 0 : 620
size of bag at timestep : 0 : 620

 # 621 14074243 -0,055451 0,055451 2size of bag at timestep : 2 : 621
size of bag at timestep : 2 : 621
size of bag at timestep : 1 : 621
size of bag at timestep : 1 : 621
size of bag at timestep : 0 : 621
size of bag at timestep : 0 : 621

 # 622 14117295 -0,055451 0,055451 2size of bag at timestep : 2 : 622
size of bag at timestep : 2 : 622
size of bag at timestep : 1 : 622
size of bag at timestep : 1 : 622
size of bag at timestep : 0 : 622
size of bag at timestep : 0 : 622

 # 623 14162091 -0,055451 0,055451 2size of bag at timestep : 2 : 623
size of bag at timestep : 2 : 623
size of bag at timestep : 1 : 623
size of bag at timestep : 1 : 623
size of bag at timestep : 0 : 623
size of bag at timestep : 0 : 623

 # 624 14206297 -0,055451 0,055451 2size of bag at timestep : 2 : 624
size of bag at timestep : 2 : 624
size of bag at timestep : 1 : 624
size of bag at timestep : 1 : 624
size of bag at timestep : 0 : 624
size of bag at timestep : 0 : 624

 # 625 14250004 -0,055451 0,055451 2size of bag at timestep : 2 : 625
size of bag at timestep : 2 : 625
size of bag at timestep : 1 : 625
size of bag at timestep : 1 : 625
size of bag at timestep : 0 : 625
size of bag at timestep : 0 : 625

 # 626 14294609 -0,055451 0,055451 2size of bag at timestep : 2 : 626
size of bag at timestep : 2 : 626
size of bag at timestep : 1 : 626
size of bag at timestep : 1 : 626
size of bag at timestep : 0 : 626
size of bag at timestep : 0 : 626

 # 627 14342176 -0,055451 0,055451 2size of bag at timestep : 2 : 627
size of bag at timestep : 2 : 627
size of bag at timestep : 1 : 627
size of bag at timestep : 1 : 627
size of bag at timestep : 0 : 627
size of bag at timestep : 0 : 627

 # 628 14388010 -0,055451 0,055451 2size of bag at timestep : 2 : 628
size of bag at timestep : 2 : 628
size of bag at timestep : 1 : 628
size of bag at timestep : 1 : 628
size of bag at timestep : 0 : 628
size of bag at timestep : 0 : 628

 # 629 14433119 -0,055451 0,055451 2size of bag at timestep : 2 : 629
size of bag at timestep : 2 : 629
size of bag at timestep : 1 : 629
size of bag at timestep : 1 : 629
size of bag at timestep : 0 : 629
size of bag at timestep : 0 : 629

 # 630 14477572 -0,055451 0,055451 2size of bag at timestep : 2 : 630
size of bag at timestep : 2 : 630
size of bag at timestep : 1 : 630
size of bag at timestep : 1 : 630
size of bag at timestep : 0 : 630
size of bag at timestep : 0 : 630

 # 631 14521137 -0,055451 0,055451 2size of bag at timestep : 2 : 631
size of bag at timestep : 2 : 631
size of bag at timestep : 1 : 631
size of bag at timestep : 1 : 631
size of bag at timestep : 0 : 631
size of bag at timestep : 0 : 631

 # 632 14565394 -0,055451 0,055451 2size of bag at timestep : 2 : 632
size of bag at timestep : 2 : 632
size of bag at timestep : 1 : 632
size of bag at timestep : 1 : 632
size of bag at timestep : 0 : 632
size of bag at timestep : 0 : 632

 # 633 14608885 -0,055451 0,055451 2size of bag at timestep : 2 : 633
size of bag at timestep : 2 : 633
size of bag at timestep : 1 : 633
size of bag at timestep : 1 : 633
size of bag at timestep : 0 : 633
size of bag at timestep : 0 : 633

 # 634 14653509 -0,055451 0,055451 2size of bag at timestep : 2 : 634
size of bag at timestep : 2 : 634
size of bag at timestep : 1 : 634
size of bag at timestep : 1 : 634
size of bag at timestep : 0 : 634
size of bag at timestep : 0 : 634

 # 635 14698943 -0,055451 0,055451 2size of bag at timestep : 2 : 635
size of bag at timestep : 2 : 635
size of bag at timestep : 1 : 635
size of bag at timestep : 1 : 635
size of bag at timestep : 0 : 635
size of bag at timestep : 0 : 635

 # 636 14747251 -0,055451 0,055451 2size of bag at timestep : 2 : 636
size of bag at timestep : 2 : 636
size of bag at timestep : 1 : 636
size of bag at timestep : 1 : 636
size of bag at timestep : 0 : 636
size of bag at timestep : 0 : 636

 # 637 14795607 -0,055326 0,055326 2size of bag at timestep : 2 : 637
size of bag at timestep : 2 : 637
size of bag at timestep : 1 : 637
size of bag at timestep : 1 : 637
size of bag at timestep : 0 : 637
size of bag at timestep : 0 : 637

 # 638 14838829 -0,055326 0,055326 2size of bag at timestep : 2 : 638
size of bag at timestep : 2 : 638
size of bag at timestep : 1 : 638
size of bag at timestep : 1 : 638
size of bag at timestep : 0 : 638
size of bag at timestep : 0 : 638

 # 639 14881542 -0,055326 0,055326 2size of bag at timestep : 2 : 639
size of bag at timestep : 2 : 639
size of bag at timestep : 1 : 639
size of bag at timestep : 1 : 639
size of bag at timestep : 0 : 639
size of bag at timestep : 0 : 639

 # 640 14924359 -0,055326 0,055326 2size of bag at timestep : 2 : 640
size of bag at timestep : 2 : 640
size of bag at timestep : 1 : 640
size of bag at timestep : 1 : 640
size of bag at timestep : 0 : 640
size of bag at timestep : 0 : 640

 # 641 14967955 -0,055326 0,055326 2size of bag at timestep : 2 : 641
size of bag at timestep : 2 : 641
size of bag at timestep : 1 : 641
size of bag at timestep : 1 : 641
size of bag at timestep : 0 : 641
size of bag at timestep : 0 : 641

 # 642 15010615 -0,055326 0,055326 2size of bag at timestep : 2 : 642
size of bag at timestep : 2 : 642
size of bag at timestep : 1 : 642
size of bag at timestep : 1 : 642
size of bag at timestep : 0 : 642
size of bag at timestep : 0 : 642

 # 643 15053544 -0,055326 0,055326 2size of bag at timestep : 2 : 643
size of bag at timestep : 2 : 643
size of bag at timestep : 1 : 643
size of bag at timestep : 1 : 643
size of bag at timestep : 0 : 643
size of bag at timestep : 0 : 643

 # 644 15098204 -0,055326 0,055326 2size of bag at timestep : 2 : 644
size of bag at timestep : 2 : 644
size of bag at timestep : 1 : 644
size of bag at timestep : 1 : 644
size of bag at timestep : 0 : 644
size of bag at timestep : 0 : 644

 # 645 15144510 -0,055326 0,055326 2size of bag at timestep : 2 : 645
size of bag at timestep : 2 : 645
size of bag at timestep : 1 : 645
size of bag at timestep : 1 : 645
size of bag at timestep : 0 : 645
size of bag at timestep : 0 : 645

 # 646 15189707 -0,055326 0,055326 2size of bag at timestep : 2 : 646
size of bag at timestep : 2 : 646
size of bag at timestep : 1 : 646
size of bag at timestep : 1 : 646
size of bag at timestep : 0 : 646
size of bag at timestep : 0 : 646

 # 647 15236314 -0,055326 0,055326 2size of bag at timestep : 2 : 647
size of bag at timestep : 2 : 647
size of bag at timestep : 1 : 647
size of bag at timestep : 1 : 647
size of bag at timestep : 0 : 647
size of bag at timestep : 0 : 647

 # 648 15281765 -0,055326 0,055326 2size of bag at timestep : 2 : 648
size of bag at timestep : 2 : 648
size of bag at timestep : 1 : 648
size of bag at timestep : 1 : 648
size of bag at timestep : 0 : 648
size of bag at timestep : 0 : 648

 # 649 15325803 -0,055326 0,055326 2size of bag at timestep : 2 : 649
size of bag at timestep : 2 : 649
size of bag at timestep : 1 : 649
size of bag at timestep : 1 : 649
size of bag at timestep : 0 : 649
size of bag at timestep : 0 : 649

 # 650 15373183 -0,055326 0,055326 2size of bag at timestep : 2 : 650
size of bag at timestep : 2 : 650
size of bag at timestep : 1 : 650
size of bag at timestep : 1 : 650
size of bag at timestep : 0 : 650
size of bag at timestep : 0 : 650

 # 651 15419333 -0,055326 0,055326 2size of bag at timestep : 2 : 651
size of bag at timestep : 2 : 651
size of bag at timestep : 1 : 651
size of bag at timestep : 1 : 651
size of bag at timestep : 0 : 651
size of bag at timestep : 0 : 651

 # 652 15466513 -0,055326 0,055326 2size of bag at timestep : 2 : 652
size of bag at timestep : 2 : 652
size of bag at timestep : 1 : 652
size of bag at timestep : 1 : 652
size of bag at timestep : 0 : 652
size of bag at timestep : 0 : 652

 # 653 15514026 -0,055326 0,055326 2size of bag at timestep : 2 : 653
size of bag at timestep : 2 : 653
size of bag at timestep : 1 : 653
size of bag at timestep : 1 : 653
size of bag at timestep : 0 : 653
size of bag at timestep : 0 : 653

 # 654 15560865 -0,055326 0,055326 2size of bag at timestep : 2 : 654
size of bag at timestep : 2 : 654
size of bag at timestep : 1 : 654
size of bag at timestep : 1 : 654
size of bag at timestep : 0 : 654
size of bag at timestep : 0 : 654

 # 655 15607821 -0,055326 0,055326 2size of bag at timestep : 2 : 655
size of bag at timestep : 2 : 655
size of bag at timestep : 1 : 655
size of bag at timestep : 1 : 655
size of bag at timestep : 0 : 655
size of bag at timestep : 0 : 655

 # 656 15652768 -0,050921 0,050921 2size of bag at timestep : 2 : 656
size of bag at timestep : 2 : 656
size of bag at timestep : 1 : 656
size of bag at timestep : 1 : 656
size of bag at timestep : 0 : 656
size of bag at timestep : 0 : 656

 # 657 15696144 -0,050921 0,050921 2size of bag at timestep : 2 : 657
size of bag at timestep : 2 : 657
size of bag at timestep : 1 : 657
size of bag at timestep : 1 : 657
size of bag at timestep : 0 : 657
size of bag at timestep : 0 : 657

 # 658 15742725 -0,050921 0,050921 2size of bag at timestep : 2 : 658
size of bag at timestep : 2 : 658
size of bag at timestep : 1 : 658
size of bag at timestep : 1 : 658
size of bag at timestep : 0 : 658
size of bag at timestep : 0 : 658

 # 659 15787420 -0,050921 0,050921 2size of bag at timestep : 2 : 659
size of bag at timestep : 2 : 659
size of bag at timestep : 1 : 659
size of bag at timestep : 1 : 659
size of bag at timestep : 0 : 659
size of bag at timestep : 0 : 659

 # 660 15831530 -0,050921 0,050921 2size of bag at timestep : 2 : 660
size of bag at timestep : 2 : 660
size of bag at timestep : 1 : 660
size of bag at timestep : 1 : 660
size of bag at timestep : 0 : 660
size of bag at timestep : 0 : 660

 # 661 15877031 -0,050921 0,050921 2size of bag at timestep : 2 : 661
size of bag at timestep : 2 : 661
size of bag at timestep : 1 : 661
size of bag at timestep : 1 : 661
size of bag at timestep : 0 : 661
size of bag at timestep : 0 : 661

 # 662 15922918 -0,050921 0,050921 2size of bag at timestep : 2 : 662
size of bag at timestep : 2 : 662
size of bag at timestep : 1 : 662
size of bag at timestep : 1 : 662
size of bag at timestep : 0 : 662
size of bag at timestep : 0 : 662

 # 663 15969236 -0,050921 0,050921 2size of bag at timestep : 2 : 663
size of bag at timestep : 2 : 663
size of bag at timestep : 1 : 663
size of bag at timestep : 1 : 663
size of bag at timestep : 0 : 663
size of bag at timestep : 0 : 663

 # 664 16015750 -0,050921 0,050921 2size of bag at timestep : 2 : 664
size of bag at timestep : 2 : 664
size of bag at timestep : 1 : 664
size of bag at timestep : 1 : 664
size of bag at timestep : 0 : 664
size of bag at timestep : 0 : 664

 # 665 16062872 -0,050921 0,050921 2size of bag at timestep : 2 : 665
size of bag at timestep : 2 : 665
size of bag at timestep : 1 : 665
size of bag at timestep : 1 : 665
size of bag at timestep : 0 : 665
size of bag at timestep : 0 : 665

 # 666 16110591 -0,050921 0,050921 2size of bag at timestep : 2 : 666
size of bag at timestep : 2 : 666
size of bag at timestep : 1 : 666
size of bag at timestep : 1 : 666
size of bag at timestep : 0 : 666
size of bag at timestep : 0 : 666

 # 667 16155969 -0,050921 0,050921 2size of bag at timestep : 2 : 667
size of bag at timestep : 2 : 667
size of bag at timestep : 1 : 667
size of bag at timestep : 1 : 667
size of bag at timestep : 0 : 667
size of bag at timestep : 0 : 667

 # 668 16202527 -0,050921 0,050921 2size of bag at timestep : 2 : 668
size of bag at timestep : 2 : 668
size of bag at timestep : 1 : 668
size of bag at timestep : 1 : 668
size of bag at timestep : 0 : 668
size of bag at timestep : 0 : 668

 # 669 16249971 -0,050921 0,050921 2size of bag at timestep : 2 : 669
size of bag at timestep : 2 : 669
size of bag at timestep : 1 : 669
size of bag at timestep : 1 : 669
size of bag at timestep : 0 : 669
size of bag at timestep : 0 : 669

 # 670 16296949 -0,050921 0,050921 2size of bag at timestep : 2 : 670
size of bag at timestep : 2 : 670
size of bag at timestep : 1 : 670
size of bag at timestep : 1 : 670
size of bag at timestep : 0 : 670
size of bag at timestep : 0 : 670

 # 671 16344580 -0,050921 0,050921 2size of bag at timestep : 2 : 671
size of bag at timestep : 2 : 671
size of bag at timestep : 1 : 671
size of bag at timestep : 1 : 671
size of bag at timestep : 0 : 671
size of bag at timestep : 0 : 671

 # 672 16391284 -0,050921 0,050921 2size of bag at timestep : 2 : 672
size of bag at timestep : 2 : 672
size of bag at timestep : 1 : 672
size of bag at timestep : 1 : 672
size of bag at timestep : 0 : 672
size of bag at timestep : 0 : 672

 # 673 16436668 -0,050921 0,050921 2size of bag at timestep : 2 : 673
size of bag at timestep : 2 : 673
size of bag at timestep : 1 : 673
size of bag at timestep : 1 : 673
size of bag at timestep : 0 : 673
size of bag at timestep : 0 : 673

 # 674 16487087 -0,050921 0,050921 2size of bag at timestep : 2 : 674
size of bag at timestep : 2 : 674
size of bag at timestep : 1 : 674
size of bag at timestep : 1 : 674
size of bag at timestep : 0 : 674
size of bag at timestep : 0 : 674

 # 675 16537299 -0,050921 0,050921 2size of bag at timestep : 2 : 675
size of bag at timestep : 2 : 675
size of bag at timestep : 1 : 675
size of bag at timestep : 1 : 675
size of bag at timestep : 0 : 675
size of bag at timestep : 0 : 675

 # 676 16584889 -0,050400 0,050400 2size of bag at timestep : 2 : 676
size of bag at timestep : 2 : 676
size of bag at timestep : 1 : 676
size of bag at timestep : 1 : 676
size of bag at timestep : 0 : 676
size of bag at timestep : 0 : 676

 # 677 16630903 -0,050400 0,050400 2size of bag at timestep : 2 : 677
size of bag at timestep : 2 : 677
size of bag at timestep : 1 : 677
size of bag at timestep : 1 : 677
size of bag at timestep : 0 : 677
size of bag at timestep : 0 : 677

 # 678 16675740 -0,050400 0,050400 2size of bag at timestep : 2 : 678
size of bag at timestep : 2 : 678
size of bag at timestep : 1 : 678
size of bag at timestep : 1 : 678
size of bag at timestep : 0 : 678
size of bag at timestep : 0 : 678

 # 679 16723565 -0,050400 0,050400 2size of bag at timestep : 2 : 679
size of bag at timestep : 2 : 679
size of bag at timestep : 1 : 679
size of bag at timestep : 1 : 679
size of bag at timestep : 0 : 679
size of bag at timestep : 0 : 679

 # 680 16769067 -0,050400 0,050400 2size of bag at timestep : 2 : 680
size of bag at timestep : 2 : 680
size of bag at timestep : 1 : 680
size of bag at timestep : 1 : 680
size of bag at timestep : 0 : 680
size of bag at timestep : 0 : 680

 # 681 16817519 -0,050400 0,050400 2size of bag at timestep : 2 : 681
size of bag at timestep : 2 : 681
size of bag at timestep : 1 : 681
size of bag at timestep : 1 : 681
size of bag at timestep : 0 : 681
size of bag at timestep : 0 : 681

 # 682 16865284 -0,050400 0,050400 2size of bag at timestep : 2 : 682
size of bag at timestep : 2 : 682
size of bag at timestep : 1 : 682
size of bag at timestep : 1 : 682
size of bag at timestep : 0 : 682
size of bag at timestep : 0 : 682

 # 683 16913510 -0,050400 0,050400 2size of bag at timestep : 2 : 683
size of bag at timestep : 2 : 683
size of bag at timestep : 1 : 683
size of bag at timestep : 1 : 683
size of bag at timestep : 0 : 683
size of bag at timestep : 0 : 683

 # 684 16958546 -0,050400 0,050400 2size of bag at timestep : 2 : 684
size of bag at timestep : 2 : 684
size of bag at timestep : 1 : 684
size of bag at timestep : 1 : 684
size of bag at timestep : 0 : 684
size of bag at timestep : 0 : 684

 # 685 17004151 -0,050400 0,050400 2size of bag at timestep : 2 : 685
size of bag at timestep : 2 : 685
size of bag at timestep : 1 : 685
size of bag at timestep : 1 : 685
size of bag at timestep : 0 : 685
size of bag at timestep : 0 : 685

 # 686 17050352 -0,050400 0,050400 2size of bag at timestep : 2 : 686
size of bag at timestep : 2 : 686
size of bag at timestep : 1 : 686
size of bag at timestep : 1 : 686
size of bag at timestep : 0 : 686
size of bag at timestep : 0 : 686

 # 687 17097810 -0,050400 0,050400 2size of bag at timestep : 2 : 687
size of bag at timestep : 2 : 687
size of bag at timestep : 1 : 687
size of bag at timestep : 1 : 687
size of bag at timestep : 0 : 687
size of bag at timestep : 0 : 687

 # 688 17144684 -0,050400 0,050400 2size of bag at timestep : 2 : 688
size of bag at timestep : 2 : 688
size of bag at timestep : 1 : 688
size of bag at timestep : 1 : 688
size of bag at timestep : 0 : 688
size of bag at timestep : 0 : 688

 # 689 17192254 -0,050400 0,050400 2size of bag at timestep : 2 : 689
size of bag at timestep : 2 : 689
size of bag at timestep : 1 : 689
size of bag at timestep : 1 : 689
size of bag at timestep : 0 : 689
size of bag at timestep : 0 : 689

 # 690 17242814 -0,050400 0,050400 2size of bag at timestep : 2 : 690
size of bag at timestep : 2 : 690
size of bag at timestep : 1 : 690
size of bag at timestep : 1 : 690
size of bag at timestep : 0 : 690
size of bag at timestep : 0 : 690

 # 691 17292518 -0,050400 0,050400 2size of bag at timestep : 2 : 691
size of bag at timestep : 2 : 691
size of bag at timestep : 1 : 691
size of bag at timestep : 1 : 691
size of bag at timestep : 0 : 691
size of bag at timestep : 0 : 691

 # 692 17340194 -0,050400 0,050400 2size of bag at timestep : 2 : 692
size of bag at timestep : 2 : 692
size of bag at timestep : 1 : 692
size of bag at timestep : 1 : 692
size of bag at timestep : 0 : 692
size of bag at timestep : 0 : 692

 # 693 17388493 -0,050400 0,050400 2size of bag at timestep : 2 : 693
size of bag at timestep : 2 : 693
size of bag at timestep : 1 : 693
size of bag at timestep : 1 : 693
size of bag at timestep : 0 : 693
size of bag at timestep : 0 : 693

 # 694 17437107 -0,050400 0,050400 2size of bag at timestep : 2 : 694
size of bag at timestep : 2 : 694
size of bag at timestep : 1 : 694
size of bag at timestep : 1 : 694
size of bag at timestep : 0 : 694
size of bag at timestep : 0 : 694

 # 695 17489186 -0,050400 0,050400 2size of bag at timestep : 2 : 695
size of bag at timestep : 2 : 695
size of bag at timestep : 1 : 695
size of bag at timestep : 1 : 695
size of bag at timestep : 0 : 695
size of bag at timestep : 0 : 695

 # 696 17540014 -0,050400 0,050400 2size of bag at timestep : 2 : 696
size of bag at timestep : 2 : 696
size of bag at timestep : 1 : 696
size of bag at timestep : 1 : 696
size of bag at timestep : 0 : 696
size of bag at timestep : 0 : 696

 # 697 17589440 -0,050400 0,050400 2size of bag at timestep : 2 : 697
size of bag at timestep : 2 : 697
size of bag at timestep : 1 : 697
size of bag at timestep : 1 : 697
size of bag at timestep : 0 : 697
size of bag at timestep : 0 : 697

 # 698 17639350 -0,050400 0,050400 2size of bag at timestep : 2 : 698
size of bag at timestep : 2 : 698
size of bag at timestep : 1 : 698
size of bag at timestep : 1 : 698
size of bag at timestep : 0 : 698
size of bag at timestep : 0 : 698

 # 699 17689560 -0,050400 0,050400 2size of bag at timestep : 2 : 699
size of bag at timestep : 2 : 699
size of bag at timestep : 1 : 699
size of bag at timestep : 1 : 699
size of bag at timestep : 0 : 699
size of bag at timestep : 0 : 699

 # 700 17738705 -0,050400 0,050400 2size of bag at timestep : 2 : 700
size of bag at timestep : 2 : 700
size of bag at timestep : 1 : 700
size of bag at timestep : 1 : 700
size of bag at timestep : 0 : 700
size of bag at timestep : 0 : 700

 # 701 17787153 -0,050400 0,050400 2size of bag at timestep : 2 : 701
size of bag at timestep : 2 : 701
size of bag at timestep : 1 : 701
size of bag at timestep : 1 : 701
size of bag at timestep : 0 : 701
size of bag at timestep : 0 : 701

 # 702 17836566 -0,050400 0,050400 2size of bag at timestep : 2 : 702
size of bag at timestep : 2 : 702
size of bag at timestep : 1 : 702
size of bag at timestep : 1 : 702
size of bag at timestep : 0 : 702
size of bag at timestep : 0 : 702

 # 703 17885573 -0,050400 0,050400 2size of bag at timestep : 2 : 703
size of bag at timestep : 2 : 703
size of bag at timestep : 1 : 703
size of bag at timestep : 1 : 703
size of bag at timestep : 0 : 703
size of bag at timestep : 0 : 703

 # 704 17935896 -0,050400 0,050400 2size of bag at timestep : 2 : 704
size of bag at timestep : 2 : 704
size of bag at timestep : 1 : 704
size of bag at timestep : 1 : 704
size of bag at timestep : 0 : 704
size of bag at timestep : 0 : 704

 # 705 17987959 -0,050400 0,050400 2size of bag at timestep : 2 : 705
size of bag at timestep : 2 : 705
size of bag at timestep : 1 : 705
size of bag at timestep : 1 : 705
size of bag at timestep : 0 : 705
size of bag at timestep : 0 : 705

 # 706 18038480 -0,050400 0,050400 2size of bag at timestep : 2 : 706
size of bag at timestep : 2 : 706
size of bag at timestep : 1 : 706
size of bag at timestep : 1 : 706
size of bag at timestep : 0 : 706
size of bag at timestep : 0 : 706

 # 707 18088030 -0,050400 0,050400 2size of bag at timestep : 2 : 707
size of bag at timestep : 2 : 707
size of bag at timestep : 1 : 707
size of bag at timestep : 1 : 707
size of bag at timestep : 0 : 707
size of bag at timestep : 0 : 707

 # 708 18135901 -0,050400 0,050400 2size of bag at timestep : 2 : 708
size of bag at timestep : 2 : 708
size of bag at timestep : 1 : 708
size of bag at timestep : 1 : 708
size of bag at timestep : 0 : 708
size of bag at timestep : 0 : 708

 # 709 18186908 -0,050400 0,050400 2size of bag at timestep : 2 : 709
size of bag at timestep : 2 : 709
size of bag at timestep : 1 : 709
size of bag at timestep : 1 : 709
size of bag at timestep : 0 : 709
size of bag at timestep : 0 : 709

 # 710 18234045 -0,050400 0,050400 2size of bag at timestep : 2 : 710
size of bag at timestep : 2 : 710
size of bag at timestep : 1 : 710
size of bag at timestep : 1 : 710
size of bag at timestep : 0 : 710
size of bag at timestep : 0 : 710

 # 711 18283933 -0,050400 0,050400 2size of bag at timestep : 2 : 711
size of bag at timestep : 2 : 711
size of bag at timestep : 1 : 711
size of bag at timestep : 1 : 711
size of bag at timestep : 0 : 711
size of bag at timestep : 0 : 711

 # 712 18330883 -0,050161 0,050161 2size of bag at timestep : 2 : 712
size of bag at timestep : 2 : 712
size of bag at timestep : 1 : 712
size of bag at timestep : 1 : 712
size of bag at timestep : 0 : 712
size of bag at timestep : 0 : 712

 # 713 18377721 -0,050161 0,050161 2size of bag at timestep : 2 : 713
size of bag at timestep : 2 : 713
size of bag at timestep : 1 : 713
size of bag at timestep : 1 : 713
size of bag at timestep : 0 : 713
size of bag at timestep : 0 : 713

 # 714 18422771 -0,050161 0,050161 2size of bag at timestep : 2 : 714
size of bag at timestep : 2 : 714
size of bag at timestep : 1 : 714
size of bag at timestep : 1 : 714
size of bag at timestep : 0 : 714
size of bag at timestep : 0 : 714

 # 715 18468727 -0,050161 0,050161 2size of bag at timestep : 2 : 715
size of bag at timestep : 2 : 715
size of bag at timestep : 1 : 715
size of bag at timestep : 1 : 715
size of bag at timestep : 0 : 715
size of bag at timestep : 0 : 715

 # 716 18518183 -0,050161 0,050161 2size of bag at timestep : 2 : 716
size of bag at timestep : 2 : 716
size of bag at timestep : 1 : 716
size of bag at timestep : 1 : 716
size of bag at timestep : 0 : 716
size of bag at timestep : 0 : 716

 # 717 18567931 -0,050161 0,050161 2size of bag at timestep : 2 : 717
size of bag at timestep : 2 : 717
size of bag at timestep : 1 : 717
size of bag at timestep : 1 : 717
size of bag at timestep : 0 : 717
size of bag at timestep : 0 : 717

 # 718 18614902 -0,050161 0,050161 2size of bag at timestep : 2 : 718
size of bag at timestep : 2 : 718
size of bag at timestep : 1 : 718
size of bag at timestep : 1 : 718
size of bag at timestep : 0 : 718
size of bag at timestep : 0 : 718

 # 719 18662841 -0,050161 0,050161 2size of bag at timestep : 2 : 719
size of bag at timestep : 2 : 719
size of bag at timestep : 1 : 719
size of bag at timestep : 1 : 719
size of bag at timestep : 0 : 719
size of bag at timestep : 0 : 719

 # 720 18712139 -0,050161 0,050161 2size of bag at timestep : 2 : 720
size of bag at timestep : 2 : 720
size of bag at timestep : 1 : 720
size of bag at timestep : 1 : 720
size of bag at timestep : 0 : 720
size of bag at timestep : 0 : 720

 # 721 18761908 -0,050161 0,050161 2size of bag at timestep : 2 : 721
size of bag at timestep : 2 : 721
size of bag at timestep : 1 : 721
size of bag at timestep : 1 : 721
size of bag at timestep : 0 : 721
size of bag at timestep : 0 : 721

 # 722 18811231 -0,050161 0,050161 2size of bag at timestep : 2 : 722
size of bag at timestep : 2 : 722
size of bag at timestep : 1 : 722
size of bag at timestep : 1 : 722
size of bag at timestep : 0 : 722
size of bag at timestep : 0 : 722

 # 723 18859568 -0,050161 0,050161 2size of bag at timestep : 2 : 723
size of bag at timestep : 2 : 723
size of bag at timestep : 1 : 723
size of bag at timestep : 1 : 723
size of bag at timestep : 0 : 723
size of bag at timestep : 0 : 723

 # 724 18907973 -0,050161 0,050161 2size of bag at timestep : 2 : 724
size of bag at timestep : 2 : 724
size of bag at timestep : 1 : 724
size of bag at timestep : 1 : 724
size of bag at timestep : 0 : 724
size of bag at timestep : 0 : 724

 # 725 18958175 -0,050161 0,050161 2size of bag at timestep : 2 : 725
size of bag at timestep : 2 : 725
size of bag at timestep : 1 : 725
size of bag at timestep : 1 : 725
size of bag at timestep : 0 : 725
size of bag at timestep : 0 : 725

 # 726 19007862 -0,050161 0,050161 2size of bag at timestep : 2 : 726
size of bag at timestep : 2 : 726
size of bag at timestep : 1 : 726
size of bag at timestep : 1 : 726
size of bag at timestep : 0 : 726
size of bag at timestep : 0 : 726

 # 727 19056230 -0,050161 0,050161 2size of bag at timestep : 2 : 727
size of bag at timestep : 2 : 727
size of bag at timestep : 1 : 727
size of bag at timestep : 1 : 727
size of bag at timestep : 0 : 727
size of bag at timestep : 0 : 727

 # 728 19106559 -0,050139 0,050139 2size of bag at timestep : 2 : 728
size of bag at timestep : 2 : 728
size of bag at timestep : 1 : 728
size of bag at timestep : 1 : 728
size of bag at timestep : 0 : 728
size of bag at timestep : 0 : 728

 # 729 19158212 -0,050139 0,050139 2size of bag at timestep : 2 : 729
size of bag at timestep : 2 : 729
size of bag at timestep : 1 : 729
size of bag at timestep : 1 : 729
size of bag at timestep : 0 : 729
size of bag at timestep : 0 : 729

 # 730 19208513 -0,050139 0,050139 2size of bag at timestep : 2 : 730
size of bag at timestep : 2 : 730
size of bag at timestep : 1 : 730
size of bag at timestep : 1 : 730
size of bag at timestep : 0 : 730
size of bag at timestep : 0 : 730

 # 731 19258769 -0,050139 0,050139 2size of bag at timestep : 2 : 731
size of bag at timestep : 2 : 731
size of bag at timestep : 1 : 731
size of bag at timestep : 1 : 731
size of bag at timestep : 0 : 731
size of bag at timestep : 0 : 731

 # 732 19308025 -0,050139 0,050139 2size of bag at timestep : 2 : 732
size of bag at timestep : 2 : 732
size of bag at timestep : 1 : 732
size of bag at timestep : 1 : 732
size of bag at timestep : 0 : 732
size of bag at timestep : 0 : 732

 # 733 19356029 -0,050139 0,050139 2size of bag at timestep : 2 : 733
size of bag at timestep : 2 : 733
size of bag at timestep : 1 : 733
size of bag at timestep : 1 : 733
size of bag at timestep : 0 : 733
size of bag at timestep : 0 : 733

 # 734 19404574 -0,050134 0,050134 2size of bag at timestep : 2 : 734
size of bag at timestep : 2 : 734
size of bag at timestep : 1 : 734
size of bag at timestep : 1 : 734
size of bag at timestep : 0 : 734
size of bag at timestep : 0 : 734

 # 735 19454516 -0,050134 0,050134 2size of bag at timestep : 2 : 735
size of bag at timestep : 2 : 735
size of bag at timestep : 1 : 735
size of bag at timestep : 1 : 735
size of bag at timestep : 0 : 735
size of bag at timestep : 0 : 735

 # 736 19502862 -0,050134 0,050134 2size of bag at timestep : 2 : 736
size of bag at timestep : 2 : 736
size of bag at timestep : 1 : 736
size of bag at timestep : 1 : 736
size of bag at timestep : 0 : 736
size of bag at timestep : 0 : 736

 # 737 19552351 -0,050134 0,050134 2size of bag at timestep : 2 : 737
size of bag at timestep : 2 : 737
size of bag at timestep : 1 : 737
size of bag at timestep : 1 : 737
size of bag at timestep : 0 : 737
size of bag at timestep : 0 : 737

 # 738 19601781 -0,050134 0,050134 2size of bag at timestep : 2 : 738
size of bag at timestep : 2 : 738
size of bag at timestep : 1 : 738
size of bag at timestep : 1 : 738
size of bag at timestep : 0 : 738
size of bag at timestep : 0 : 738

 # 739 19651087 -0,049346 0,049346 2size of bag at timestep : 2 : 739
size of bag at timestep : 2 : 739
size of bag at timestep : 1 : 739
size of bag at timestep : 1 : 739
size of bag at timestep : 0 : 739
size of bag at timestep : 0 : 739

 # 740 19697981 -0,049346 0,049346 2size of bag at timestep : 2 : 740
size of bag at timestep : 2 : 740
size of bag at timestep : 1 : 740
size of bag at timestep : 1 : 740
size of bag at timestep : 0 : 740
size of bag at timestep : 0 : 740

 # 741 19745426 -0,049346 0,049346 2size of bag at timestep : 2 : 741
size of bag at timestep : 2 : 741
size of bag at timestep : 1 : 741
size of bag at timestep : 1 : 741
size of bag at timestep : 0 : 741
size of bag at timestep : 0 : 741

 # 742 19792163 -0,049346 0,049346 2size of bag at timestep : 2 : 742
size of bag at timestep : 2 : 742
size of bag at timestep : 1 : 742
size of bag at timestep : 1 : 742
size of bag at timestep : 0 : 742
size of bag at timestep : 0 : 742

 # 743 19840658 -0,049346 0,049346 2size of bag at timestep : 2 : 743
size of bag at timestep : 2 : 743
size of bag at timestep : 1 : 743
size of bag at timestep : 1 : 743
size of bag at timestep : 0 : 743
size of bag at timestep : 0 : 743

 # 744 19888701 -0,049346 0,049346 2size of bag at timestep : 2 : 744
size of bag at timestep : 2 : 744
size of bag at timestep : 1 : 744
size of bag at timestep : 1 : 744
size of bag at timestep : 0 : 744
size of bag at timestep : 0 : 744

 # 745 19936416 -0,049346 0,049346 2size of bag at timestep : 2 : 745
size of bag at timestep : 2 : 745
size of bag at timestep : 1 : 745
size of bag at timestep : 1 : 745
size of bag at timestep : 0 : 745
size of bag at timestep : 0 : 745

 # 746 19985000 -0,049346 0,049346 2size of bag at timestep : 2 : 746
size of bag at timestep : 2 : 746
size of bag at timestep : 1 : 746
size of bag at timestep : 1 : 746
size of bag at timestep : 0 : 746
size of bag at timestep : 0 : 746

 # 747 20034694 -0,049346 0,049346 2size of bag at timestep : 2 : 747
size of bag at timestep : 2 : 747
size of bag at timestep : 1 : 747
size of bag at timestep : 1 : 747
size of bag at timestep : 0 : 747
size of bag at timestep : 0 : 747

 # 748 20084825 -0,049346 0,049346 2size of bag at timestep : 2 : 748
size of bag at timestep : 2 : 748
size of bag at timestep : 1 : 748
size of bag at timestep : 1 : 748
size of bag at timestep : 0 : 748
size of bag at timestep : 0 : 748

 # 749 20136797 -0,049346 0,049346 2size of bag at timestep : 2 : 749
size of bag at timestep : 2 : 749
size of bag at timestep : 1 : 749
size of bag at timestep : 1 : 749
size of bag at timestep : 0 : 749
size of bag at timestep : 0 : 749

 # 750 20185927 -0,049346 0,049346 2size of bag at timestep : 2 : 750
size of bag at timestep : 2 : 750
size of bag at timestep : 1 : 750
size of bag at timestep : 1 : 750
size of bag at timestep : 0 : 750
size of bag at timestep : 0 : 750

 # 751 20236814 -0,049346 0,049346 2size of bag at timestep : 2 : 751
size of bag at timestep : 2 : 751
size of bag at timestep : 1 : 751
size of bag at timestep : 1 : 751
size of bag at timestep : 0 : 751
size of bag at timestep : 0 : 751

 # 752 20287914 -0,049346 0,049346 2size of bag at timestep : 2 : 752
size of bag at timestep : 2 : 752
size of bag at timestep : 1 : 752
size of bag at timestep : 1 : 752
size of bag at timestep : 0 : 752
size of bag at timestep : 0 : 752

 # 753 20336344 -0,049346 0,049346 2size of bag at timestep : 2 : 753
size of bag at timestep : 2 : 753
size of bag at timestep : 1 : 753
size of bag at timestep : 1 : 753
size of bag at timestep : 0 : 753
size of bag at timestep : 0 : 753

 # 754 20387956 -0,049346 0,049346 2size of bag at timestep : 2 : 754
size of bag at timestep : 2 : 754
size of bag at timestep : 1 : 754
size of bag at timestep : 1 : 754
size of bag at timestep : 0 : 754
size of bag at timestep : 0 : 754

 # 755 20437840 -0,049346 0,049346 2size of bag at timestep : 2 : 755
size of bag at timestep : 2 : 755
size of bag at timestep : 1 : 755
size of bag at timestep : 1 : 755
size of bag at timestep : 0 : 755
size of bag at timestep : 0 : 755

 # 756 20489421 -0,049346 0,049346 2size of bag at timestep : 2 : 756
size of bag at timestep : 2 : 756
size of bag at timestep : 1 : 756
size of bag at timestep : 1 : 756
size of bag at timestep : 0 : 756
size of bag at timestep : 0 : 756

 # 757 20539250 -0,049346 0,049346 2size of bag at timestep : 2 : 757
size of bag at timestep : 2 : 757
size of bag at timestep : 1 : 757
size of bag at timestep : 1 : 757
size of bag at timestep : 0 : 757
size of bag at timestep : 0 : 757

 # 758 20590692 -0,047245 0,047245 2size of bag at timestep : 2 : 758
size of bag at timestep : 2 : 758
size of bag at timestep : 1 : 758
size of bag at timestep : 1 : 758
size of bag at timestep : 0 : 758
size of bag at timestep : 0 : 758

 # 759 20640494 -0,047245 0,047245 2size of bag at timestep : 2 : 759
size of bag at timestep : 2 : 759
size of bag at timestep : 1 : 759
size of bag at timestep : 1 : 759
size of bag at timestep : 0 : 759
size of bag at timestep : 0 : 759

 # 760 20688517 -0,047245 0,047245 2size of bag at timestep : 2 : 760
size of bag at timestep : 2 : 760
size of bag at timestep : 1 : 760
size of bag at timestep : 1 : 760
size of bag at timestep : 0 : 760
size of bag at timestep : 0 : 760

 # 761 20739081 -0,047245 0,047245 2size of bag at timestep : 2 : 761
size of bag at timestep : 2 : 761
size of bag at timestep : 1 : 761
size of bag at timestep : 1 : 761
size of bag at timestep : 0 : 761
size of bag at timestep : 0 : 761

 # 762 20788196 -0,047245 0,047245 2size of bag at timestep : 2 : 762
size of bag at timestep : 2 : 762
size of bag at timestep : 1 : 762
size of bag at timestep : 1 : 762
size of bag at timestep : 0 : 762
size of bag at timestep : 0 : 762

 # 763 20837795 -0,047245 0,047245 2size of bag at timestep : 2 : 763
size of bag at timestep : 2 : 763
size of bag at timestep : 1 : 763
size of bag at timestep : 1 : 763
size of bag at timestep : 0 : 763
size of bag at timestep : 0 : 763

 # 764 20886685 -0,047245 0,047245 2size of bag at timestep : 2 : 764
size of bag at timestep : 2 : 764
size of bag at timestep : 1 : 764
size of bag at timestep : 1 : 764
size of bag at timestep : 0 : 764
size of bag at timestep : 0 : 764

 # 765 20936745 -0,047245 0,047245 2size of bag at timestep : 2 : 765
size of bag at timestep : 2 : 765
size of bag at timestep : 1 : 765
size of bag at timestep : 1 : 765
size of bag at timestep : 0 : 765
size of bag at timestep : 0 : 765

 # 766 20987018 -0,047245 0,047245 2size of bag at timestep : 2 : 766
size of bag at timestep : 2 : 766
size of bag at timestep : 1 : 766
size of bag at timestep : 1 : 766
size of bag at timestep : 0 : 766
size of bag at timestep : 0 : 766

 # 767 21035921 -0,047245 0,047245 2size of bag at timestep : 2 : 767
size of bag at timestep : 2 : 767
size of bag at timestep : 1 : 767
size of bag at timestep : 1 : 767
size of bag at timestep : 0 : 767
size of bag at timestep : 0 : 767

 # 768 21085158 -0,047245 0,047245 2size of bag at timestep : 2 : 768
size of bag at timestep : 2 : 768
size of bag at timestep : 1 : 768
size of bag at timestep : 1 : 768
size of bag at timestep : 0 : 768
size of bag at timestep : 0 : 768

 # 769 21135208 -0,047245 0,047245 2size of bag at timestep : 2 : 769
size of bag at timestep : 2 : 769
size of bag at timestep : 1 : 769
size of bag at timestep : 1 : 769
size of bag at timestep : 0 : 769
size of bag at timestep : 0 : 769

 # 770 21185214 -0,047245 0,047245 2size of bag at timestep : 2 : 770
size of bag at timestep : 2 : 770
size of bag at timestep : 1 : 770
size of bag at timestep : 1 : 770
size of bag at timestep : 0 : 770
size of bag at timestep : 0 : 770

 # 771 21238281 -0,047245 0,047245 2size of bag at timestep : 2 : 771
size of bag at timestep : 2 : 771
size of bag at timestep : 1 : 771
size of bag at timestep : 1 : 771
size of bag at timestep : 0 : 771
size of bag at timestep : 0 : 771

 # 772 21290742 -0,047245 0,047245 2size of bag at timestep : 2 : 772
size of bag at timestep : 2 : 772
size of bag at timestep : 1 : 772
size of bag at timestep : 1 : 772
size of bag at timestep : 0 : 772
size of bag at timestep : 0 : 772

 # 773 21343182 -0,047245 0,047245 2size of bag at timestep : 2 : 773
size of bag at timestep : 2 : 773
size of bag at timestep : 1 : 773
size of bag at timestep : 1 : 773
size of bag at timestep : 0 : 773
size of bag at timestep : 0 : 773

 # 774 21395559 -0,047245 0,047245 2size of bag at timestep : 2 : 774
size of bag at timestep : 2 : 774
size of bag at timestep : 1 : 774
size of bag at timestep : 1 : 774
size of bag at timestep : 0 : 774
size of bag at timestep : 0 : 774

 # 775 21449776 -0,047245 0,047245 2size of bag at timestep : 2 : 775
size of bag at timestep : 2 : 775
size of bag at timestep : 1 : 775
size of bag at timestep : 1 : 775
size of bag at timestep : 0 : 775
size of bag at timestep : 0 : 775

 # 776 21503800 -0,047245 0,047245 2size of bag at timestep : 2 : 776
size of bag at timestep : 2 : 776
size of bag at timestep : 1 : 776
size of bag at timestep : 1 : 776
size of bag at timestep : 0 : 776
size of bag at timestep : 0 : 776

 # 777 21557344 -0,047245 0,047245 2size of bag at timestep : 2 : 777
size of bag at timestep : 2 : 777
size of bag at timestep : 1 : 777
size of bag at timestep : 1 : 777
size of bag at timestep : 0 : 777
size of bag at timestep : 0 : 777

 # 778 21610188 -0,047245 0,047245 2size of bag at timestep : 2 : 778
size of bag at timestep : 2 : 778
size of bag at timestep : 1 : 778
size of bag at timestep : 1 : 778
size of bag at timestep : 0 : 778
size of bag at timestep : 0 : 778

 # 779 21661856 -0,047245 0,047245 2size of bag at timestep : 2 : 779
size of bag at timestep : 2 : 779
size of bag at timestep : 1 : 779
size of bag at timestep : 1 : 779
size of bag at timestep : 0 : 779
size of bag at timestep : 0 : 779

 # 780 21715388 -0,047245 0,047245 2size of bag at timestep : 2 : 780
size of bag at timestep : 2 : 780
size of bag at timestep : 1 : 780
size of bag at timestep : 1 : 780
size of bag at timestep : 0 : 780
size of bag at timestep : 0 : 780

 # 781 21770242 -0,047245 0,047245 2size of bag at timestep : 2 : 781
size of bag at timestep : 2 : 781
size of bag at timestep : 1 : 781
size of bag at timestep : 1 : 781
size of bag at timestep : 0 : 781
size of bag at timestep : 0 : 781

 # 782 21823304 -0,047245 0,047245 2size of bag at timestep : 2 : 782
size of bag at timestep : 2 : 782
size of bag at timestep : 1 : 782
size of bag at timestep : 1 : 782
size of bag at timestep : 0 : 782
size of bag at timestep : 0 : 782

 # 783 21876432 -0,047245 0,047245 2size of bag at timestep : 2 : 783
size of bag at timestep : 2 : 783
size of bag at timestep : 1 : 783
size of bag at timestep : 1 : 783
size of bag at timestep : 0 : 783
size of bag at timestep : 0 : 783

 # 784 21931515 -0,043802 0,043802 2size of bag at timestep : 2 : 784
size of bag at timestep : 2 : 784
size of bag at timestep : 1 : 784
size of bag at timestep : 1 : 784
size of bag at timestep : 0 : 784
size of bag at timestep : 0 : 784

 # 785 21984134 -0,043802 0,043802 2size of bag at timestep : 2 : 785
size of bag at timestep : 2 : 785
size of bag at timestep : 1 : 785
size of bag at timestep : 1 : 785
size of bag at timestep : 0 : 785
size of bag at timestep : 0 : 785

 # 786 22034628 -0,043802 0,043802 2size of bag at timestep : 2 : 786
size of bag at timestep : 2 : 786
size of bag at timestep : 1 : 786
size of bag at timestep : 1 : 786
size of bag at timestep : 0 : 786
size of bag at timestep : 0 : 786

 # 787 22085157 -0,043802 0,043802 2size of bag at timestep : 2 : 787
size of bag at timestep : 2 : 787
size of bag at timestep : 1 : 787
size of bag at timestep : 1 : 787
size of bag at timestep : 0 : 787
size of bag at timestep : 0 : 787

 # 788 22137263 -0,043802 0,043802 2size of bag at timestep : 2 : 788
size of bag at timestep : 2 : 788
size of bag at timestep : 1 : 788
size of bag at timestep : 1 : 788
size of bag at timestep : 0 : 788
size of bag at timestep : 0 : 788

 # 789 22189390 -0,043802 0,043802 2size of bag at timestep : 2 : 789
size of bag at timestep : 2 : 789
size of bag at timestep : 1 : 789
size of bag at timestep : 1 : 789
size of bag at timestep : 0 : 789
size of bag at timestep : 0 : 789

 # 790 22241497 -0,043802 0,043802 2size of bag at timestep : 2 : 790
size of bag at timestep : 2 : 790
size of bag at timestep : 1 : 790
size of bag at timestep : 1 : 790
size of bag at timestep : 0 : 790
size of bag at timestep : 0 : 790

 # 791 22293201 -0,043802 0,043802 2size of bag at timestep : 2 : 791
size of bag at timestep : 2 : 791
size of bag at timestep : 1 : 791
size of bag at timestep : 1 : 791
size of bag at timestep : 0 : 791
size of bag at timestep : 0 : 791

 # 792 22348978 -0,043802 0,043802 2size of bag at timestep : 2 : 792
size of bag at timestep : 2 : 792
size of bag at timestep : 1 : 792
size of bag at timestep : 1 : 792
size of bag at timestep : 0 : 792
size of bag at timestep : 0 : 792

 # 793 22401813 -0,043802 0,043802 2size of bag at timestep : 2 : 793
size of bag at timestep : 2 : 793
size of bag at timestep : 1 : 793
size of bag at timestep : 1 : 793
size of bag at timestep : 0 : 793
size of bag at timestep : 0 : 793

 # 794 22456171 -0,043802 0,043802 2size of bag at timestep : 2 : 794
size of bag at timestep : 2 : 794
size of bag at timestep : 1 : 794
size of bag at timestep : 1 : 794
size of bag at timestep : 0 : 794
size of bag at timestep : 0 : 794

 # 795 22510088 -0,043802 0,043802 2size of bag at timestep : 2 : 795
size of bag at timestep : 2 : 795
size of bag at timestep : 1 : 795
size of bag at timestep : 1 : 795
size of bag at timestep : 0 : 795
size of bag at timestep : 0 : 795

 # 796 22565654 -0,043802 0,043802 2size of bag at timestep : 2 : 796
size of bag at timestep : 2 : 796
size of bag at timestep : 1 : 796
size of bag at timestep : 1 : 796
size of bag at timestep : 0 : 796
size of bag at timestep : 0 : 796

 # 797 22621851 -0,043802 0,043802 2size of bag at timestep : 2 : 797
size of bag at timestep : 2 : 797
size of bag at timestep : 1 : 797
size of bag at timestep : 1 : 797
size of bag at timestep : 0 : 797
size of bag at timestep : 0 : 797

 # 798 22677320 -0,043802 0,043802 2size of bag at timestep : 2 : 798
size of bag at timestep : 2 : 798
size of bag at timestep : 1 : 798
size of bag at timestep : 1 : 798
size of bag at timestep : 0 : 798
size of bag at timestep : 0 : 798

 # 799 22733461 -0,043802 0,043802 2size of bag at timestep : 2 : 799
size of bag at timestep : 2 : 799
size of bag at timestep : 1 : 799
size of bag at timestep : 1 : 799
size of bag at timestep : 0 : 799
size of bag at timestep : 0 : 799

 # 800 22788288 -0,043802 0,043802 2size of bag at timestep : 2 : 800
size of bag at timestep : 2 : 800
size of bag at timestep : 1 : 800
size of bag at timestep : 1 : 800
size of bag at timestep : 0 : 800
size of bag at timestep : 0 : 800

 # 801 22842473 -0,043802 0,043802 2size of bag at timestep : 2 : 801
size of bag at timestep : 2 : 801
size of bag at timestep : 1 : 801
size of bag at timestep : 1 : 801
size of bag at timestep : 0 : 801
size of bag at timestep : 0 : 801

 # 802 22899269 -0,043777 0,043777 2size of bag at timestep : 2 : 802
size of bag at timestep : 2 : 802
size of bag at timestep : 1 : 802
size of bag at timestep : 1 : 802
size of bag at timestep : 0 : 802
size of bag at timestep : 0 : 802

 # 803 22951369 -0,043777 0,043777 2size of bag at timestep : 2 : 803
size of bag at timestep : 2 : 803
size of bag at timestep : 1 : 803
size of bag at timestep : 1 : 803
size of bag at timestep : 0 : 803
size of bag at timestep : 0 : 803

 # 804 23005447 -0,043777 0,043777 2size of bag at timestep : 2 : 804
size of bag at timestep : 2 : 804
size of bag at timestep : 1 : 804
size of bag at timestep : 1 : 804
size of bag at timestep : 0 : 804
size of bag at timestep : 0 : 804

 # 805 23057064 -0,043777 0,043777 2size of bag at timestep : 2 : 805
size of bag at timestep : 2 : 805
size of bag at timestep : 1 : 805
size of bag at timestep : 1 : 805
size of bag at timestep : 0 : 805
size of bag at timestep : 0 : 805

 # 806 23108623 -0,043777 0,043777 2size of bag at timestep : 2 : 806
size of bag at timestep : 2 : 806
size of bag at timestep : 1 : 806
size of bag at timestep : 1 : 806
size of bag at timestep : 0 : 806
size of bag at timestep : 0 : 806

 # 807 23163340 -0,043777 0,043777 2size of bag at timestep : 2 : 807
size of bag at timestep : 2 : 807
size of bag at timestep : 1 : 807
size of bag at timestep : 1 : 807
size of bag at timestep : 0 : 807
size of bag at timestep : 0 : 807

 # 808 23217694 -0,043777 0,043777 2size of bag at timestep : 2 : 808
size of bag at timestep : 2 : 808
size of bag at timestep : 1 : 808
size of bag at timestep : 1 : 808
size of bag at timestep : 0 : 808
size of bag at timestep : 0 : 808

 # 809 23268850 -0,043777 0,043777 2size of bag at timestep : 2 : 809
size of bag at timestep : 2 : 809
size of bag at timestep : 1 : 809
size of bag at timestep : 1 : 809
size of bag at timestep : 0 : 809
size of bag at timestep : 0 : 809

 # 810 23323212 -0,043777 0,043777 2size of bag at timestep : 2 : 810
size of bag at timestep : 2 : 810
size of bag at timestep : 1 : 810
size of bag at timestep : 1 : 810
size of bag at timestep : 0 : 810
size of bag at timestep : 0 : 810

 # 811 23376743 -0,043777 0,043777 2size of bag at timestep : 2 : 811
size of bag at timestep : 2 : 811
size of bag at timestep : 1 : 811
size of bag at timestep : 1 : 811
size of bag at timestep : 0 : 811
size of bag at timestep : 0 : 811

 # 812 23429170 -0,043777 0,043777 2size of bag at timestep : 2 : 812
size of bag at timestep : 2 : 812
size of bag at timestep : 1 : 812
size of bag at timestep : 1 : 812
size of bag at timestep : 0 : 812
size of bag at timestep : 0 : 812

 # 813 23483055 -0,043777 0,043777 2size of bag at timestep : 2 : 813
size of bag at timestep : 2 : 813
size of bag at timestep : 1 : 813
size of bag at timestep : 1 : 813
size of bag at timestep : 0 : 813
size of bag at timestep : 0 : 813

 # 814 23538988 -0,043777 0,043777 2size of bag at timestep : 2 : 814
size of bag at timestep : 2 : 814
size of bag at timestep : 1 : 814
size of bag at timestep : 1 : 814
size of bag at timestep : 0 : 814
size of bag at timestep : 0 : 814

 # 815 23593465 -0,043777 0,043777 2size of bag at timestep : 2 : 815
size of bag at timestep : 2 : 815
size of bag at timestep : 1 : 815
size of bag at timestep : 1 : 815
size of bag at timestep : 0 : 815
size of bag at timestep : 0 : 815

 # 816 23647419 -0,043777 0,043777 2size of bag at timestep : 2 : 816
size of bag at timestep : 2 : 816
size of bag at timestep : 1 : 816
size of bag at timestep : 1 : 816
size of bag at timestep : 0 : 816
size of bag at timestep : 0 : 816

 # 817 23703550 -0,043777 0,043777 2size of bag at timestep : 2 : 817
size of bag at timestep : 2 : 817
size of bag at timestep : 1 : 817
size of bag at timestep : 1 : 817
size of bag at timestep : 0 : 817
size of bag at timestep : 0 : 817

 # 818 23759952 -0,043777 0,043777 2size of bag at timestep : 2 : 818
size of bag at timestep : 2 : 818
size of bag at timestep : 1 : 818
size of bag at timestep : 1 : 818
size of bag at timestep : 0 : 818
size of bag at timestep : 0 : 818

 # 819 23815221 -0,043777 0,043777 2size of bag at timestep : 2 : 819
size of bag at timestep : 2 : 819
size of bag at timestep : 1 : 819
size of bag at timestep : 1 : 819
size of bag at timestep : 0 : 819
size of bag at timestep : 0 : 819

 # 820 23872778 -0,043777 0,043777 2size of bag at timestep : 2 : 820
size of bag at timestep : 2 : 820
size of bag at timestep : 1 : 820
size of bag at timestep : 1 : 820
size of bag at timestep : 0 : 820
size of bag at timestep : 0 : 820

 # 821 23929618 -0,043777 0,043777 2size of bag at timestep : 2 : 821
size of bag at timestep : 2 : 821
size of bag at timestep : 1 : 821
size of bag at timestep : 1 : 821
size of bag at timestep : 0 : 821
size of bag at timestep : 0 : 821

 # 822 23987599 -0,043777 0,043777 2size of bag at timestep : 2 : 822
size of bag at timestep : 2 : 822
size of bag at timestep : 1 : 822
size of bag at timestep : 1 : 822
size of bag at timestep : 0 : 822
size of bag at timestep : 0 : 822

 # 823 24042919 -0,043777 0,043777 2size of bag at timestep : 2 : 823
size of bag at timestep : 2 : 823
size of bag at timestep : 1 : 823
size of bag at timestep : 1 : 823
size of bag at timestep : 0 : 823
size of bag at timestep : 0 : 823

 # 824 24097051 -0,043777 0,043777 2size of bag at timestep : 2 : 824
size of bag at timestep : 2 : 824
size of bag at timestep : 1 : 824
size of bag at timestep : 1 : 824
size of bag at timestep : 0 : 824
size of bag at timestep : 0 : 824

 # 825 24153162 -0,043680 0,043680 2size of bag at timestep : 2 : 825
size of bag at timestep : 2 : 825
size of bag at timestep : 1 : 825
size of bag at timestep : 1 : 825
size of bag at timestep : 0 : 825
size of bag at timestep : 0 : 825

 # 826 24207840 -0,043680 0,043680 2size of bag at timestep : 2 : 826
size of bag at timestep : 2 : 826
size of bag at timestep : 1 : 826
size of bag at timestep : 1 : 826
size of bag at timestep : 0 : 826
size of bag at timestep : 0 : 826

 # 827 24261999 -0,043680 0,043680 2size of bag at timestep : 2 : 827
size of bag at timestep : 2 : 827
size of bag at timestep : 1 : 827
size of bag at timestep : 1 : 827
size of bag at timestep : 0 : 827
size of bag at timestep : 0 : 827

 # 828 24315548 -0,043680 0,043680 2size of bag at timestep : 2 : 828
size of bag at timestep : 2 : 828
size of bag at timestep : 1 : 828
size of bag at timestep : 1 : 828
size of bag at timestep : 0 : 828
size of bag at timestep : 0 : 828

 # 829 24370674 -0,043680 0,043680 2size of bag at timestep : 2 : 829
size of bag at timestep : 2 : 829
size of bag at timestep : 1 : 829
size of bag at timestep : 1 : 829
size of bag at timestep : 0 : 829
size of bag at timestep : 0 : 829

 # 830 24424162 -0,043680 0,043680 2size of bag at timestep : 2 : 830
size of bag at timestep : 2 : 830
size of bag at timestep : 1 : 830
size of bag at timestep : 1 : 830
size of bag at timestep : 0 : 830
size of bag at timestep : 0 : 830

 # 831 24477736 -0,043680 0,043680 2size of bag at timestep : 2 : 831
size of bag at timestep : 2 : 831
size of bag at timestep : 1 : 831
size of bag at timestep : 1 : 831
size of bag at timestep : 0 : 831
size of bag at timestep : 0 : 831

 # 832 24532488 -0,043680 0,043680 2size of bag at timestep : 2 : 832
size of bag at timestep : 2 : 832
size of bag at timestep : 1 : 832
size of bag at timestep : 1 : 832
size of bag at timestep : 0 : 832
size of bag at timestep : 0 : 832

 # 833 24587706 -0,043680 0,043680 2size of bag at timestep : 2 : 833
size of bag at timestep : 2 : 833
size of bag at timestep : 1 : 833
size of bag at timestep : 1 : 833
size of bag at timestep : 0 : 833
size of bag at timestep : 0 : 833

 # 834 24642368 -0,043680 0,043680 2size of bag at timestep : 2 : 834
size of bag at timestep : 2 : 834
size of bag at timestep : 1 : 834
size of bag at timestep : 1 : 834
size of bag at timestep : 0 : 834
size of bag at timestep : 0 : 834

 # 835 24699459 -0,043680 0,043680 2size of bag at timestep : 2 : 835
size of bag at timestep : 2 : 835
size of bag at timestep : 1 : 835
size of bag at timestep : 1 : 835
size of bag at timestep : 0 : 835
size of bag at timestep : 0 : 835

 # 836 24758239 -0,043680 0,043680 2size of bag at timestep : 2 : 836
size of bag at timestep : 2 : 836
size of bag at timestep : 1 : 836
size of bag at timestep : 1 : 836
size of bag at timestep : 0 : 836
size of bag at timestep : 0 : 836

 # 837 24815916 -0,043680 0,043680 2size of bag at timestep : 2 : 837
size of bag at timestep : 2 : 837
size of bag at timestep : 1 : 837
size of bag at timestep : 1 : 837
size of bag at timestep : 0 : 837
size of bag at timestep : 0 : 837

 # 838 24872859 -0,043680 0,043680 2size of bag at timestep : 2 : 838
size of bag at timestep : 2 : 838
size of bag at timestep : 1 : 838
size of bag at timestep : 1 : 838
size of bag at timestep : 0 : 838
size of bag at timestep : 0 : 838

 # 839 24927367 -0,043680 0,043680 2size of bag at timestep : 2 : 839
size of bag at timestep : 2 : 839
size of bag at timestep : 1 : 839
size of bag at timestep : 1 : 839
size of bag at timestep : 0 : 839
size of bag at timestep : 0 : 839

 # 840 24985560 -0,043680 0,043680 2size of bag at timestep : 2 : 840
size of bag at timestep : 2 : 840
size of bag at timestep : 1 : 840
size of bag at timestep : 1 : 840
size of bag at timestep : 0 : 840
size of bag at timestep : 0 : 840

 # 841 25043221 -0,043680 0,043680 2size of bag at timestep : 2 : 841
size of bag at timestep : 2 : 841
size of bag at timestep : 1 : 841
size of bag at timestep : 1 : 841
size of bag at timestep : 0 : 841
size of bag at timestep : 0 : 841

 # 842 25101225 -0,043680 0,043680 2size of bag at timestep : 2 : 842
size of bag at timestep : 2 : 842
size of bag at timestep : 1 : 842
size of bag at timestep : 1 : 842
size of bag at timestep : 0 : 842
size of bag at timestep : 0 : 842

 # 843 25159837 -0,043680 0,043680 2size of bag at timestep : 2 : 843
size of bag at timestep : 2 : 843
size of bag at timestep : 1 : 843
size of bag at timestep : 1 : 843
size of bag at timestep : 0 : 843
size of bag at timestep : 0 : 843

 # 844 25217313 -0,043680 0,043680 2size of bag at timestep : 2 : 844
size of bag at timestep : 2 : 844
size of bag at timestep : 1 : 844
size of bag at timestep : 1 : 844
size of bag at timestep : 0 : 844
size of bag at timestep : 0 : 844

 # 845 25272033 -0,043680 0,043680 2size of bag at timestep : 2 : 845
size of bag at timestep : 2 : 845
size of bag at timestep : 1 : 845
size of bag at timestep : 1 : 845
size of bag at timestep : 0 : 845
size of bag at timestep : 0 : 845

 # 846 25326893 -0,043680 0,043680 2size of bag at timestep : 2 : 846
size of bag at timestep : 2 : 846
size of bag at timestep : 1 : 846
size of bag at timestep : 1 : 846
size of bag at timestep : 0 : 846
size of bag at timestep : 0 : 846

 # 847 25384431 -0,043680 0,043680 2size of bag at timestep : 2 : 847
size of bag at timestep : 2 : 847
size of bag at timestep : 1 : 847
size of bag at timestep : 1 : 847
size of bag at timestep : 0 : 847
size of bag at timestep : 0 : 847

 # 848 25441082 -0,043680 0,043680 2size of bag at timestep : 2 : 848
size of bag at timestep : 2 : 848
size of bag at timestep : 1 : 848
size of bag at timestep : 1 : 848
size of bag at timestep : 0 : 848
size of bag at timestep : 0 : 848

 # 849 25499821 -0,043680 0,043680 2size of bag at timestep : 2 : 849
size of bag at timestep : 2 : 849
size of bag at timestep : 1 : 849
size of bag at timestep : 1 : 849
size of bag at timestep : 0 : 849
size of bag at timestep : 0 : 849

 # 850 25554833 -0,043680 0,043680 2size of bag at timestep : 2 : 850
size of bag at timestep : 2 : 850
size of bag at timestep : 1 : 850
size of bag at timestep : 1 : 850
size of bag at timestep : 0 : 850
size of bag at timestep : 0 : 850

 # 851 25610757 -0,043680 0,043680 2size of bag at timestep : 2 : 851
size of bag at timestep : 2 : 851
size of bag at timestep : 1 : 851
size of bag at timestep : 1 : 851
size of bag at timestep : 0 : 851
size of bag at timestep : 0 : 851

 # 852 25667317 -0,043680 0,043680 2size of bag at timestep : 2 : 852
size of bag at timestep : 2 : 852
size of bag at timestep : 1 : 852
size of bag at timestep : 1 : 852
size of bag at timestep : 0 : 852
size of bag at timestep : 0 : 852

 # 853 25723017 -0,041039 0,041039 2size of bag at timestep : 2 : 853
size of bag at timestep : 2 : 853
size of bag at timestep : 1 : 853
size of bag at timestep : 1 : 853
size of bag at timestep : 0 : 853
size of bag at timestep : 0 : 853

 # 854 25784843 -0,041039 0,041039 2size of bag at timestep : 2 : 854
size of bag at timestep : 2 : 854
size of bag at timestep : 1 : 854
size of bag at timestep : 1 : 854
size of bag at timestep : 0 : 854
size of bag at timestep : 0 : 854

 # 855 25844854 -0,041039 0,041039 2size of bag at timestep : 2 : 855
size of bag at timestep : 2 : 855
size of bag at timestep : 1 : 855
size of bag at timestep : 1 : 855
size of bag at timestep : 0 : 855
size of bag at timestep : 0 : 855

 # 856 25907050 -0,041039 0,041039 2size of bag at timestep : 2 : 856
size of bag at timestep : 2 : 856
size of bag at timestep : 1 : 856
size of bag at timestep : 1 : 856
size of bag at timestep : 0 : 856
size of bag at timestep : 0 : 856

 # 857 25967276 -0,041039 0,041039 2size of bag at timestep : 2 : 857
size of bag at timestep : 2 : 857
size of bag at timestep : 1 : 857
size of bag at timestep : 1 : 857
size of bag at timestep : 0 : 857
size of bag at timestep : 0 : 857

 # 858 26025998 -0,041039 0,041039 2size of bag at timestep : 2 : 858
size of bag at timestep : 2 : 858
size of bag at timestep : 1 : 858
size of bag at timestep : 1 : 858
size of bag at timestep : 0 : 858
size of bag at timestep : 0 : 858

 # 859 26082674 -0,041039 0,041039 2size of bag at timestep : 2 : 859
size of bag at timestep : 2 : 859
size of bag at timestep : 1 : 859
size of bag at timestep : 1 : 859
size of bag at timestep : 0 : 859
size of bag at timestep : 0 : 859

 # 860 26138208 -0,041039 0,041039 2size of bag at timestep : 2 : 860
size of bag at timestep : 2 : 860
size of bag at timestep : 1 : 860
size of bag at timestep : 1 : 860
size of bag at timestep : 0 : 860
size of bag at timestep : 0 : 860

 # 861 26194404 -0,041039 0,041039 2size of bag at timestep : 2 : 861
size of bag at timestep : 2 : 861
size of bag at timestep : 1 : 861
size of bag at timestep : 1 : 861
size of bag at timestep : 0 : 861
size of bag at timestep : 0 : 861

 # 862 26253948 -0,041039 0,041039 2size of bag at timestep : 2 : 862
size of bag at timestep : 2 : 862
size of bag at timestep : 1 : 862
size of bag at timestep : 1 : 862
size of bag at timestep : 0 : 862
size of bag at timestep : 0 : 862

 # 863 26310684 -0,041039 0,041039 2size of bag at timestep : 2 : 863
size of bag at timestep : 2 : 863
size of bag at timestep : 1 : 863
size of bag at timestep : 1 : 863
size of bag at timestep : 0 : 863
size of bag at timestep : 0 : 863

 # 864 26368807 -0,041039 0,041039 2size of bag at timestep : 2 : 864
size of bag at timestep : 2 : 864
size of bag at timestep : 1 : 864
size of bag at timestep : 1 : 864
size of bag at timestep : 0 : 864
size of bag at timestep : 0 : 864

 # 865 26427001 -0,041039 0,041039 2size of bag at timestep : 2 : 865
size of bag at timestep : 2 : 865
size of bag at timestep : 1 : 865
size of bag at timestep : 1 : 865
size of bag at timestep : 0 : 865
size of bag at timestep : 0 : 865

 # 866 26484518 -0,041039 0,041039 2size of bag at timestep : 2 : 866
size of bag at timestep : 2 : 866
size of bag at timestep : 1 : 866
size of bag at timestep : 1 : 866
size of bag at timestep : 0 : 866
size of bag at timestep : 0 : 866

 # 867 26544653 -0,041039 0,041039 2size of bag at timestep : 2 : 867
size of bag at timestep : 2 : 867
size of bag at timestep : 1 : 867
size of bag at timestep : 1 : 867
size of bag at timestep : 0 : 867
size of bag at timestep : 0 : 867

 # 868 26602236 -0,041039 0,041039 2size of bag at timestep : 2 : 868
size of bag at timestep : 2 : 868
size of bag at timestep : 1 : 868
size of bag at timestep : 1 : 868
size of bag at timestep : 0 : 868
size of bag at timestep : 0 : 868

 # 869 26662042 -0,041039 0,041039 2size of bag at timestep : 2 : 869
size of bag at timestep : 2 : 869
size of bag at timestep : 1 : 869
size of bag at timestep : 1 : 869
size of bag at timestep : 0 : 869
size of bag at timestep : 0 : 869

 # 870 26721721 -0,041039 0,041039 2size of bag at timestep : 2 : 870
size of bag at timestep : 2 : 870
size of bag at timestep : 1 : 870
size of bag at timestep : 1 : 870
size of bag at timestep : 0 : 870
size of bag at timestep : 0 : 870

 # 871 26778005 -0,041039 0,041039 2size of bag at timestep : 2 : 871
size of bag at timestep : 2 : 871
size of bag at timestep : 1 : 871
size of bag at timestep : 1 : 871
size of bag at timestep : 0 : 871
size of bag at timestep : 0 : 871

 # 872 26836355 -0,041039 0,041039 2size of bag at timestep : 2 : 872
size of bag at timestep : 2 : 872
size of bag at timestep : 1 : 872
size of bag at timestep : 1 : 872
size of bag at timestep : 0 : 872
size of bag at timestep : 0 : 872

 # 873 26894540 -0,041039 0,041039 2size of bag at timestep : 2 : 873
size of bag at timestep : 2 : 873
size of bag at timestep : 1 : 873
size of bag at timestep : 1 : 873
size of bag at timestep : 0 : 873
size of bag at timestep : 0 : 873

 # 874 26952875 -0,041039 0,041039 2size of bag at timestep : 2 : 874
size of bag at timestep : 2 : 874
size of bag at timestep : 1 : 874
size of bag at timestep : 1 : 874
size of bag at timestep : 0 : 874
size of bag at timestep : 0 : 874

 # 875 27011031 -0,041039 0,041039 2size of bag at timestep : 2 : 875
size of bag at timestep : 2 : 875
size of bag at timestep : 1 : 875
size of bag at timestep : 1 : 875
size of bag at timestep : 0 : 875
size of bag at timestep : 0 : 875

 # 876 27068066 -0,041039 0,041039 2size of bag at timestep : 2 : 876
size of bag at timestep : 2 : 876
size of bag at timestep : 1 : 876
size of bag at timestep : 1 : 876
size of bag at timestep : 0 : 876
size of bag at timestep : 0 : 876

 # 877 27126064 -0,040409 0,040409 2size of bag at timestep : 2 : 877
size of bag at timestep : 2 : 877
size of bag at timestep : 1 : 877
size of bag at timestep : 1 : 877
size of bag at timestep : 0 : 877
size of bag at timestep : 0 : 877

 # 878 27182280 -0,040409 0,040409 2size of bag at timestep : 2 : 878
size of bag at timestep : 2 : 878
size of bag at timestep : 1 : 878
size of bag at timestep : 1 : 878
size of bag at timestep : 0 : 878
size of bag at timestep : 0 : 878

 # 879 27241254 -0,040409 0,040409 2size of bag at timestep : 2 : 879
size of bag at timestep : 2 : 879
size of bag at timestep : 1 : 879
size of bag at timestep : 1 : 879
size of bag at timestep : 0 : 879
size of bag at timestep : 0 : 879

 # 880 27299194 -0,040409 0,040409 2size of bag at timestep : 2 : 880
size of bag at timestep : 2 : 880
size of bag at timestep : 1 : 880
size of bag at timestep : 1 : 880
size of bag at timestep : 0 : 880
size of bag at timestep : 0 : 880

 # 881 27357636 -0,040409 0,040409 2size of bag at timestep : 2 : 881
size of bag at timestep : 2 : 881
size of bag at timestep : 1 : 881
size of bag at timestep : 1 : 881
size of bag at timestep : 0 : 881
size of bag at timestep : 0 : 881

 # 882 27418099 -0,040409 0,040409 2size of bag at timestep : 2 : 882
size of bag at timestep : 2 : 882
size of bag at timestep : 1 : 882
size of bag at timestep : 1 : 882
size of bag at timestep : 0 : 882
size of bag at timestep : 0 : 882

 # 883 27479302 -0,040409 0,040409 2size of bag at timestep : 2 : 883
size of bag at timestep : 2 : 883
size of bag at timestep : 1 : 883
size of bag at timestep : 1 : 883
size of bag at timestep : 0 : 883
size of bag at timestep : 0 : 883

 # 884 27539785 -0,040409 0,040409 2size of bag at timestep : 2 : 884
size of bag at timestep : 2 : 884
size of bag at timestep : 1 : 884
size of bag at timestep : 1 : 884
size of bag at timestep : 0 : 884
size of bag at timestep : 0 : 884

 # 885 27596811 -0,040409 0,040409 2size of bag at timestep : 2 : 885
size of bag at timestep : 2 : 885
size of bag at timestep : 1 : 885
size of bag at timestep : 1 : 885
size of bag at timestep : 0 : 885
size of bag at timestep : 0 : 885

 # 886 27656775 -0,040409 0,040409 2size of bag at timestep : 2 : 886
size of bag at timestep : 2 : 886
size of bag at timestep : 1 : 886
size of bag at timestep : 1 : 886
size of bag at timestep : 0 : 886
size of bag at timestep : 0 : 886

 # 887 27718087 -0,040409 0,040409 2size of bag at timestep : 2 : 887
size of bag at timestep : 2 : 887
size of bag at timestep : 1 : 887
size of bag at timestep : 1 : 887
size of bag at timestep : 0 : 887
size of bag at timestep : 0 : 887

 # 888 27779271 -0,040409 0,040409 2size of bag at timestep : 2 : 888
size of bag at timestep : 2 : 888
size of bag at timestep : 1 : 888
size of bag at timestep : 1 : 888
size of bag at timestep : 0 : 888
size of bag at timestep : 0 : 888

 # 889 27840944 -0,040409 0,040409 2size of bag at timestep : 2 : 889
size of bag at timestep : 2 : 889
size of bag at timestep : 1 : 889
size of bag at timestep : 1 : 889
size of bag at timestep : 0 : 889
size of bag at timestep : 0 : 889

 # 890 27901521 -0,040409 0,040409 2size of bag at timestep : 2 : 890
size of bag at timestep : 2 : 890
size of bag at timestep : 1 : 890
size of bag at timestep : 1 : 890
size of bag at timestep : 0 : 890
size of bag at timestep : 0 : 890

 # 891 27963742 -0,040409 0,040409 2size of bag at timestep : 2 : 891
size of bag at timestep : 2 : 891
size of bag at timestep : 1 : 891
size of bag at timestep : 1 : 891
size of bag at timestep : 0 : 891
size of bag at timestep : 0 : 891

 # 892 28026820 -0,040409 0,040409 2size of bag at timestep : 2 : 892
size of bag at timestep : 2 : 892
size of bag at timestep : 1 : 892
size of bag at timestep : 1 : 892
size of bag at timestep : 0 : 892
size of bag at timestep : 0 : 892

 # 893 28088267 -0,040409 0,040409 2size of bag at timestep : 2 : 893
size of bag at timestep : 2 : 893
size of bag at timestep : 1 : 893
size of bag at timestep : 1 : 893
size of bag at timestep : 0 : 893
size of bag at timestep : 0 : 893

 # 894 28149139 -0,040409 0,040409 2size of bag at timestep : 2 : 894
size of bag at timestep : 2 : 894
size of bag at timestep : 1 : 894
size of bag at timestep : 1 : 894
size of bag at timestep : 0 : 894
size of bag at timestep : 0 : 894

 # 895 28211608 -0,040409 0,040409 2size of bag at timestep : 2 : 895
size of bag at timestep : 2 : 895
size of bag at timestep : 1 : 895
size of bag at timestep : 1 : 895
size of bag at timestep : 0 : 895
size of bag at timestep : 0 : 895

 # 896 28273462 -0,040409 0,040409 2size of bag at timestep : 2 : 896
size of bag at timestep : 2 : 896
size of bag at timestep : 1 : 896
size of bag at timestep : 1 : 896
size of bag at timestep : 0 : 896
size of bag at timestep : 0 : 896

 # 897 28335891 -0,040409 0,040409 2size of bag at timestep : 2 : 897
size of bag at timestep : 2 : 897
size of bag at timestep : 1 : 897
size of bag at timestep : 1 : 897
size of bag at timestep : 0 : 897
size of bag at timestep : 0 : 897

 # 898 28398390 -0,039746 0,039746 2size of bag at timestep : 2 : 898
size of bag at timestep : 2 : 898
size of bag at timestep : 1 : 898
size of bag at timestep : 1 : 898
size of bag at timestep : 0 : 898
size of bag at timestep : 0 : 898

 # 899 28455949 -0,039746 0,039746 2size of bag at timestep : 2 : 899
size of bag at timestep : 2 : 899
size of bag at timestep : 1 : 899
size of bag at timestep : 1 : 899
size of bag at timestep : 0 : 899
size of bag at timestep : 0 : 899

 # 900 28513979 -0,039746 0,039746 2size of bag at timestep : 2 : 900
size of bag at timestep : 2 : 900
size of bag at timestep : 1 : 900
size of bag at timestep : 1 : 900
size of bag at timestep : 0 : 900
size of bag at timestep : 0 : 900

 # 901 28574058 -0,039746 0,039746 2size of bag at timestep : 2 : 901
size of bag at timestep : 2 : 901
size of bag at timestep : 1 : 901
size of bag at timestep : 1 : 901
size of bag at timestep : 0 : 901
size of bag at timestep : 0 : 901

 # 902 28636415 -0,039746 0,039746 2size of bag at timestep : 2 : 902
size of bag at timestep : 2 : 902
size of bag at timestep : 1 : 902
size of bag at timestep : 1 : 902
size of bag at timestep : 0 : 902
size of bag at timestep : 0 : 902

 # 903 28698267 -0,039746 0,039746 2size of bag at timestep : 2 : 903
size of bag at timestep : 2 : 903
size of bag at timestep : 1 : 903
size of bag at timestep : 1 : 903
size of bag at timestep : 0 : 903
size of bag at timestep : 0 : 903

 # 904 28758571 -0,039746 0,039746 2size of bag at timestep : 2 : 904
size of bag at timestep : 2 : 904
size of bag at timestep : 1 : 904
size of bag at timestep : 1 : 904
size of bag at timestep : 0 : 904
size of bag at timestep : 0 : 904

 # 905 28817704 -0,039746 0,039746 2size of bag at timestep : 2 : 905
size of bag at timestep : 2 : 905
size of bag at timestep : 1 : 905
size of bag at timestep : 1 : 905
size of bag at timestep : 0 : 905
size of bag at timestep : 0 : 905

 # 906 28877242 -0,039746 0,039746 2size of bag at timestep : 2 : 906
size of bag at timestep : 2 : 906
size of bag at timestep : 1 : 906
size of bag at timestep : 1 : 906
size of bag at timestep : 0 : 906
size of bag at timestep : 0 : 906

 # 907 28937855 -0,039746 0,039746 2size of bag at timestep : 2 : 907
size of bag at timestep : 2 : 907
size of bag at timestep : 1 : 907
size of bag at timestep : 1 : 907
size of bag at timestep : 0 : 907
size of bag at timestep : 0 : 907

 # 908 28999675 -0,039746 0,039746 2size of bag at timestep : 2 : 908
size of bag at timestep : 2 : 908
size of bag at timestep : 1 : 908
size of bag at timestep : 1 : 908
size of bag at timestep : 0 : 908
size of bag at timestep : 0 : 908

 # 909 29063321 -0,039746 0,039746 2size of bag at timestep : 2 : 909
size of bag at timestep : 2 : 909
size of bag at timestep : 1 : 909
size of bag at timestep : 1 : 909
size of bag at timestep : 0 : 909
size of bag at timestep : 0 : 909

 # 910 29125066 -0,039746 0,039746 2size of bag at timestep : 2 : 910
size of bag at timestep : 2 : 910
size of bag at timestep : 1 : 910
size of bag at timestep : 1 : 910
size of bag at timestep : 0 : 910
size of bag at timestep : 0 : 910

 # 911 29186610 -0,039746 0,039746 2size of bag at timestep : 2 : 911
size of bag at timestep : 2 : 911
size of bag at timestep : 1 : 911
size of bag at timestep : 1 : 911
size of bag at timestep : 0 : 911
size of bag at timestep : 0 : 911

 # 912 29248893 -0,039746 0,039746 2size of bag at timestep : 2 : 912
size of bag at timestep : 2 : 912
size of bag at timestep : 1 : 912
size of bag at timestep : 1 : 912
size of bag at timestep : 0 : 912
size of bag at timestep : 0 : 912

 # 913 29312738 -0,039746 0,039746 2size of bag at timestep : 2 : 913
size of bag at timestep : 2 : 913
size of bag at timestep : 1 : 913
size of bag at timestep : 1 : 913
size of bag at timestep : 0 : 913
size of bag at timestep : 0 : 913

 # 914 29376951 -0,039746 0,039746 2size of bag at timestep : 2 : 914
size of bag at timestep : 2 : 914
size of bag at timestep : 1 : 914
size of bag at timestep : 1 : 914
size of bag at timestep : 0 : 914
size of bag at timestep : 0 : 914

 # 915 29441798 -0,039746 0,039746 2size of bag at timestep : 2 : 915
size of bag at timestep : 2 : 915
size of bag at timestep : 1 : 915
size of bag at timestep : 1 : 915
size of bag at timestep : 0 : 915
size of bag at timestep : 0 : 915

 # 916 29504416 -0,039746 0,039746 2size of bag at timestep : 2 : 916
size of bag at timestep : 2 : 916
size of bag at timestep : 1 : 916
size of bag at timestep : 1 : 916
size of bag at timestep : 0 : 916
size of bag at timestep : 0 : 916

 # 917 29565333 -0,039746 0,039746 2size of bag at timestep : 2 : 917
size of bag at timestep : 2 : 917
size of bag at timestep : 1 : 917
size of bag at timestep : 1 : 917
size of bag at timestep : 0 : 917
size of bag at timestep : 0 : 917

 # 918 29630065 -0,039746 0,039746 2size of bag at timestep : 2 : 918
size of bag at timestep : 2 : 918
size of bag at timestep : 1 : 918
size of bag at timestep : 1 : 918
size of bag at timestep : 0 : 918
size of bag at timestep : 0 : 918

 # 919 29693925 -0,039746 0,039746 2size of bag at timestep : 2 : 919
size of bag at timestep : 2 : 919
size of bag at timestep : 1 : 919
size of bag at timestep : 1 : 919
size of bag at timestep : 0 : 919
size of bag at timestep : 0 : 919

 # 920 29758928 -0,038360 0,038360 2size of bag at timestep : 2 : 920
size of bag at timestep : 2 : 920
size of bag at timestep : 1 : 920
size of bag at timestep : 1 : 920
size of bag at timestep : 0 : 920
size of bag at timestep : 0 : 920

 # 921 29818933 -0,038360 0,038360 2size of bag at timestep : 2 : 921
size of bag at timestep : 2 : 921
size of bag at timestep : 1 : 921
size of bag at timestep : 1 : 921
size of bag at timestep : 0 : 921
size of bag at timestep : 0 : 921

 # 922 29881651 -0,038360 0,038360 2size of bag at timestep : 2 : 922
size of bag at timestep : 2 : 922
size of bag at timestep : 1 : 922
size of bag at timestep : 1 : 922
size of bag at timestep : 0 : 922
size of bag at timestep : 0 : 922

 # 923 29942802 -0,038360 0,038360 2size of bag at timestep : 2 : 923
size of bag at timestep : 2 : 923
size of bag at timestep : 1 : 923
size of bag at timestep : 1 : 923
size of bag at timestep : 0 : 923
size of bag at timestep : 0 : 923

 # 924 30002247 -0,038360 0,038360 2size of bag at timestep : 2 : 924
size of bag at timestep : 2 : 924
size of bag at timestep : 1 : 924
size of bag at timestep : 1 : 924
size of bag at timestep : 0 : 924
size of bag at timestep : 0 : 924

 # 925 30064093 -0,038360 0,038360 2size of bag at timestep : 2 : 925
size of bag at timestep : 2 : 925
size of bag at timestep : 1 : 925
size of bag at timestep : 1 : 925
size of bag at timestep : 0 : 925
size of bag at timestep : 0 : 925

 # 926 30127491 -0,038360 0,038360 2size of bag at timestep : 2 : 926
size of bag at timestep : 2 : 926
size of bag at timestep : 1 : 926
size of bag at timestep : 1 : 926
size of bag at timestep : 0 : 926
size of bag at timestep : 0 : 926

 # 927 30187211 -0,038360 0,038360 2size of bag at timestep : 2 : 927
size of bag at timestep : 2 : 927
size of bag at timestep : 1 : 927
size of bag at timestep : 1 : 927
size of bag at timestep : 0 : 927
size of bag at timestep : 0 : 927

 # 928 30249365 -0,038360 0,038360 2size of bag at timestep : 2 : 928
size of bag at timestep : 2 : 928
size of bag at timestep : 1 : 928
size of bag at timestep : 1 : 928
size of bag at timestep : 0 : 928
size of bag at timestep : 0 : 928

 # 929 30313916 -0,038360 0,038360 2size of bag at timestep : 2 : 929
size of bag at timestep : 2 : 929
size of bag at timestep : 1 : 929
size of bag at timestep : 1 : 929
size of bag at timestep : 0 : 929
size of bag at timestep : 0 : 929

 # 930 30378352 -0,038360 0,038360 2size of bag at timestep : 2 : 930
size of bag at timestep : 2 : 930
size of bag at timestep : 1 : 930
size of bag at timestep : 1 : 930
size of bag at timestep : 0 : 930
size of bag at timestep : 0 : 930

 # 931 30439962 -0,038360 0,038360 2size of bag at timestep : 2 : 931
size of bag at timestep : 2 : 931
size of bag at timestep : 1 : 931
size of bag at timestep : 1 : 931
size of bag at timestep : 0 : 931
size of bag at timestep : 0 : 931

 # 932 30506788 -0,038360 0,038360 2size of bag at timestep : 2 : 932
size of bag at timestep : 2 : 932
size of bag at timestep : 1 : 932
size of bag at timestep : 1 : 932
size of bag at timestep : 0 : 932
size of bag at timestep : 0 : 932

 # 933 30572825 -0,038360 0,038360 2size of bag at timestep : 2 : 933
size of bag at timestep : 2 : 933
size of bag at timestep : 1 : 933
size of bag at timestep : 1 : 933
size of bag at timestep : 0 : 933
size of bag at timestep : 0 : 933

 # 934 30640090 -0,038360 0,038360 2size of bag at timestep : 2 : 934
size of bag at timestep : 2 : 934
size of bag at timestep : 1 : 934
size of bag at timestep : 1 : 934
size of bag at timestep : 0 : 934
size of bag at timestep : 0 : 934

 # 935 30710287 -0,038360 0,038360 2size of bag at timestep : 2 : 935
size of bag at timestep : 2 : 935
size of bag at timestep : 1 : 935
size of bag at timestep : 1 : 935
size of bag at timestep : 0 : 935
size of bag at timestep : 0 : 935

 # 936 30776560 -0,038360 0,038360 2size of bag at timestep : 2 : 936
size of bag at timestep : 2 : 936
size of bag at timestep : 1 : 936
size of bag at timestep : 1 : 936
size of bag at timestep : 0 : 936
size of bag at timestep : 0 : 936

 # 937 30842305 -0,038360 0,038360 2size of bag at timestep : 2 : 937
size of bag at timestep : 2 : 937
size of bag at timestep : 1 : 937
size of bag at timestep : 1 : 937
size of bag at timestep : 0 : 937
size of bag at timestep : 0 : 937

 # 938 30905638 -0,038360 0,038360 2size of bag at timestep : 2 : 938
size of bag at timestep : 2 : 938
size of bag at timestep : 1 : 938
size of bag at timestep : 1 : 938
size of bag at timestep : 0 : 938
size of bag at timestep : 0 : 938

 # 939 30969614 -0,038360 0,038360 2size of bag at timestep : 2 : 939
size of bag at timestep : 2 : 939
size of bag at timestep : 1 : 939
size of bag at timestep : 1 : 939
size of bag at timestep : 0 : 939
size of bag at timestep : 0 : 939

 # 940 31032674 -0,038360 0,038360 2size of bag at timestep : 2 : 940
size of bag at timestep : 2 : 940
size of bag at timestep : 1 : 940
size of bag at timestep : 1 : 940
size of bag at timestep : 0 : 940
size of bag at timestep : 0 : 940

 # 941 31095938 -0,038360 0,038360 2size of bag at timestep : 2 : 941
size of bag at timestep : 2 : 941
size of bag at timestep : 1 : 941
size of bag at timestep : 1 : 941
size of bag at timestep : 0 : 941
size of bag at timestep : 0 : 941

 # 942 31158333 -0,038360 0,038360 2size of bag at timestep : 2 : 942
size of bag at timestep : 2 : 942
size of bag at timestep : 1 : 942
size of bag at timestep : 1 : 942
size of bag at timestep : 0 : 942
size of bag at timestep : 0 : 942

 # 943 31221072 -0,038360 0,038360 2size of bag at timestep : 2 : 943
size of bag at timestep : 2 : 943
size of bag at timestep : 1 : 943
size of bag at timestep : 1 : 943
size of bag at timestep : 0 : 943
size of bag at timestep : 0 : 943

 # 944 31282547 -0,038360 0,038360 2size of bag at timestep : 2 : 944
size of bag at timestep : 2 : 944
size of bag at timestep : 1 : 944
size of bag at timestep : 1 : 944
size of bag at timestep : 0 : 944
size of bag at timestep : 0 : 944

 # 945 31346558 -0,038360 0,038360 2size of bag at timestep : 2 : 945
size of bag at timestep : 2 : 945
size of bag at timestep : 1 : 945
size of bag at timestep : 1 : 945
size of bag at timestep : 0 : 945
size of bag at timestep : 0 : 945

 # 946 31411304 -0,038360 0,038360 2size of bag at timestep : 2 : 946
size of bag at timestep : 2 : 946
size of bag at timestep : 1 : 946
size of bag at timestep : 1 : 946
size of bag at timestep : 0 : 946
size of bag at timestep : 0 : 946

 # 947 31479399 -0,038360 0,038360 2size of bag at timestep : 2 : 947
size of bag at timestep : 2 : 947
size of bag at timestep : 1 : 947
size of bag at timestep : 1 : 947
size of bag at timestep : 0 : 947
size of bag at timestep : 0 : 947

 # 948 31544299 -0,038360 0,038360 2size of bag at timestep : 2 : 948
size of bag at timestep : 2 : 948
size of bag at timestep : 1 : 948
size of bag at timestep : 1 : 948
size of bag at timestep : 0 : 948
size of bag at timestep : 0 : 948

 # 949 31608962 -0,038360 0,038360 2size of bag at timestep : 2 : 949
size of bag at timestep : 2 : 949
size of bag at timestep : 1 : 949
size of bag at timestep : 1 : 949
size of bag at timestep : 0 : 949
size of bag at timestep : 0 : 949

 # 950 31674803 -0,038360 0,038360 2size of bag at timestep : 2 : 950
size of bag at timestep : 2 : 950
size of bag at timestep : 1 : 950
size of bag at timestep : 1 : 950
size of bag at timestep : 0 : 950
size of bag at timestep : 0 : 950

 # 951 31707352 -0,037086 0,037086 2size of bag at timestep : 2 : 951
size of bag at timestep : 2 : 951
size of bag at timestep : 1 : 951
size of bag at timestep : 1 : 951
size of bag at timestep : 0 : 951
size of bag at timestep : 0 : 951

 # 952 31739184 -0,037086 0,037086 2size of bag at timestep : 2 : 952
size of bag at timestep : 2 : 952
size of bag at timestep : 1 : 952
size of bag at timestep : 1 : 952
size of bag at timestep : 0 : 952
size of bag at timestep : 0 : 952

 # 953 31771029 -0,037086 0,037086 2size of bag at timestep : 2 : 953
size of bag at timestep : 2 : 953
size of bag at timestep : 1 : 953
size of bag at timestep : 1 : 953
size of bag at timestep : 0 : 953
size of bag at timestep : 0 : 953

 # 954 31803291 -0,037086 0,037086 2size of bag at timestep : 2 : 954
size of bag at timestep : 2 : 954
size of bag at timestep : 1 : 954
size of bag at timestep : 1 : 954
size of bag at timestep : 0 : 954
size of bag at timestep : 0 : 954

 # 955 31836852 -0,037086 0,037086 2size of bag at timestep : 2 : 955
size of bag at timestep : 2 : 955
size of bag at timestep : 1 : 955
size of bag at timestep : 1 : 955
size of bag at timestep : 0 : 955
size of bag at timestep : 0 : 955

 # 956 31870595 -0,037086 0,037086 2size of bag at timestep : 2 : 956
size of bag at timestep : 2 : 956
size of bag at timestep : 1 : 956
size of bag at timestep : 1 : 956
size of bag at timestep : 0 : 956
size of bag at timestep : 0 : 956

 # 957 31903620 -0,037086 0,037086 2size of bag at timestep : 2 : 957
size of bag at timestep : 2 : 957
size of bag at timestep : 1 : 957
size of bag at timestep : 1 : 957
size of bag at timestep : 0 : 957
size of bag at timestep : 0 : 957

 # 958 31938841 -0,037086 0,037086 2size of bag at timestep : 2 : 958
size of bag at timestep : 2 : 958
size of bag at timestep : 1 : 958
size of bag at timestep : 1 : 958
size of bag at timestep : 0 : 958
size of bag at timestep : 0 : 958

 # 959 31971325 -0,037086 0,037086 2size of bag at timestep : 2 : 959
size of bag at timestep : 2 : 959
size of bag at timestep : 1 : 959
size of bag at timestep : 1 : 959
size of bag at timestep : 0 : 959
size of bag at timestep : 0 : 959

 # 960 32003687 -0,037086 0,037086 2size of bag at timestep : 2 : 960
size of bag at timestep : 2 : 960
size of bag at timestep : 1 : 960
size of bag at timestep : 1 : 960
size of bag at timestep : 0 : 960
size of bag at timestep : 0 : 960

 # 961 32036639 -0,037086 0,037086 2size of bag at timestep : 2 : 961
size of bag at timestep : 2 : 961
size of bag at timestep : 1 : 961
size of bag at timestep : 1 : 961
size of bag at timestep : 0 : 961
size of bag at timestep : 0 : 961

 # 962 32071140 -0,037086 0,037086 2size of bag at timestep : 2 : 962
size of bag at timestep : 2 : 962
size of bag at timestep : 1 : 962
size of bag at timestep : 1 : 962
size of bag at timestep : 0 : 962
size of bag at timestep : 0 : 962

 # 963 32104216 -0,037086 0,037086 2size of bag at timestep : 2 : 963
size of bag at timestep : 2 : 963
size of bag at timestep : 1 : 963
size of bag at timestep : 1 : 963
size of bag at timestep : 0 : 963
size of bag at timestep : 0 : 963

 # 964 32137478 -0,037086 0,037086 2size of bag at timestep : 2 : 964
size of bag at timestep : 2 : 964
size of bag at timestep : 1 : 964
size of bag at timestep : 1 : 964
size of bag at timestep : 0 : 964
size of bag at timestep : 0 : 964

 # 965 32172749 -0,037086 0,037086 2size of bag at timestep : 2 : 965
size of bag at timestep : 2 : 965
size of bag at timestep : 1 : 965
size of bag at timestep : 1 : 965
size of bag at timestep : 0 : 965
size of bag at timestep : 0 : 965

 # 966 32208681 -0,037086 0,037086 2size of bag at timestep : 2 : 966
size of bag at timestep : 2 : 966
size of bag at timestep : 1 : 966
size of bag at timestep : 1 : 966
size of bag at timestep : 0 : 966
size of bag at timestep : 0 : 966

 # 967 32243543 -0,037086 0,037086 2size of bag at timestep : 2 : 967
size of bag at timestep : 2 : 967
size of bag at timestep : 1 : 967
size of bag at timestep : 1 : 967
size of bag at timestep : 0 : 967
size of bag at timestep : 0 : 967

 # 968 32278200 -0,037086 0,037086 2size of bag at timestep : 2 : 968
size of bag at timestep : 2 : 968
size of bag at timestep : 1 : 968
size of bag at timestep : 1 : 968
size of bag at timestep : 0 : 968
size of bag at timestep : 0 : 968

 # 969 32314515 -0,037086 0,037086 2size of bag at timestep : 2 : 969
size of bag at timestep : 2 : 969
size of bag at timestep : 1 : 969
size of bag at timestep : 1 : 969
size of bag at timestep : 0 : 969
size of bag at timestep : 0 : 969

 # 970 32350485 -0,037086 0,037086 2size of bag at timestep : 2 : 970
size of bag at timestep : 2 : 970
size of bag at timestep : 1 : 970
size of bag at timestep : 1 : 970
size of bag at timestep : 0 : 970
size of bag at timestep : 0 : 970

 # 971 32384083 -0,037086 0,037086 2size of bag at timestep : 2 : 971
size of bag at timestep : 2 : 971
size of bag at timestep : 1 : 971
size of bag at timestep : 1 : 971
size of bag at timestep : 0 : 971
size of bag at timestep : 0 : 971

 # 972 32449143 -0,035909 0,035909 2size of bag at timestep : 2 : 972
size of bag at timestep : 2 : 972
size of bag at timestep : 1 : 972
size of bag at timestep : 1 : 972
size of bag at timestep : 0 : 972
size of bag at timestep : 0 : 972

 # 973 32511980 -0,035909 0,035909 2size of bag at timestep : 2 : 973
size of bag at timestep : 2 : 973
size of bag at timestep : 1 : 973
size of bag at timestep : 1 : 973
size of bag at timestep : 0 : 973
size of bag at timestep : 0 : 973

 # 974 32573780 -0,035909 0,035909 2size of bag at timestep : 2 : 974
size of bag at timestep : 2 : 974
size of bag at timestep : 1 : 974
size of bag at timestep : 1 : 974
size of bag at timestep : 0 : 974
size of bag at timestep : 0 : 974

 # 975 32638540 -0,035909 0,035909 2size of bag at timestep : 2 : 975
size of bag at timestep : 2 : 975
size of bag at timestep : 1 : 975
size of bag at timestep : 1 : 975
size of bag at timestep : 0 : 975
size of bag at timestep : 0 : 975

 # 976 32704407 -0,035909 0,035909 2size of bag at timestep : 2 : 976
size of bag at timestep : 2 : 976
size of bag at timestep : 1 : 976
size of bag at timestep : 1 : 976
size of bag at timestep : 0 : 976
size of bag at timestep : 0 : 976

 # 977 32770834 -0,035909 0,035909 2size of bag at timestep : 2 : 977
size of bag at timestep : 2 : 977
size of bag at timestep : 1 : 977
size of bag at timestep : 1 : 977
size of bag at timestep : 0 : 977
size of bag at timestep : 0 : 977

 # 978 32836208 -0,035909 0,035909 2size of bag at timestep : 2 : 978
size of bag at timestep : 2 : 978
size of bag at timestep : 1 : 978
size of bag at timestep : 1 : 978
size of bag at timestep : 0 : 978
size of bag at timestep : 0 : 978

 # 979 32901620 -0,035909 0,035909 2size of bag at timestep : 2 : 979
size of bag at timestep : 2 : 979
size of bag at timestep : 1 : 979
size of bag at timestep : 1 : 979
size of bag at timestep : 0 : 979
size of bag at timestep : 0 : 979

 # 980 32969025 -0,035909 0,035909 2size of bag at timestep : 2 : 980
size of bag at timestep : 2 : 980
size of bag at timestep : 1 : 980
size of bag at timestep : 1 : 980
size of bag at timestep : 0 : 980
size of bag at timestep : 0 : 980

 # 981 33033990 -0,035909 0,035909 2size of bag at timestep : 2 : 981
size of bag at timestep : 2 : 981
size of bag at timestep : 1 : 981
size of bag at timestep : 1 : 981
size of bag at timestep : 0 : 981
size of bag at timestep : 0 : 981

 # 982 33098513 -0,035909 0,035909 2size of bag at timestep : 2 : 982
size of bag at timestep : 2 : 982
size of bag at timestep : 1 : 982
size of bag at timestep : 1 : 982
size of bag at timestep : 0 : 982
size of bag at timestep : 0 : 982

 # 983 33162197 -0,035909 0,035909 2size of bag at timestep : 2 : 983
size of bag at timestep : 2 : 983
size of bag at timestep : 1 : 983
size of bag at timestep : 1 : 983
size of bag at timestep : 0 : 983
size of bag at timestep : 0 : 983

 # 984 33229539 -0,035909 0,035909 2size of bag at timestep : 2 : 984
size of bag at timestep : 2 : 984
size of bag at timestep : 1 : 984
size of bag at timestep : 1 : 984
size of bag at timestep : 0 : 984
size of bag at timestep : 0 : 984

 # 985 33298131 -0,035909 0,035909 2size of bag at timestep : 2 : 985
size of bag at timestep : 2 : 985
size of bag at timestep : 1 : 985
size of bag at timestep : 1 : 985
size of bag at timestep : 0 : 985
size of bag at timestep : 0 : 985

 # 986 33367257 -0,035909 0,035909 2size of bag at timestep : 2 : 986
size of bag at timestep : 2 : 986
size of bag at timestep : 1 : 986
size of bag at timestep : 1 : 986
size of bag at timestep : 0 : 986
size of bag at timestep : 0 : 986

 # 987 33435849 -0,035909 0,035909 2size of bag at timestep : 2 : 987
size of bag at timestep : 2 : 987
size of bag at timestep : 1 : 987
size of bag at timestep : 1 : 987
size of bag at timestep : 0 : 987
size of bag at timestep : 0 : 987

 # 988 33502561 -0,035909 0,035909 2size of bag at timestep : 2 : 988
size of bag at timestep : 2 : 988
size of bag at timestep : 1 : 988
size of bag at timestep : 1 : 988
size of bag at timestep : 0 : 988
size of bag at timestep : 0 : 988

 # 989 33568309 -0,035909 0,035909 2size of bag at timestep : 2 : 989
size of bag at timestep : 2 : 989
size of bag at timestep : 1 : 989
size of bag at timestep : 1 : 989
size of bag at timestep : 0 : 989
size of bag at timestep : 0 : 989

 # 990 33634818 -0,035909 0,035909 2size of bag at timestep : 2 : 990
size of bag at timestep : 2 : 990
size of bag at timestep : 1 : 990
size of bag at timestep : 1 : 990
size of bag at timestep : 0 : 990
size of bag at timestep : 0 : 990

 # 991 33703046 -0,035909 0,035909 2size of bag at timestep : 2 : 991
size of bag at timestep : 2 : 991
size of bag at timestep : 1 : 991
size of bag at timestep : 1 : 991
size of bag at timestep : 0 : 991
size of bag at timestep : 0 : 991

 # 992 33770982 -0,035781 0,035781 2size of bag at timestep : 2 : 992
size of bag at timestep : 2 : 992
size of bag at timestep : 1 : 992
size of bag at timestep : 1 : 992
size of bag at timestep : 0 : 992
size of bag at timestep : 0 : 992

 # 993 33836430 -0,035781 0,035781 2size of bag at timestep : 2 : 993
size of bag at timestep : 2 : 993
size of bag at timestep : 1 : 993
size of bag at timestep : 1 : 993
size of bag at timestep : 0 : 993
size of bag at timestep : 0 : 993

 # 994 33903994 -0,035781 0,035781 2size of bag at timestep : 2 : 994
size of bag at timestep : 2 : 994
size of bag at timestep : 1 : 994
size of bag at timestep : 1 : 994
size of bag at timestep : 0 : 994
size of bag at timestep : 0 : 994

 # 995 33969914 -0,035781 0,035781 2size of bag at timestep : 2 : 995
size of bag at timestep : 2 : 995
size of bag at timestep : 1 : 995
size of bag at timestep : 1 : 995
size of bag at timestep : 0 : 995
size of bag at timestep : 0 : 995

 # 996 34034551 -0,035781 0,035781 2size of bag at timestep : 2 : 996
size of bag at timestep : 2 : 996
size of bag at timestep : 1 : 996
size of bag at timestep : 1 : 996
size of bag at timestep : 0 : 996
size of bag at timestep : 0 : 996

 # 997 34101284 -0,035781 0,035781 2size of bag at timestep : 2 : 997
size of bag at timestep : 2 : 997
size of bag at timestep : 1 : 997
size of bag at timestep : 1 : 997
size of bag at timestep : 0 : 997
size of bag at timestep : 0 : 997

 # 998 34167626 -0,035781 0,035781 2size of bag at timestep : 2 : 998
size of bag at timestep : 2 : 998
size of bag at timestep : 1 : 998
size of bag at timestep : 1 : 998
size of bag at timestep : 0 : 998
size of bag at timestep : 0 : 998

 # 999 34236053 -0,035781 0,035781 2size of bag at timestep : 2 : 999
size of bag at timestep : 2 : 999
size of bag at timestep : 1 : 999
size of bag at timestep : 1 : 999
size of bag at timestep : 0 : 999
size of bag at timestep : 0 : 999

 # 1000 34304393 -0,035781 0,035781 2size of bag at timestep : 2 : 1000
size of bag at timestep : 2 : 1000
size of bag at timestep : 1 : 1000
size of bag at timestep : 1 : 1000
size of bag at timestep : 0 : 1000
size of bag at timestep : 0 : 1000

 # 1001 34371131 -0,035781 0,035781 2size of bag at timestep : 2 : 1001
size of bag at timestep : 2 : 1001
size of bag at timestep : 1 : 1001
size of bag at timestep : 1 : 1001
size of bag at timestep : 0 : 1001
size of bag at timestep : 0 : 1001

 # 1002 34437978 -0,035781 0,035781 2size of bag at timestep : 2 : 1002
size of bag at timestep : 2 : 1002
size of bag at timestep : 1 : 1002
size of bag at timestep : 1 : 1002
size of bag at timestep : 0 : 1002
size of bag at timestep : 0 : 1002

 # 1003 34504953 -0,035781 0,035781 2size of bag at timestep : 2 : 1003
size of bag at timestep : 2 : 1003
size of bag at timestep : 1 : 1003
size of bag at timestep : 1 : 1003
size of bag at timestep : 0 : 1003
size of bag at timestep : 0 : 1003

 # 1004 34572826 -0,035781 0,035781 2size of bag at timestep : 2 : 1004
size of bag at timestep : 2 : 1004
size of bag at timestep : 1 : 1004
size of bag at timestep : 1 : 1004
size of bag at timestep : 0 : 1004
size of bag at timestep : 0 : 1004

 # 1005 34641527 -0,035781 0,035781 2size of bag at timestep : 2 : 1005
size of bag at timestep : 2 : 1005
size of bag at timestep : 1 : 1005
size of bag at timestep : 1 : 1005
size of bag at timestep : 0 : 1005
size of bag at timestep : 0 : 1005

 # 1006 34710019 -0,035781 0,035781 2size of bag at timestep : 2 : 1006
size of bag at timestep : 2 : 1006
size of bag at timestep : 1 : 1006
size of bag at timestep : 1 : 1006
size of bag at timestep : 0 : 1006
size of bag at timestep : 0 : 1006

 # 1007 34778518 -0,035781 0,035781 2size of bag at timestep : 2 : 1007
size of bag at timestep : 2 : 1007
size of bag at timestep : 1 : 1007
size of bag at timestep : 1 : 1007
size of bag at timestep : 0 : 1007
size of bag at timestep : 0 : 1007

 # 1008 34847153 -0,035781 0,035781 2size of bag at timestep : 2 : 1008
size of bag at timestep : 2 : 1008
size of bag at timestep : 1 : 1008
size of bag at timestep : 1 : 1008
size of bag at timestep : 0 : 1008
size of bag at timestep : 0 : 1008

 # 1009 34913699 -0,035781 0,035781 2size of bag at timestep : 2 : 1009
size of bag at timestep : 2 : 1009
size of bag at timestep : 1 : 1009
size of bag at timestep : 1 : 1009
size of bag at timestep : 0 : 1009
size of bag at timestep : 0 : 1009

 # 1010 34983246 -0,035781 0,035781 2size of bag at timestep : 2 : 1010
size of bag at timestep : 2 : 1010
size of bag at timestep : 1 : 1010
size of bag at timestep : 1 : 1010
size of bag at timestep : 0 : 1010
size of bag at timestep : 0 : 1010

 # 1011 35050766 -0,035781 0,035781 2size of bag at timestep : 2 : 1011
size of bag at timestep : 2 : 1011
size of bag at timestep : 1 : 1011
size of bag at timestep : 1 : 1011
size of bag at timestep : 0 : 1011
size of bag at timestep : 0 : 1011

 # 1012 35118718 -0,035781 0,035781 2size of bag at timestep : 2 : 1012
size of bag at timestep : 2 : 1012
size of bag at timestep : 1 : 1012
size of bag at timestep : 1 : 1012
size of bag at timestep : 0 : 1012
size of bag at timestep : 0 : 1012

 # 1013 35187838 -0,035781 0,035781 2size of bag at timestep : 2 : 1013
size of bag at timestep : 2 : 1013
size of bag at timestep : 1 : 1013
size of bag at timestep : 1 : 1013
size of bag at timestep : 0 : 1013
size of bag at timestep : 0 : 1013

 # 1014 35256320 -0,035781 0,035781 2size of bag at timestep : 2 : 1014
size of bag at timestep : 2 : 1014
size of bag at timestep : 1 : 1014
size of bag at timestep : 1 : 1014
size of bag at timestep : 0 : 1014
size of bag at timestep : 0 : 1014

 # 1015 35311751 -0,034756 0,034756 2size of bag at timestep : 2 : 1015
size of bag at timestep : 2 : 1015
size of bag at timestep : 1 : 1015
size of bag at timestep : 1 : 1015
size of bag at timestep : 0 : 1015
size of bag at timestep : 0 : 1015

 # 1016 35367206 -0,034756 0,034756 2size of bag at timestep : 2 : 1016
size of bag at timestep : 2 : 1016
size of bag at timestep : 1 : 1016
size of bag at timestep : 1 : 1016
size of bag at timestep : 0 : 1016
size of bag at timestep : 0 : 1016

 # 1017 35424049 -0,034756 0,034756 2size of bag at timestep : 2 : 1017
size of bag at timestep : 2 : 1017
size of bag at timestep : 1 : 1017
size of bag at timestep : 1 : 1017
size of bag at timestep : 0 : 1017
size of bag at timestep : 0 : 1017

 # 1018 35479031 -0,034756 0,034756 2size of bag at timestep : 2 : 1018
size of bag at timestep : 2 : 1018
size of bag at timestep : 1 : 1018
size of bag at timestep : 1 : 1018
size of bag at timestep : 0 : 1018
size of bag at timestep : 0 : 1018

 # 1019 35536400 -0,034756 0,034756 2size of bag at timestep : 2 : 1019
size of bag at timestep : 2 : 1019
size of bag at timestep : 1 : 1019
size of bag at timestep : 1 : 1019
size of bag at timestep : 0 : 1019
size of bag at timestep : 0 : 1019

 # 1020 35593523 -0,034756 0,034756 2size of bag at timestep : 2 : 1020
size of bag at timestep : 2 : 1020
size of bag at timestep : 1 : 1020
size of bag at timestep : 1 : 1020
size of bag at timestep : 0 : 1020
size of bag at timestep : 0 : 1020

 # 1021 35652305 -0,034756 0,034756 2size of bag at timestep : 2 : 1021
size of bag at timestep : 2 : 1021
size of bag at timestep : 1 : 1021
size of bag at timestep : 1 : 1021
size of bag at timestep : 0 : 1021
size of bag at timestep : 0 : 1021

 # 1022 35710038 -0,034756 0,034756 2size of bag at timestep : 2 : 1022
size of bag at timestep : 2 : 1022
size of bag at timestep : 1 : 1022
size of bag at timestep : 1 : 1022
size of bag at timestep : 0 : 1022
size of bag at timestep : 0 : 1022

 # 1023 35766869 -0,034756 0,034756 2size of bag at timestep : 2 : 1023
size of bag at timestep : 2 : 1023
size of bag at timestep : 1 : 1023
size of bag at timestep : 1 : 1023
size of bag at timestep : 0 : 1023
size of bag at timestep : 0 : 1023

 # 1024 35820860 -0,034756 0,034756 2size of bag at timestep : 2 : 1024
size of bag at timestep : 2 : 1024
size of bag at timestep : 1 : 1024
size of bag at timestep : 1 : 1024
size of bag at timestep : 0 : 1024
size of bag at timestep : 0 : 1024

 # 1025 35880101 -0,034756 0,034756 2size of bag at timestep : 2 : 1025
size of bag at timestep : 2 : 1025
size of bag at timestep : 1 : 1025
size of bag at timestep : 1 : 1025
size of bag at timestep : 0 : 1025
size of bag at timestep : 0 : 1025

 # 1026 35938150 -0,034756 0,034756 2size of bag at timestep : 2 : 1026
size of bag at timestep : 2 : 1026
size of bag at timestep : 1 : 1026
size of bag at timestep : 1 : 1026
size of bag at timestep : 0 : 1026
size of bag at timestep : 0 : 1026

 # 1027 35996873 -0,034756 0,034756 2size of bag at timestep : 2 : 1027
size of bag at timestep : 2 : 1027
size of bag at timestep : 1 : 1027
size of bag at timestep : 1 : 1027
size of bag at timestep : 0 : 1027
size of bag at timestep : 0 : 1027

 # 1028 36057802 -0,034756 0,034756 2size of bag at timestep : 2 : 1028
size of bag at timestep : 2 : 1028
size of bag at timestep : 1 : 1028
size of bag at timestep : 1 : 1028
size of bag at timestep : 0 : 1028
size of bag at timestep : 0 : 1028

 # 1029 36117295 -0,034756 0,034756 2size of bag at timestep : 2 : 1029
size of bag at timestep : 2 : 1029
size of bag at timestep : 1 : 1029
size of bag at timestep : 1 : 1029
size of bag at timestep : 0 : 1029
size of bag at timestep : 0 : 1029

 # 1030 36178473 -0,034756 0,034756 2size of bag at timestep : 2 : 1030
size of bag at timestep : 2 : 1030
size of bag at timestep : 1 : 1030
size of bag at timestep : 1 : 1030
size of bag at timestep : 0 : 1030
size of bag at timestep : 0 : 1030

 # 1031 36240424 -0,034756 0,034756 2size of bag at timestep : 2 : 1031
size of bag at timestep : 2 : 1031
size of bag at timestep : 1 : 1031
size of bag at timestep : 1 : 1031
size of bag at timestep : 0 : 1031
size of bag at timestep : 0 : 1031

 # 1032 36298598 -0,034756 0,034756 2size of bag at timestep : 2 : 1032
size of bag at timestep : 2 : 1032
size of bag at timestep : 1 : 1032
size of bag at timestep : 1 : 1032
size of bag at timestep : 0 : 1032
size of bag at timestep : 0 : 1032

 # 1033 36360062 -0,034756 0,034756 2size of bag at timestep : 2 : 1033
size of bag at timestep : 2 : 1033
size of bag at timestep : 1 : 1033
size of bag at timestep : 1 : 1033
size of bag at timestep : 0 : 1033
size of bag at timestep : 0 : 1033

 # 1034 36421814 -0,034756 0,034756 2size of bag at timestep : 2 : 1034
size of bag at timestep : 2 : 1034
size of bag at timestep : 1 : 1034
size of bag at timestep : 1 : 1034
size of bag at timestep : 0 : 1034
size of bag at timestep : 0 : 1034

 # 1035 36480601 -0,034756 0,034756 2size of bag at timestep : 2 : 1035
size of bag at timestep : 2 : 1035
size of bag at timestep : 1 : 1035
size of bag at timestep : 1 : 1035
size of bag at timestep : 0 : 1035
size of bag at timestep : 0 : 1035

 # 1036 36541576 -0,034756 0,034756 2size of bag at timestep : 2 : 1036
size of bag at timestep : 2 : 1036
size of bag at timestep : 1 : 1036
size of bag at timestep : 1 : 1036
size of bag at timestep : 0 : 1036
size of bag at timestep : 0 : 1036

 # 1037 36598138 -0,034497 0,034497 2size of bag at timestep : 2 : 1037
size of bag at timestep : 2 : 1037
size of bag at timestep : 1 : 1037
size of bag at timestep : 1 : 1037
size of bag at timestep : 0 : 1037
size of bag at timestep : 0 : 1037

 # 1038 36653910 -0,034497 0,034497 2size of bag at timestep : 2 : 1038
size of bag at timestep : 2 : 1038
size of bag at timestep : 1 : 1038
size of bag at timestep : 1 : 1038
size of bag at timestep : 0 : 1038
size of bag at timestep : 0 : 1038

 # 1039 36712438 -0,034497 0,034497 2size of bag at timestep : 2 : 1039
size of bag at timestep : 2 : 1039
size of bag at timestep : 1 : 1039
size of bag at timestep : 1 : 1039
size of bag at timestep : 0 : 1039
size of bag at timestep : 0 : 1039

 # 1040 36769506 -0,034497 0,034497 2size of bag at timestep : 2 : 1040
size of bag at timestep : 2 : 1040
size of bag at timestep : 1 : 1040
size of bag at timestep : 1 : 1040
size of bag at timestep : 0 : 1040
size of bag at timestep : 0 : 1040

 # 1041 36827660 -0,034497 0,034497 2size of bag at timestep : 2 : 1041
size of bag at timestep : 2 : 1041
size of bag at timestep : 1 : 1041
size of bag at timestep : 1 : 1041
size of bag at timestep : 0 : 1041
size of bag at timestep : 0 : 1041

 # 1042 36886708 -0,034497 0,034497 2size of bag at timestep : 2 : 1042
size of bag at timestep : 2 : 1042
size of bag at timestep : 1 : 1042
size of bag at timestep : 1 : 1042
size of bag at timestep : 0 : 1042
size of bag at timestep : 0 : 1042

 # 1043 36946431 -0,034497 0,034497 2size of bag at timestep : 2 : 1043
size of bag at timestep : 2 : 1043
size of bag at timestep : 1 : 1043
size of bag at timestep : 1 : 1043
size of bag at timestep : 0 : 1043
size of bag at timestep : 0 : 1043

 # 1044 37004130 -0,034497 0,034497 2size of bag at timestep : 2 : 1044
size of bag at timestep : 2 : 1044
size of bag at timestep : 1 : 1044
size of bag at timestep : 1 : 1044
size of bag at timestep : 0 : 1044
size of bag at timestep : 0 : 1044

 # 1045 37064224 -0,034497 0,034497 2size of bag at timestep : 2 : 1045
size of bag at timestep : 2 : 1045
size of bag at timestep : 1 : 1045
size of bag at timestep : 1 : 1045
size of bag at timestep : 0 : 1045
size of bag at timestep : 0 : 1045

 # 1046 37124087 -0,034497 0,034497 2size of bag at timestep : 2 : 1046
size of bag at timestep : 2 : 1046
size of bag at timestep : 1 : 1046
size of bag at timestep : 1 : 1046
size of bag at timestep : 0 : 1046
size of bag at timestep : 0 : 1046

 # 1047 37182821 -0,034497 0,034497 2size of bag at timestep : 2 : 1047
size of bag at timestep : 2 : 1047
size of bag at timestep : 1 : 1047
size of bag at timestep : 1 : 1047
size of bag at timestep : 0 : 1047
size of bag at timestep : 0 : 1047

 # 1048 37241273 -0,034497 0,034497 2size of bag at timestep : 2 : 1048
size of bag at timestep : 2 : 1048
size of bag at timestep : 1 : 1048
size of bag at timestep : 1 : 1048
size of bag at timestep : 0 : 1048
size of bag at timestep : 0 : 1048

 # 1049 37300125 -0,034497 0,034497 2size of bag at timestep : 2 : 1049
size of bag at timestep : 2 : 1049
size of bag at timestep : 1 : 1049
size of bag at timestep : 1 : 1049
size of bag at timestep : 0 : 1049
size of bag at timestep : 0 : 1049

 # 1050 37356630 -0,034497 0,034497 2size of bag at timestep : 2 : 1050
size of bag at timestep : 2 : 1050
size of bag at timestep : 1 : 1050
size of bag at timestep : 1 : 1050
size of bag at timestep : 0 : 1050
size of bag at timestep : 0 : 1050

 # 1051 37416449 -0,034497 0,034497 2size of bag at timestep : 2 : 1051
size of bag at timestep : 2 : 1051
size of bag at timestep : 1 : 1051
size of bag at timestep : 1 : 1051
size of bag at timestep : 0 : 1051
size of bag at timestep : 0 : 1051

 # 1052 37478028 -0,034497 0,034497 2size of bag at timestep : 2 : 1052
size of bag at timestep : 2 : 1052
size of bag at timestep : 1 : 1052
size of bag at timestep : 1 : 1052
size of bag at timestep : 0 : 1052
size of bag at timestep : 0 : 1052

 # 1053 37539009 -0,034497 0,034497 2size of bag at timestep : 2 : 1053
size of bag at timestep : 2 : 1053
size of bag at timestep : 1 : 1053
size of bag at timestep : 1 : 1053
size of bag at timestep : 0 : 1053
size of bag at timestep : 0 : 1053

 # 1054 37599879 -0,034497 0,034497 2size of bag at timestep : 2 : 1054
size of bag at timestep : 2 : 1054
size of bag at timestep : 1 : 1054
size of bag at timestep : 1 : 1054
size of bag at timestep : 0 : 1054
size of bag at timestep : 0 : 1054

 # 1055 37659393 -0,034497 0,034497 2size of bag at timestep : 2 : 1055
size of bag at timestep : 2 : 1055
size of bag at timestep : 1 : 1055
size of bag at timestep : 1 : 1055
size of bag at timestep : 0 : 1055
size of bag at timestep : 0 : 1055

 # 1056 37718355 -0,034497 0,034497 2size of bag at timestep : 2 : 1056
size of bag at timestep : 2 : 1056
size of bag at timestep : 1 : 1056
size of bag at timestep : 1 : 1056
size of bag at timestep : 0 : 1056
size of bag at timestep : 0 : 1056

 # 1057 37776205 -0,034322 0,034322 2size of bag at timestep : 2 : 1057
size of bag at timestep : 2 : 1057
size of bag at timestep : 1 : 1057
size of bag at timestep : 1 : 1057
size of bag at timestep : 0 : 1057
size of bag at timestep : 0 : 1057

 # 1058 37833986 -0,034322 0,034322 2size of bag at timestep : 2 : 1058
size of bag at timestep : 2 : 1058
size of bag at timestep : 1 : 1058
size of bag at timestep : 1 : 1058
size of bag at timestep : 0 : 1058
size of bag at timestep : 0 : 1058

 # 1059 37891510 -0,034322 0,034322 2size of bag at timestep : 2 : 1059
size of bag at timestep : 2 : 1059
size of bag at timestep : 1 : 1059
size of bag at timestep : 1 : 1059
size of bag at timestep : 0 : 1059
size of bag at timestep : 0 : 1059

 # 1060 37949616 -0,034322 0,034322 2size of bag at timestep : 2 : 1060
size of bag at timestep : 2 : 1060
size of bag at timestep : 1 : 1060
size of bag at timestep : 1 : 1060
size of bag at timestep : 0 : 1060
size of bag at timestep : 0 : 1060

 # 1061 38008940 -0,034322 0,034322 2size of bag at timestep : 2 : 1061
size of bag at timestep : 2 : 1061
size of bag at timestep : 1 : 1061
size of bag at timestep : 1 : 1061
size of bag at timestep : 0 : 1061
size of bag at timestep : 0 : 1061

 # 1062 38069585 -0,034322 0,034322 2size of bag at timestep : 2 : 1062
size of bag at timestep : 2 : 1062
size of bag at timestep : 1 : 1062
size of bag at timestep : 1 : 1062
size of bag at timestep : 0 : 1062
size of bag at timestep : 0 : 1062

 # 1063 38128462 -0,034322 0,034322 2size of bag at timestep : 2 : 1063
size of bag at timestep : 2 : 1063
size of bag at timestep : 1 : 1063
size of bag at timestep : 1 : 1063
size of bag at timestep : 0 : 1063
size of bag at timestep : 0 : 1063

 # 1064 38188073 -0,034322 0,034322 2size of bag at timestep : 2 : 1064
size of bag at timestep : 2 : 1064
size of bag at timestep : 1 : 1064
size of bag at timestep : 1 : 1064
size of bag at timestep : 0 : 1064
size of bag at timestep : 0 : 1064

 # 1065 38248624 -0,034322 0,034322 2size of bag at timestep : 2 : 1065
size of bag at timestep : 2 : 1065
size of bag at timestep : 1 : 1065
size of bag at timestep : 1 : 1065
size of bag at timestep : 0 : 1065
size of bag at timestep : 0 : 1065

 # 1066 38311609 -0,034322 0,034322 2size of bag at timestep : 2 : 1066
size of bag at timestep : 2 : 1066
size of bag at timestep : 1 : 1066
size of bag at timestep : 1 : 1066
size of bag at timestep : 0 : 1066
size of bag at timestep : 0 : 1066

 # 1067 38374807 -0,034322 0,034322 2size of bag at timestep : 2 : 1067
size of bag at timestep : 2 : 1067
size of bag at timestep : 1 : 1067
size of bag at timestep : 1 : 1067
size of bag at timestep : 0 : 1067
size of bag at timestep : 0 : 1067

 # 1068 38436169 -0,034322 0,034322 2size of bag at timestep : 2 : 1068
size of bag at timestep : 2 : 1068
size of bag at timestep : 1 : 1068
size of bag at timestep : 1 : 1068
size of bag at timestep : 0 : 1068
size of bag at timestep : 0 : 1068

 # 1069 38496795 -0,034322 0,034322 2size of bag at timestep : 2 : 1069
size of bag at timestep : 2 : 1069
size of bag at timestep : 1 : 1069
size of bag at timestep : 1 : 1069
size of bag at timestep : 0 : 1069
size of bag at timestep : 0 : 1069

 # 1070 38558139 -0,034322 0,034322 2size of bag at timestep : 2 : 1070
size of bag at timestep : 2 : 1070
size of bag at timestep : 1 : 1070
size of bag at timestep : 1 : 1070
size of bag at timestep : 0 : 1070
size of bag at timestep : 0 : 1070

 # 1071 38618013 -0,034322 0,034322 2size of bag at timestep : 2 : 1071
size of bag at timestep : 2 : 1071
size of bag at timestep : 1 : 1071
size of bag at timestep : 1 : 1071
size of bag at timestep : 0 : 1071
size of bag at timestep : 0 : 1071

 # 1072 38678956 -0,034322 0,034322 2size of bag at timestep : 2 : 1072
size of bag at timestep : 2 : 1072
size of bag at timestep : 1 : 1072
size of bag at timestep : 1 : 1072
size of bag at timestep : 0 : 1072
size of bag at timestep : 0 : 1072

 # 1073 38743376 -0,034322 0,034322 2size of bag at timestep : 2 : 1073
size of bag at timestep : 2 : 1073
size of bag at timestep : 1 : 1073
size of bag at timestep : 1 : 1073
size of bag at timestep : 0 : 1073
size of bag at timestep : 0 : 1073

 # 1074 38808805 -0,034322 0,034322 2size of bag at timestep : 2 : 1074
size of bag at timestep : 2 : 1074
size of bag at timestep : 1 : 1074
size of bag at timestep : 1 : 1074
size of bag at timestep : 0 : 1074
size of bag at timestep : 0 : 1074

 # 1075 38873235 -0,034322 0,034322 2size of bag at timestep : 2 : 1075
size of bag at timestep : 2 : 1075
size of bag at timestep : 1 : 1075
size of bag at timestep : 1 : 1075
size of bag at timestep : 0 : 1075
size of bag at timestep : 0 : 1075

 # 1076 38936235 -0,034322 0,034322 2size of bag at timestep : 2 : 1076
size of bag at timestep : 2 : 1076
size of bag at timestep : 1 : 1076
size of bag at timestep : 1 : 1076
size of bag at timestep : 0 : 1076
size of bag at timestep : 0 : 1076

 # 1077 38996131 -0,034322 0,034322 2size of bag at timestep : 2 : 1077
size of bag at timestep : 2 : 1077
size of bag at timestep : 1 : 1077
size of bag at timestep : 1 : 1077
size of bag at timestep : 0 : 1077
size of bag at timestep : 0 : 1077

 # 1078 39066204 -0,033196 0,033196 2size of bag at timestep : 2 : 1078
size of bag at timestep : 2 : 1078
size of bag at timestep : 1 : 1078
size of bag at timestep : 1 : 1078
size of bag at timestep : 0 : 1078
size of bag at timestep : 0 : 1078

 # 1079 39133773 -0,033196 0,033196 2size of bag at timestep : 2 : 1079
size of bag at timestep : 2 : 1079
size of bag at timestep : 1 : 1079
size of bag at timestep : 1 : 1079
size of bag at timestep : 0 : 1079
size of bag at timestep : 0 : 1079

 # 1080 39201488 -0,033196 0,033196 2size of bag at timestep : 2 : 1080
size of bag at timestep : 2 : 1080
size of bag at timestep : 1 : 1080
size of bag at timestep : 1 : 1080
size of bag at timestep : 0 : 1080
size of bag at timestep : 0 : 1080

 # 1081 39269728 -0,033196 0,033196 2size of bag at timestep : 2 : 1081
size of bag at timestep : 2 : 1081
size of bag at timestep : 1 : 1081
size of bag at timestep : 1 : 1081
size of bag at timestep : 0 : 1081
size of bag at timestep : 0 : 1081

 # 1082 39339796 -0,033196 0,033196 2size of bag at timestep : 2 : 1082
size of bag at timestep : 2 : 1082
size of bag at timestep : 1 : 1082
size of bag at timestep : 1 : 1082
size of bag at timestep : 0 : 1082
size of bag at timestep : 0 : 1082

 # 1083 39412453 -0,033196 0,033196 2size of bag at timestep : 2 : 1083
size of bag at timestep : 2 : 1083
size of bag at timestep : 1 : 1083
size of bag at timestep : 1 : 1083
size of bag at timestep : 0 : 1083
size of bag at timestep : 0 : 1083

 # 1084 39484270 -0,033196 0,033196 2size of bag at timestep : 2 : 1084
size of bag at timestep : 2 : 1084
size of bag at timestep : 1 : 1084
size of bag at timestep : 1 : 1084
size of bag at timestep : 0 : 1084
size of bag at timestep : 0 : 1084

 # 1085 39556101 -0,033196 0,033196 2size of bag at timestep : 2 : 1085
size of bag at timestep : 2 : 1085
size of bag at timestep : 1 : 1085
size of bag at timestep : 1 : 1085
size of bag at timestep : 0 : 1085
size of bag at timestep : 0 : 1085

 # 1086 39628048 -0,033196 0,033196 2size of bag at timestep : 2 : 1086
size of bag at timestep : 2 : 1086
size of bag at timestep : 1 : 1086
size of bag at timestep : 1 : 1086
size of bag at timestep : 0 : 1086
size of bag at timestep : 0 : 1086

 # 1087 39699407 -0,033196 0,033196 2size of bag at timestep : 2 : 1087
size of bag at timestep : 2 : 1087
size of bag at timestep : 1 : 1087
size of bag at timestep : 1 : 1087
size of bag at timestep : 0 : 1087
size of bag at timestep : 0 : 1087

 # 1088 39770004 -0,033196 0,033196 2size of bag at timestep : 2 : 1088
size of bag at timestep : 2 : 1088
size of bag at timestep : 1 : 1088
size of bag at timestep : 1 : 1088
size of bag at timestep : 0 : 1088
size of bag at timestep : 0 : 1088

 # 1089 39838907 -0,033196 0,033196 2size of bag at timestep : 2 : 1089
size of bag at timestep : 2 : 1089
size of bag at timestep : 1 : 1089
size of bag at timestep : 1 : 1089
size of bag at timestep : 0 : 1089
size of bag at timestep : 0 : 1089

 # 1090 39907881 -0,033196 0,033196 2size of bag at timestep : 2 : 1090
size of bag at timestep : 2 : 1090
size of bag at timestep : 1 : 1090
size of bag at timestep : 1 : 1090
size of bag at timestep : 0 : 1090
size of bag at timestep : 0 : 1090

 # 1091 39980740 -0,033196 0,033196 2size of bag at timestep : 2 : 1091
size of bag at timestep : 2 : 1091
size of bag at timestep : 1 : 1091
size of bag at timestep : 1 : 1091
size of bag at timestep : 0 : 1091
size of bag at timestep : 0 : 1091

 # 1092 40052903 -0,033196 0,033196 2size of bag at timestep : 2 : 1092
size of bag at timestep : 2 : 1092
size of bag at timestep : 1 : 1092
size of bag at timestep : 1 : 1092
size of bag at timestep : 0 : 1092
size of bag at timestep : 0 : 1092

 # 1093 40123600 -0,033196 0,033196 2size of bag at timestep : 2 : 1093
size of bag at timestep : 2 : 1093
size of bag at timestep : 1 : 1093
size of bag at timestep : 1 : 1093
size of bag at timestep : 0 : 1093
size of bag at timestep : 0 : 1093

 # 1094 40197556 -0,033196 0,033196 2size of bag at timestep : 2 : 1094
size of bag at timestep : 2 : 1094
size of bag at timestep : 1 : 1094
size of bag at timestep : 1 : 1094
size of bag at timestep : 0 : 1094
size of bag at timestep : 0 : 1094

 # 1095 40268429 -0,033196 0,033196 2size of bag at timestep : 2 : 1095
size of bag at timestep : 2 : 1095
size of bag at timestep : 1 : 1095
size of bag at timestep : 1 : 1095
size of bag at timestep : 0 : 1095
size of bag at timestep : 0 : 1095

 # 1096 40305811 -0,030570 0,030570 2size of bag at timestep : 2 : 1096
size of bag at timestep : 2 : 1096
size of bag at timestep : 1 : 1096
size of bag at timestep : 1 : 1096
size of bag at timestep : 0 : 1096
size of bag at timestep : 0 : 1096

 # 1097 40341870 -0,030570 0,030570 2size of bag at timestep : 2 : 1097
size of bag at timestep : 2 : 1097
size of bag at timestep : 1 : 1097
size of bag at timestep : 1 : 1097
size of bag at timestep : 0 : 1097
size of bag at timestep : 0 : 1097

 # 1098 40380021 -0,030570 0,030570 2size of bag at timestep : 2 : 1098
size of bag at timestep : 2 : 1098
size of bag at timestep : 1 : 1098
size of bag at timestep : 1 : 1098
size of bag at timestep : 0 : 1098
size of bag at timestep : 0 : 1098

 # 1099 40418999 -0,030570 0,030570 2size of bag at timestep : 2 : 1099
size of bag at timestep : 2 : 1099
size of bag at timestep : 1 : 1099
size of bag at timestep : 1 : 1099
size of bag at timestep : 0 : 1099
size of bag at timestep : 0 : 1099

 # 1100 40458416 -0,030570 0,030570 2size of bag at timestep : 2 : 1100
size of bag at timestep : 2 : 1100
size of bag at timestep : 1 : 1100
size of bag at timestep : 1 : 1100
size of bag at timestep : 0 : 1100
size of bag at timestep : 0 : 1100

 # 1101 40498524 -0,030570 0,030570 2size of bag at timestep : 2 : 1101
size of bag at timestep : 2 : 1101
size of bag at timestep : 1 : 1101
size of bag at timestep : 1 : 1101
size of bag at timestep : 0 : 1101
size of bag at timestep : 0 : 1101

 # 1102 40535056 -0,030570 0,030570 2size of bag at timestep : 2 : 1102
size of bag at timestep : 2 : 1102
size of bag at timestep : 1 : 1102
size of bag at timestep : 1 : 1102
size of bag at timestep : 0 : 1102
size of bag at timestep : 0 : 1102

 # 1103 40572233 -0,030570 0,030570 2size of bag at timestep : 2 : 1103
size of bag at timestep : 2 : 1103
size of bag at timestep : 1 : 1103
size of bag at timestep : 1 : 1103
size of bag at timestep : 0 : 1103
size of bag at timestep : 0 : 1103

 # 1104 40611592 -0,030570 0,030570 2size of bag at timestep : 2 : 1104
size of bag at timestep : 2 : 1104
size of bag at timestep : 1 : 1104
size of bag at timestep : 1 : 1104
size of bag at timestep : 0 : 1104
size of bag at timestep : 0 : 1104

 # 1105 40650859 -0,030570 0,030570 2size of bag at timestep : 2 : 1105
size of bag at timestep : 2 : 1105
size of bag at timestep : 1 : 1105
size of bag at timestep : 1 : 1105
size of bag at timestep : 0 : 1105
size of bag at timestep : 0 : 1105

 # 1106 40689573 -0,030570 0,030570 2size of bag at timestep : 2 : 1106
size of bag at timestep : 2 : 1106
size of bag at timestep : 1 : 1106
size of bag at timestep : 1 : 1106
size of bag at timestep : 0 : 1106
size of bag at timestep : 0 : 1106

 # 1107 40728542 -0,030570 0,030570 2size of bag at timestep : 2 : 1107
size of bag at timestep : 2 : 1107
size of bag at timestep : 1 : 1107
size of bag at timestep : 1 : 1107
size of bag at timestep : 0 : 1107
size of bag at timestep : 0 : 1107

 # 1108 40769224 -0,030570 0,030570 2size of bag at timestep : 2 : 1108
size of bag at timestep : 2 : 1108
size of bag at timestep : 1 : 1108
size of bag at timestep : 1 : 1108
size of bag at timestep : 0 : 1108
size of bag at timestep : 0 : 1108

 # 1109 40809526 -0,030570 0,030570 2size of bag at timestep : 2 : 1109
size of bag at timestep : 2 : 1109
size of bag at timestep : 1 : 1109
size of bag at timestep : 1 : 1109
size of bag at timestep : 0 : 1109
size of bag at timestep : 0 : 1109

 # 1110 40848556 -0,030570 0,030570 2size of bag at timestep : 2 : 1110
size of bag at timestep : 2 : 1110
size of bag at timestep : 1 : 1110
size of bag at timestep : 1 : 1110
size of bag at timestep : 0 : 1110
size of bag at timestep : 0 : 1110

 # 1111 40888243 -0,030570 0,030570 2size of bag at timestep : 2 : 1111
size of bag at timestep : 2 : 1111
size of bag at timestep : 1 : 1111
size of bag at timestep : 1 : 1111
size of bag at timestep : 0 : 1111
size of bag at timestep : 0 : 1111

 # 1112 40926991 -0,030570 0,030570 2size of bag at timestep : 2 : 1112
size of bag at timestep : 2 : 1112
size of bag at timestep : 1 : 1112
size of bag at timestep : 1 : 1112
size of bag at timestep : 0 : 1112
size of bag at timestep : 0 : 1112

 # 1113 40965110 -0,030570 0,030570 2size of bag at timestep : 2 : 1113
size of bag at timestep : 2 : 1113
size of bag at timestep : 1 : 1113
size of bag at timestep : 1 : 1113
size of bag at timestep : 0 : 1113
size of bag at timestep : 0 : 1113

 # 1114 41004460 -0,030570 0,030570 2size of bag at timestep : 2 : 1114
size of bag at timestep : 2 : 1114
size of bag at timestep : 1 : 1114
size of bag at timestep : 1 : 1114
size of bag at timestep : 0 : 1114
size of bag at timestep : 0 : 1114

 # 1115 41044086 -0,030570 0,030570 2size of bag at timestep : 2 : 1115
size of bag at timestep : 2 : 1115
size of bag at timestep : 1 : 1115
size of bag at timestep : 1 : 1115
size of bag at timestep : 0 : 1115
size of bag at timestep : 0 : 1115

 # 1116 41084990 -0,030570 0,030570 2size of bag at timestep : 2 : 1116
size of bag at timestep : 2 : 1116
size of bag at timestep : 1 : 1116
size of bag at timestep : 1 : 1116
size of bag at timestep : 0 : 1116
size of bag at timestep : 0 : 1116

 # 1117 41124610 -0,030570 0,030570 2size of bag at timestep : 2 : 1117
size of bag at timestep : 2 : 1117
size of bag at timestep : 1 : 1117
size of bag at timestep : 1 : 1117
size of bag at timestep : 0 : 1117
size of bag at timestep : 0 : 1117

 # 1118 41164806 -0,030570 0,030570 2size of bag at timestep : 2 : 1118
size of bag at timestep : 2 : 1118
size of bag at timestep : 1 : 1118
size of bag at timestep : 1 : 1118
size of bag at timestep : 0 : 1118
size of bag at timestep : 0 : 1118

 # 1119 41205602 -0,030570 0,030570 2size of bag at timestep : 2 : 1119
size of bag at timestep : 2 : 1119
size of bag at timestep : 1 : 1119
size of bag at timestep : 1 : 1119
size of bag at timestep : 0 : 1119
size of bag at timestep : 0 : 1119

 # 1120 41246534 -0,030525 0,030525 2size of bag at timestep : 2 : 1120
size of bag at timestep : 2 : 1120
size of bag at timestep : 1 : 1120
size of bag at timestep : 1 : 1120
size of bag at timestep : 0 : 1120
size of bag at timestep : 0 : 1120

 # 1121 41284759 -0,030525 0,030525 2size of bag at timestep : 2 : 1121
size of bag at timestep : 2 : 1121
size of bag at timestep : 1 : 1121
size of bag at timestep : 1 : 1121
size of bag at timestep : 0 : 1121
size of bag at timestep : 0 : 1121

 # 1122 41323185 -0,030525 0,030525 2size of bag at timestep : 2 : 1122
size of bag at timestep : 2 : 1122
size of bag at timestep : 1 : 1122
size of bag at timestep : 1 : 1122
size of bag at timestep : 0 : 1122
size of bag at timestep : 0 : 1122

 # 1123 41360693 -0,030525 0,030525 2size of bag at timestep : 2 : 1123
size of bag at timestep : 2 : 1123
size of bag at timestep : 1 : 1123
size of bag at timestep : 1 : 1123
size of bag at timestep : 0 : 1123
size of bag at timestep : 0 : 1123

 # 1124 41400492 -0,030525 0,030525 2size of bag at timestep : 2 : 1124
size of bag at timestep : 2 : 1124
size of bag at timestep : 1 : 1124
size of bag at timestep : 1 : 1124
size of bag at timestep : 0 : 1124
size of bag at timestep : 0 : 1124

 # 1125 41440966 -0,030525 0,030525 2size of bag at timestep : 2 : 1125
size of bag at timestep : 2 : 1125
size of bag at timestep : 1 : 1125
size of bag at timestep : 1 : 1125
size of bag at timestep : 0 : 1125
size of bag at timestep : 0 : 1125

 # 1126 41481475 -0,030525 0,030525 2size of bag at timestep : 2 : 1126
size of bag at timestep : 2 : 1126
size of bag at timestep : 1 : 1126
size of bag at timestep : 1 : 1126
size of bag at timestep : 0 : 1126
size of bag at timestep : 0 : 1126

 # 1127 41521678 -0,030525 0,030525 2size of bag at timestep : 2 : 1127
size of bag at timestep : 2 : 1127
size of bag at timestep : 1 : 1127
size of bag at timestep : 1 : 1127
size of bag at timestep : 0 : 1127
size of bag at timestep : 0 : 1127

 # 1128 41560236 -0,030525 0,030525 2size of bag at timestep : 2 : 1128
size of bag at timestep : 2 : 1128
size of bag at timestep : 1 : 1128
size of bag at timestep : 1 : 1128
size of bag at timestep : 0 : 1128
size of bag at timestep : 0 : 1128

 # 1129 41599427 -0,030525 0,030525 2size of bag at timestep : 2 : 1129
size of bag at timestep : 2 : 1129
size of bag at timestep : 1 : 1129
size of bag at timestep : 1 : 1129
size of bag at timestep : 0 : 1129
size of bag at timestep : 0 : 1129

 # 1130 41640221 -0,030525 0,030525 2size of bag at timestep : 2 : 1130
size of bag at timestep : 2 : 1130
size of bag at timestep : 1 : 1130
size of bag at timestep : 1 : 1130
size of bag at timestep : 0 : 1130
size of bag at timestep : 0 : 1130

 # 1131 41680362 -0,030525 0,030525 2size of bag at timestep : 2 : 1131
size of bag at timestep : 2 : 1131
size of bag at timestep : 1 : 1131
size of bag at timestep : 1 : 1131
size of bag at timestep : 0 : 1131
size of bag at timestep : 0 : 1131

 # 1132 41719318 -0,030525 0,030525 2size of bag at timestep : 2 : 1132
size of bag at timestep : 2 : 1132
size of bag at timestep : 1 : 1132
size of bag at timestep : 1 : 1132
size of bag at timestep : 0 : 1132
size of bag at timestep : 0 : 1132

 # 1133 41757995 -0,030525 0,030525 2size of bag at timestep : 2 : 1133
size of bag at timestep : 2 : 1133
size of bag at timestep : 1 : 1133
size of bag at timestep : 1 : 1133
size of bag at timestep : 0 : 1133
size of bag at timestep : 0 : 1133

 # 1134 41796755 -0,030525 0,030525 2size of bag at timestep : 2 : 1134
size of bag at timestep : 2 : 1134
size of bag at timestep : 1 : 1134
size of bag at timestep : 1 : 1134
size of bag at timestep : 0 : 1134
size of bag at timestep : 0 : 1134

 # 1135 41837412 -0,030525 0,030525 2size of bag at timestep : 2 : 1135
size of bag at timestep : 2 : 1135
size of bag at timestep : 1 : 1135
size of bag at timestep : 1 : 1135
size of bag at timestep : 0 : 1135
size of bag at timestep : 0 : 1135

 # 1136 41877145 -0,030525 0,030525 2size of bag at timestep : 2 : 1136
size of bag at timestep : 2 : 1136
size of bag at timestep : 1 : 1136
size of bag at timestep : 1 : 1136
size of bag at timestep : 0 : 1136
size of bag at timestep : 0 : 1136

 # 1137 41915227 -0,030525 0,030525 2size of bag at timestep : 2 : 1137
size of bag at timestep : 2 : 1137
size of bag at timestep : 1 : 1137
size of bag at timestep : 1 : 1137
size of bag at timestep : 0 : 1137
size of bag at timestep : 0 : 1137

 # 1138 41954076 -0,030525 0,030525 2size of bag at timestep : 2 : 1138
size of bag at timestep : 2 : 1138
size of bag at timestep : 1 : 1138
size of bag at timestep : 1 : 1138
size of bag at timestep : 0 : 1138
size of bag at timestep : 0 : 1138

 # 1139 41993192 -0,030525 0,030525 2size of bag at timestep : 2 : 1139
size of bag at timestep : 2 : 1139
size of bag at timestep : 1 : 1139
size of bag at timestep : 1 : 1139
size of bag at timestep : 0 : 1139
size of bag at timestep : 0 : 1139

 # 1140 42033062 -0,030525 0,030525 2size of bag at timestep : 2 : 1140
size of bag at timestep : 2 : 1140
size of bag at timestep : 1 : 1140
size of bag at timestep : 1 : 1140
size of bag at timestep : 0 : 1140
size of bag at timestep : 0 : 1140

 # 1141 42072514 -0,030525 0,030525 2size of bag at timestep : 2 : 1141
size of bag at timestep : 2 : 1141
size of bag at timestep : 1 : 1141
size of bag at timestep : 1 : 1141
size of bag at timestep : 0 : 1141
size of bag at timestep : 0 : 1141

 # 1142 42112162 -0,030525 0,030525 2size of bag at timestep : 2 : 1142
size of bag at timestep : 2 : 1142
size of bag at timestep : 1 : 1142
size of bag at timestep : 1 : 1142
size of bag at timestep : 0 : 1142
size of bag at timestep : 0 : 1142

 # 1143 42154890 -0,030525 0,030525 2size of bag at timestep : 2 : 1143
size of bag at timestep : 2 : 1143
size of bag at timestep : 1 : 1143
size of bag at timestep : 1 : 1143
size of bag at timestep : 0 : 1143
size of bag at timestep : 0 : 1143

 # 1144 42195186 -0,030525 0,030525 2size of bag at timestep : 2 : 1144
size of bag at timestep : 2 : 1144
size of bag at timestep : 1 : 1144
size of bag at timestep : 1 : 1144
size of bag at timestep : 0 : 1144
size of bag at timestep : 0 : 1144

 # 1145 42235247 -0,030525 0,030525 2size of bag at timestep : 2 : 1145
size of bag at timestep : 2 : 1145
size of bag at timestep : 1 : 1145
size of bag at timestep : 1 : 1145
size of bag at timestep : 0 : 1145
size of bag at timestep : 0 : 1145

 # 1146 42274784 -0,030525 0,030525 2size of bag at timestep : 2 : 1146
size of bag at timestep : 2 : 1146
size of bag at timestep : 1 : 1146
size of bag at timestep : 1 : 1146
size of bag at timestep : 0 : 1146
size of bag at timestep : 0 : 1146

 # 1147 42315224 -0,030525 0,030525 2size of bag at timestep : 2 : 1147
size of bag at timestep : 2 : 1147
size of bag at timestep : 1 : 1147
size of bag at timestep : 1 : 1147
size of bag at timestep : 0 : 1147
size of bag at timestep : 0 : 1147

 # 1148 42357223 -0,030525 0,030525 2size of bag at timestep : 2 : 1148
size of bag at timestep : 2 : 1148
size of bag at timestep : 1 : 1148
size of bag at timestep : 1 : 1148
size of bag at timestep : 0 : 1148
size of bag at timestep : 0 : 1148

 # 1149 42398148 -0,030525 0,030525 2size of bag at timestep : 2 : 1149
size of bag at timestep : 2 : 1149
size of bag at timestep : 1 : 1149
size of bag at timestep : 1 : 1149
size of bag at timestep : 0 : 1149
size of bag at timestep : 0 : 1149

 # 1150 42438223 -0,030525 0,030525 2size of bag at timestep : 2 : 1150
size of bag at timestep : 2 : 1150
size of bag at timestep : 1 : 1150
size of bag at timestep : 1 : 1150
size of bag at timestep : 0 : 1150
size of bag at timestep : 0 : 1150

 # 1151 42479224 -0,030525 0,030525 2size of bag at timestep : 2 : 1151
size of bag at timestep : 2 : 1151
size of bag at timestep : 1 : 1151
size of bag at timestep : 1 : 1151
size of bag at timestep : 0 : 1151
size of bag at timestep : 0 : 1151

 # 1152 42519190 -0,030525 0,030525 2size of bag at timestep : 2 : 1152
size of bag at timestep : 2 : 1152
size of bag at timestep : 1 : 1152
size of bag at timestep : 1 : 1152
size of bag at timestep : 0 : 1152
size of bag at timestep : 0 : 1152

 # 1153 42559735 -0,030525 0,030525 2size of bag at timestep : 2 : 1153
size of bag at timestep : 2 : 1153
size of bag at timestep : 1 : 1153
size of bag at timestep : 1 : 1153
size of bag at timestep : 0 : 1153
size of bag at timestep : 0 : 1153

 # 1154 42600395 -0,030525 0,030525 2size of bag at timestep : 2 : 1154
size of bag at timestep : 2 : 1154
size of bag at timestep : 1 : 1154
size of bag at timestep : 1 : 1154
size of bag at timestep : 0 : 1154
size of bag at timestep : 0 : 1154

 # 1155 42640909 -0,030525 0,030525 2size of bag at timestep : 2 : 1155
size of bag at timestep : 2 : 1155
size of bag at timestep : 1 : 1155
size of bag at timestep : 1 : 1155
size of bag at timestep : 0 : 1155
size of bag at timestep : 0 : 1155

 # 1156 42680876 -0,030525 0,030525 2size of bag at timestep : 2 : 1156
size of bag at timestep : 2 : 1156
size of bag at timestep : 1 : 1156
size of bag at timestep : 1 : 1156
size of bag at timestep : 0 : 1156
size of bag at timestep : 0 : 1156

 # 1157 42721434 -0,030525 0,030525 2size of bag at timestep : 2 : 1157
size of bag at timestep : 2 : 1157
size of bag at timestep : 1 : 1157
size of bag at timestep : 1 : 1157
size of bag at timestep : 0 : 1157
size of bag at timestep : 0 : 1157

 # 1158 42764371 -0,030525 0,030525 2size of bag at timestep : 2 : 1158
size of bag at timestep : 2 : 1158
size of bag at timestep : 1 : 1158
size of bag at timestep : 1 : 1158
size of bag at timestep : 0 : 1158
size of bag at timestep : 0 : 1158

 # 1159 42807549 -0,030525 0,030525 2size of bag at timestep : 2 : 1159
size of bag at timestep : 2 : 1159
size of bag at timestep : 1 : 1159
size of bag at timestep : 1 : 1159
size of bag at timestep : 0 : 1159
size of bag at timestep : 0 : 1159

 # 1160 42850442 -0,030525 0,030525 2size of bag at timestep : 2 : 1160
size of bag at timestep : 2 : 1160
size of bag at timestep : 1 : 1160
size of bag at timestep : 1 : 1160
size of bag at timestep : 0 : 1160
size of bag at timestep : 0 : 1160

 # 1161 42892222 -0,030525 0,030525 2size of bag at timestep : 2 : 1161
size of bag at timestep : 2 : 1161
size of bag at timestep : 1 : 1161
size of bag at timestep : 1 : 1161
size of bag at timestep : 0 : 1161
size of bag at timestep : 0 : 1161

 # 1162 42934407 -0,030525 0,030525 2size of bag at timestep : 2 : 1162
size of bag at timestep : 2 : 1162
size of bag at timestep : 1 : 1162
size of bag at timestep : 1 : 1162
size of bag at timestep : 0 : 1162
size of bag at timestep : 0 : 1162

 # 1163 42976883 -0,030525 0,030525 2size of bag at timestep : 2 : 1163
size of bag at timestep : 2 : 1163
size of bag at timestep : 1 : 1163
size of bag at timestep : 1 : 1163
size of bag at timestep : 0 : 1163
size of bag at timestep : 0 : 1163

 # 1164 43018283 -0,030525 0,030525 2size of bag at timestep : 2 : 1164
size of bag at timestep : 2 : 1164
size of bag at timestep : 1 : 1164
size of bag at timestep : 1 : 1164
size of bag at timestep : 0 : 1164
size of bag at timestep : 0 : 1164

 # 1165 43061788 -0,030525 0,030525 2size of bag at timestep : 2 : 1165
size of bag at timestep : 2 : 1165
size of bag at timestep : 1 : 1165
size of bag at timestep : 1 : 1165
size of bag at timestep : 0 : 1165
size of bag at timestep : 0 : 1165

 # 1166 43104278 -0,030513 0,030513 2size of bag at timestep : 2 : 1166
size of bag at timestep : 2 : 1166
size of bag at timestep : 1 : 1166
size of bag at timestep : 1 : 1166
size of bag at timestep : 0 : 1166
size of bag at timestep : 0 : 1166

 # 1167 43146747 -0,030513 0,030513 2size of bag at timestep : 2 : 1167
size of bag at timestep : 2 : 1167
size of bag at timestep : 1 : 1167
size of bag at timestep : 1 : 1167
size of bag at timestep : 0 : 1167
size of bag at timestep : 0 : 1167

 # 1168 43187972 -0,030513 0,030513 2size of bag at timestep : 2 : 1168
size of bag at timestep : 2 : 1168
size of bag at timestep : 1 : 1168
size of bag at timestep : 1 : 1168
size of bag at timestep : 0 : 1168
size of bag at timestep : 0 : 1168

 # 1169 43228073 -0,030513 0,030513 2size of bag at timestep : 2 : 1169
size of bag at timestep : 2 : 1169
size of bag at timestep : 1 : 1169
size of bag at timestep : 1 : 1169
size of bag at timestep : 0 : 1169
size of bag at timestep : 0 : 1169

 # 1170 43269578 -0,030513 0,030513 2size of bag at timestep : 2 : 1170
size of bag at timestep : 2 : 1170
size of bag at timestep : 1 : 1170
size of bag at timestep : 1 : 1170
size of bag at timestep : 0 : 1170
size of bag at timestep : 0 : 1170

 # 1171 43313338 -0,030513 0,030513 2size of bag at timestep : 2 : 1171
size of bag at timestep : 2 : 1171
size of bag at timestep : 1 : 1171
size of bag at timestep : 1 : 1171
size of bag at timestep : 0 : 1171
size of bag at timestep : 0 : 1171

 # 1172 43355580 -0,030513 0,030513 2size of bag at timestep : 2 : 1172
size of bag at timestep : 2 : 1172
size of bag at timestep : 1 : 1172
size of bag at timestep : 1 : 1172
size of bag at timestep : 0 : 1172
size of bag at timestep : 0 : 1172

 # 1173 43396153 -0,030513 0,030513 2size of bag at timestep : 2 : 1173
size of bag at timestep : 2 : 1173
size of bag at timestep : 1 : 1173
size of bag at timestep : 1 : 1173
size of bag at timestep : 0 : 1173
size of bag at timestep : 0 : 1173

 # 1174 43438499 -0,030513 0,030513 2size of bag at timestep : 2 : 1174
size of bag at timestep : 2 : 1174
size of bag at timestep : 1 : 1174
size of bag at timestep : 1 : 1174
size of bag at timestep : 0 : 1174
size of bag at timestep : 0 : 1174

 # 1175 43481971 -0,030513 0,030513 2size of bag at timestep : 2 : 1175
size of bag at timestep : 2 : 1175
size of bag at timestep : 1 : 1175
size of bag at timestep : 1 : 1175
size of bag at timestep : 0 : 1175
size of bag at timestep : 0 : 1175

 # 1176 43522446 -0,030513 0,030513 2size of bag at timestep : 2 : 1176
size of bag at timestep : 2 : 1176
size of bag at timestep : 1 : 1176
size of bag at timestep : 1 : 1176
size of bag at timestep : 0 : 1176
size of bag at timestep : 0 : 1176

 # 1177 43563495 -0,030513 0,030513 2size of bag at timestep : 2 : 1177
size of bag at timestep : 2 : 1177
size of bag at timestep : 1 : 1177
size of bag at timestep : 1 : 1177
size of bag at timestep : 0 : 1177
size of bag at timestep : 0 : 1177

 # 1178 43603275 -0,030513 0,030513 2size of bag at timestep : 2 : 1178
size of bag at timestep : 2 : 1178
size of bag at timestep : 1 : 1178
size of bag at timestep : 1 : 1178
size of bag at timestep : 0 : 1178
size of bag at timestep : 0 : 1178

 # 1179 43645322 -0,030513 0,030513 2size of bag at timestep : 2 : 1179
size of bag at timestep : 2 : 1179
size of bag at timestep : 1 : 1179
size of bag at timestep : 1 : 1179
size of bag at timestep : 0 : 1179
size of bag at timestep : 0 : 1179

 # 1180 43687057 -0,030513 0,030513 2size of bag at timestep : 2 : 1180
size of bag at timestep : 2 : 1180
size of bag at timestep : 1 : 1180
size of bag at timestep : 1 : 1180
size of bag at timestep : 0 : 1180
size of bag at timestep : 0 : 1180

 # 1181 43729539 -0,030513 0,030513 2size of bag at timestep : 2 : 1181
size of bag at timestep : 2 : 1181
size of bag at timestep : 1 : 1181
size of bag at timestep : 1 : 1181
size of bag at timestep : 0 : 1181
size of bag at timestep : 0 : 1181

 # 1182 43772792 -0,030513 0,030513 2size of bag at timestep : 2 : 1182
size of bag at timestep : 2 : 1182
size of bag at timestep : 1 : 1182
size of bag at timestep : 1 : 1182
size of bag at timestep : 0 : 1182
size of bag at timestep : 0 : 1182

 # 1183 43816211 -0,030513 0,030513 2size of bag at timestep : 2 : 1183
size of bag at timestep : 2 : 1183
size of bag at timestep : 1 : 1183
size of bag at timestep : 1 : 1183
size of bag at timestep : 0 : 1183
size of bag at timestep : 0 : 1183

 # 1184 43858775 -0,030513 0,030513 2size of bag at timestep : 2 : 1184
size of bag at timestep : 2 : 1184
size of bag at timestep : 1 : 1184
size of bag at timestep : 1 : 1184
size of bag at timestep : 0 : 1184
size of bag at timestep : 0 : 1184

 # 1185 43901363 -0,030389 0,030389 2size of bag at timestep : 2 : 1185
size of bag at timestep : 2 : 1185
size of bag at timestep : 1 : 1185
size of bag at timestep : 1 : 1185
size of bag at timestep : 0 : 1185
size of bag at timestep : 0 : 1185

 # 1186 43942121 -0,030389 0,030389 2size of bag at timestep : 2 : 1186
size of bag at timestep : 2 : 1186
size of bag at timestep : 1 : 1186
size of bag at timestep : 1 : 1186
size of bag at timestep : 0 : 1186
size of bag at timestep : 0 : 1186

 # 1187 43983331 -0,030389 0,030389 2size of bag at timestep : 2 : 1187
size of bag at timestep : 2 : 1187
size of bag at timestep : 1 : 1187
size of bag at timestep : 1 : 1187
size of bag at timestep : 0 : 1187
size of bag at timestep : 0 : 1187

 # 1188 44024559 -0,030389 0,030389 2size of bag at timestep : 2 : 1188
size of bag at timestep : 2 : 1188
size of bag at timestep : 1 : 1188
size of bag at timestep : 1 : 1188
size of bag at timestep : 0 : 1188
size of bag at timestep : 0 : 1188

 # 1189 44064771 -0,030389 0,030389 2size of bag at timestep : 2 : 1189
size of bag at timestep : 2 : 1189
size of bag at timestep : 1 : 1189
size of bag at timestep : 1 : 1189
size of bag at timestep : 0 : 1189
size of bag at timestep : 0 : 1189

 # 1190 44104065 -0,030389 0,030389 2size of bag at timestep : 2 : 1190
size of bag at timestep : 2 : 1190
size of bag at timestep : 1 : 1190
size of bag at timestep : 1 : 1190
size of bag at timestep : 0 : 1190
size of bag at timestep : 0 : 1190

 # 1191 44146586 -0,030389 0,030389 2size of bag at timestep : 2 : 1191
size of bag at timestep : 2 : 1191
size of bag at timestep : 1 : 1191
size of bag at timestep : 1 : 1191
size of bag at timestep : 0 : 1191
size of bag at timestep : 0 : 1191

 # 1192 44188677 -0,030389 0,030389 2size of bag at timestep : 2 : 1192
size of bag at timestep : 2 : 1192
size of bag at timestep : 1 : 1192
size of bag at timestep : 1 : 1192
size of bag at timestep : 0 : 1192
size of bag at timestep : 0 : 1192

 # 1193 44229966 -0,030389 0,030389 2size of bag at timestep : 2 : 1193
size of bag at timestep : 2 : 1193
size of bag at timestep : 1 : 1193
size of bag at timestep : 1 : 1193
size of bag at timestep : 0 : 1193
size of bag at timestep : 0 : 1193

 # 1194 44271302 -0,030389 0,030389 2size of bag at timestep : 2 : 1194
size of bag at timestep : 2 : 1194
size of bag at timestep : 1 : 1194
size of bag at timestep : 1 : 1194
size of bag at timestep : 0 : 1194
size of bag at timestep : 0 : 1194

 # 1195 44314449 -0,030389 0,030389 2size of bag at timestep : 2 : 1195
size of bag at timestep : 2 : 1195
size of bag at timestep : 1 : 1195
size of bag at timestep : 1 : 1195
size of bag at timestep : 0 : 1195
size of bag at timestep : 0 : 1195

 # 1196 44356692 -0,030389 0,030389 2size of bag at timestep : 2 : 1196
size of bag at timestep : 2 : 1196
size of bag at timestep : 1 : 1196
size of bag at timestep : 1 : 1196
size of bag at timestep : 0 : 1196
size of bag at timestep : 0 : 1196

 # 1197 44397948 -0,030389 0,030389 2size of bag at timestep : 2 : 1197
size of bag at timestep : 2 : 1197
size of bag at timestep : 1 : 1197
size of bag at timestep : 1 : 1197
size of bag at timestep : 0 : 1197
size of bag at timestep : 0 : 1197

 # 1198 44439509 -0,030389 0,030389 2size of bag at timestep : 2 : 1198
size of bag at timestep : 2 : 1198
size of bag at timestep : 1 : 1198
size of bag at timestep : 1 : 1198
size of bag at timestep : 0 : 1198
size of bag at timestep : 0 : 1198

 # 1199 44481438 -0,030389 0,030389 2size of bag at timestep : 2 : 1199
size of bag at timestep : 2 : 1199
size of bag at timestep : 1 : 1199
size of bag at timestep : 1 : 1199
size of bag at timestep : 0 : 1199
size of bag at timestep : 0 : 1199

 # 1200 44522473 -0,030389 0,030389 2size of bag at timestep : 2 : 1200
size of bag at timestep : 2 : 1200
size of bag at timestep : 1 : 1200
size of bag at timestep : 1 : 1200
size of bag at timestep : 0 : 1200
size of bag at timestep : 0 : 1200

 # 1201 44565002 -0,030389 0,030389 2size of bag at timestep : 2 : 1201
size of bag at timestep : 2 : 1201
size of bag at timestep : 1 : 1201
size of bag at timestep : 1 : 1201
size of bag at timestep : 0 : 1201
size of bag at timestep : 0 : 1201

 # 1202 44609900 -0,030389 0,030389 2size of bag at timestep : 2 : 1202
size of bag at timestep : 2 : 1202
size of bag at timestep : 1 : 1202
size of bag at timestep : 1 : 1202
size of bag at timestep : 0 : 1202
size of bag at timestep : 0 : 1202

 # 1203 44652366 -0,030389 0,030389 2size of bag at timestep : 2 : 1203
size of bag at timestep : 2 : 1203
size of bag at timestep : 1 : 1203
size of bag at timestep : 1 : 1203
size of bag at timestep : 0 : 1203
size of bag at timestep : 0 : 1203

 # 1204 44695930 -0,030389 0,030389 2size of bag at timestep : 2 : 1204
size of bag at timestep : 2 : 1204
size of bag at timestep : 1 : 1204
size of bag at timestep : 1 : 1204
size of bag at timestep : 0 : 1204
size of bag at timestep : 0 : 1204

 # 1205 44738310 -0,030389 0,030389 2size of bag at timestep : 2 : 1205
size of bag at timestep : 2 : 1205
size of bag at timestep : 1 : 1205
size of bag at timestep : 1 : 1205
size of bag at timestep : 0 : 1205
size of bag at timestep : 0 : 1205

 # 1206 44780545 -0,030389 0,030389 2size of bag at timestep : 2 : 1206
size of bag at timestep : 2 : 1206
size of bag at timestep : 1 : 1206
size of bag at timestep : 1 : 1206
size of bag at timestep : 0 : 1206
size of bag at timestep : 0 : 1206

 # 1207 44822479 -0,030389 0,030389 2size of bag at timestep : 2 : 1207
size of bag at timestep : 2 : 1207
size of bag at timestep : 1 : 1207
size of bag at timestep : 1 : 1207
size of bag at timestep : 0 : 1207
size of bag at timestep : 0 : 1207

 # 1208 44864311 -0,030389 0,030389 2size of bag at timestep : 2 : 1208
size of bag at timestep : 2 : 1208
size of bag at timestep : 1 : 1208
size of bag at timestep : 1 : 1208
size of bag at timestep : 0 : 1208
size of bag at timestep : 0 : 1208

 # 1209 44909182 -0,030389 0,030389 2size of bag at timestep : 2 : 1209
size of bag at timestep : 2 : 1209
size of bag at timestep : 1 : 1209
size of bag at timestep : 1 : 1209
size of bag at timestep : 0 : 1209
size of bag at timestep : 0 : 1209

 # 1210 44952894 -0,030389 0,030389 2size of bag at timestep : 2 : 1210
size of bag at timestep : 2 : 1210
size of bag at timestep : 1 : 1210
size of bag at timestep : 1 : 1210
size of bag at timestep : 0 : 1210
size of bag at timestep : 0 : 1210

 # 1211 44995689 -0,030389 0,030389 2size of bag at timestep : 2 : 1211
size of bag at timestep : 2 : 1211
size of bag at timestep : 1 : 1211
size of bag at timestep : 1 : 1211
size of bag at timestep : 0 : 1211
size of bag at timestep : 0 : 1211

 # 1212 45039536 -0,030389 0,030389 2size of bag at timestep : 2 : 1212
size of bag at timestep : 2 : 1212
size of bag at timestep : 1 : 1212
size of bag at timestep : 1 : 1212
size of bag at timestep : 0 : 1212
size of bag at timestep : 0 : 1212

 # 1213 45084730 -0,030389 0,030389 2size of bag at timestep : 2 : 1213
size of bag at timestep : 2 : 1213
size of bag at timestep : 1 : 1213
size of bag at timestep : 1 : 1213
size of bag at timestep : 0 : 1213
size of bag at timestep : 0 : 1213

 # 1214 45129586 -0,030389 0,030389 2size of bag at timestep : 2 : 1214
size of bag at timestep : 2 : 1214
size of bag at timestep : 1 : 1214
size of bag at timestep : 1 : 1214
size of bag at timestep : 0 : 1214
size of bag at timestep : 0 : 1214

 # 1215 45205835 -0,029404 0,029404 2size of bag at timestep : 2 : 1215
size of bag at timestep : 2 : 1215
size of bag at timestep : 1 : 1215
size of bag at timestep : 1 : 1215
size of bag at timestep : 0 : 1215
size of bag at timestep : 0 : 1215

 # 1216 45279286 -0,029404 0,029404 2size of bag at timestep : 2 : 1216
size of bag at timestep : 2 : 1216
size of bag at timestep : 1 : 1216
size of bag at timestep : 1 : 1216
size of bag at timestep : 0 : 1216
size of bag at timestep : 0 : 1216

 # 1217 45354500 -0,029404 0,029404 2size of bag at timestep : 2 : 1217
size of bag at timestep : 2 : 1217
size of bag at timestep : 1 : 1217
size of bag at timestep : 1 : 1217
size of bag at timestep : 0 : 1217
size of bag at timestep : 0 : 1217

 # 1218 45429987 -0,029404 0,029404 2size of bag at timestep : 2 : 1218
size of bag at timestep : 2 : 1218
size of bag at timestep : 1 : 1218
size of bag at timestep : 1 : 1218
size of bag at timestep : 0 : 1218
size of bag at timestep : 0 : 1218

 # 1219 45506313 -0,029404 0,029404 2size of bag at timestep : 2 : 1219
size of bag at timestep : 2 : 1219
size of bag at timestep : 1 : 1219
size of bag at timestep : 1 : 1219
size of bag at timestep : 0 : 1219
size of bag at timestep : 0 : 1219

 # 1220 45582219 -0,029404 0,029404 2size of bag at timestep : 2 : 1220
size of bag at timestep : 2 : 1220
size of bag at timestep : 1 : 1220
size of bag at timestep : 1 : 1220
size of bag at timestep : 0 : 1220
size of bag at timestep : 0 : 1220

 # 1221 45659594 -0,029404 0,029404 2size of bag at timestep : 2 : 1221
size of bag at timestep : 2 : 1221
size of bag at timestep : 1 : 1221
size of bag at timestep : 1 : 1221
size of bag at timestep : 0 : 1221
size of bag at timestep : 0 : 1221

 # 1222 45734695 -0,029404 0,029404 2size of bag at timestep : 2 : 1222
size of bag at timestep : 2 : 1222
size of bag at timestep : 1 : 1222
size of bag at timestep : 1 : 1222
size of bag at timestep : 0 : 1222
size of bag at timestep : 0 : 1222

 # 1223 45809775 -0,029404 0,029404 2size of bag at timestep : 2 : 1223
size of bag at timestep : 2 : 1223
size of bag at timestep : 1 : 1223
size of bag at timestep : 1 : 1223
size of bag at timestep : 0 : 1223
size of bag at timestep : 0 : 1223

 # 1224 45889457 -0,029404 0,029404 2size of bag at timestep : 2 : 1224
size of bag at timestep : 2 : 1224
size of bag at timestep : 1 : 1224
size of bag at timestep : 1 : 1224
size of bag at timestep : 0 : 1224
size of bag at timestep : 0 : 1224

 # 1225 45967593 -0,029404 0,029404 2size of bag at timestep : 2 : 1225
size of bag at timestep : 2 : 1225
size of bag at timestep : 1 : 1225
size of bag at timestep : 1 : 1225
size of bag at timestep : 0 : 1225
size of bag at timestep : 0 : 1225

 # 1226 46045453 -0,029404 0,029404 2size of bag at timestep : 2 : 1226
size of bag at timestep : 2 : 1226
size of bag at timestep : 1 : 1226
size of bag at timestep : 1 : 1226
size of bag at timestep : 0 : 1226
size of bag at timestep : 0 : 1226

 # 1227 46121988 -0,029404 0,029404 2size of bag at timestep : 2 : 1227
size of bag at timestep : 2 : 1227
size of bag at timestep : 1 : 1227
size of bag at timestep : 1 : 1227
size of bag at timestep : 0 : 1227
size of bag at timestep : 0 : 1227

 # 1228 46197855 -0,029404 0,029404 2size of bag at timestep : 2 : 1228
size of bag at timestep : 2 : 1228
size of bag at timestep : 1 : 1228
size of bag at timestep : 1 : 1228
size of bag at timestep : 0 : 1228
size of bag at timestep : 0 : 1228

 # 1229 46277700 -0,029404 0,029404 2size of bag at timestep : 2 : 1229
size of bag at timestep : 2 : 1229
size of bag at timestep : 1 : 1229
size of bag at timestep : 1 : 1229
size of bag at timestep : 0 : 1229
size of bag at timestep : 0 : 1229

 # 1230 46352979 -0,029404 0,029404 2size of bag at timestep : 2 : 1230
size of bag at timestep : 2 : 1230
size of bag at timestep : 1 : 1230
size of bag at timestep : 1 : 1230
size of bag at timestep : 0 : 1230
size of bag at timestep : 0 : 1230

 # 1231 46432243 -0,029404 0,029404 2size of bag at timestep : 2 : 1231
size of bag at timestep : 2 : 1231
size of bag at timestep : 1 : 1231
size of bag at timestep : 1 : 1231
size of bag at timestep : 0 : 1231
size of bag at timestep : 0 : 1231

 # 1232 46512802 -0,029404 0,029404 2size of bag at timestep : 2 : 1232
size of bag at timestep : 2 : 1232
size of bag at timestep : 1 : 1232
size of bag at timestep : 1 : 1232
size of bag at timestep : 0 : 1232
size of bag at timestep : 0 : 1232

 # 1233 46592583 -0,029404 0,029404 2size of bag at timestep : 2 : 1233
size of bag at timestep : 2 : 1233
size of bag at timestep : 1 : 1233
size of bag at timestep : 1 : 1233
size of bag at timestep : 0 : 1233
size of bag at timestep : 0 : 1233

 # 1234 46667737 -0,029404 0,029404 2size of bag at timestep : 2 : 1234
size of bag at timestep : 2 : 1234
size of bag at timestep : 1 : 1234
size of bag at timestep : 1 : 1234
size of bag at timestep : 0 : 1234
size of bag at timestep : 0 : 1234

 # 1235 46747112 -0,029404 0,029404 2size of bag at timestep : 2 : 1235
size of bag at timestep : 2 : 1235
size of bag at timestep : 1 : 1235
size of bag at timestep : 1 : 1235
size of bag at timestep : 0 : 1235
size of bag at timestep : 0 : 1235

 # 1236 46824446 -0,029404 0,029404 2size of bag at timestep : 2 : 1236
size of bag at timestep : 2 : 1236
size of bag at timestep : 1 : 1236
size of bag at timestep : 1 : 1236
size of bag at timestep : 0 : 1236
size of bag at timestep : 0 : 1236

 # 1237 46903061 -0,029404 0,029404 2size of bag at timestep : 2 : 1237
size of bag at timestep : 2 : 1237
size of bag at timestep : 1 : 1237
size of bag at timestep : 1 : 1237
size of bag at timestep : 0 : 1237
size of bag at timestep : 0 : 1237

 # 1238 46982608 -0,029404 0,029404 2size of bag at timestep : 2 : 1238
size of bag at timestep : 2 : 1238
size of bag at timestep : 1 : 1238
size of bag at timestep : 1 : 1238
size of bag at timestep : 0 : 1238
size of bag at timestep : 0 : 1238

 # 1239 47060306 -0,029404 0,029404 2size of bag at timestep : 2 : 1239
size of bag at timestep : 2 : 1239
size of bag at timestep : 1 : 1239
size of bag at timestep : 1 : 1239
size of bag at timestep : 0 : 1239
size of bag at timestep : 0 : 1239

 # 1240 47139975 -0,029404 0,029404 2size of bag at timestep : 2 : 1240
size of bag at timestep : 2 : 1240
size of bag at timestep : 1 : 1240
size of bag at timestep : 1 : 1240
size of bag at timestep : 0 : 1240
size of bag at timestep : 0 : 1240

 # 1241 47218568 -0,029404 0,029404 2size of bag at timestep : 2 : 1241
size of bag at timestep : 2 : 1241
size of bag at timestep : 1 : 1241
size of bag at timestep : 1 : 1241
size of bag at timestep : 0 : 1241
size of bag at timestep : 0 : 1241

 # 1242 47295493 -0,029404 0,029404 2size of bag at timestep : 2 : 1242
size of bag at timestep : 2 : 1242
size of bag at timestep : 1 : 1242
size of bag at timestep : 1 : 1242
size of bag at timestep : 0 : 1242
size of bag at timestep : 0 : 1242

 # 1243 47374029 -0,029404 0,029404 2size of bag at timestep : 2 : 1243
size of bag at timestep : 2 : 1243
size of bag at timestep : 1 : 1243
size of bag at timestep : 1 : 1243
size of bag at timestep : 0 : 1243
size of bag at timestep : 0 : 1243

 # 1244 47456086 -0,029404 0,029404 2size of bag at timestep : 2 : 1244
size of bag at timestep : 2 : 1244
size of bag at timestep : 1 : 1244
size of bag at timestep : 1 : 1244
size of bag at timestep : 0 : 1244
size of bag at timestep : 0 : 1244

 # 1245 47534357 -0,029404 0,029404 2size of bag at timestep : 2 : 1245
size of bag at timestep : 2 : 1245
size of bag at timestep : 1 : 1245
size of bag at timestep : 1 : 1245
size of bag at timestep : 0 : 1245
size of bag at timestep : 0 : 1245

 # 1246 47611211 -0,029394 0,029394 2size of bag at timestep : 2 : 1246
size of bag at timestep : 2 : 1246
size of bag at timestep : 1 : 1246
size of bag at timestep : 1 : 1246
size of bag at timestep : 0 : 1246
size of bag at timestep : 0 : 1246

 # 1247 47690786 -0,029394 0,029394 2size of bag at timestep : 2 : 1247
size of bag at timestep : 2 : 1247
size of bag at timestep : 1 : 1247
size of bag at timestep : 1 : 1247
size of bag at timestep : 0 : 1247
size of bag at timestep : 0 : 1247

 # 1248 47773119 -0,029394 0,029394 2size of bag at timestep : 2 : 1248
size of bag at timestep : 2 : 1248
size of bag at timestep : 1 : 1248
size of bag at timestep : 1 : 1248
size of bag at timestep : 0 : 1248
size of bag at timestep : 0 : 1248

 # 1249 47853100 -0,029394 0,029394 2size of bag at timestep : 2 : 1249
size of bag at timestep : 2 : 1249
size of bag at timestep : 1 : 1249
size of bag at timestep : 1 : 1249
size of bag at timestep : 0 : 1249
size of bag at timestep : 0 : 1249

 # 1250 47931725 -0,029394 0,029394 2size of bag at timestep : 2 : 1250
size of bag at timestep : 2 : 1250
size of bag at timestep : 1 : 1250
size of bag at timestep : 1 : 1250
size of bag at timestep : 0 : 1250
size of bag at timestep : 0 : 1250

 # 1251 48010219 -0,029394 0,029394 2size of bag at timestep : 2 : 1251
size of bag at timestep : 2 : 1251
size of bag at timestep : 1 : 1251
size of bag at timestep : 1 : 1251
size of bag at timestep : 0 : 1251
size of bag at timestep : 0 : 1251

 # 1252 48087829 -0,029394 0,029394 2size of bag at timestep : 2 : 1252
size of bag at timestep : 2 : 1252
size of bag at timestep : 1 : 1252
size of bag at timestep : 1 : 1252
size of bag at timestep : 0 : 1252
size of bag at timestep : 0 : 1252

 # 1253 48166954 -0,029394 0,029394 2size of bag at timestep : 2 : 1253
size of bag at timestep : 2 : 1253
size of bag at timestep : 1 : 1253
size of bag at timestep : 1 : 1253
size of bag at timestep : 0 : 1253
size of bag at timestep : 0 : 1253

 # 1254 48246623 -0,029394 0,029394 2size of bag at timestep : 2 : 1254
size of bag at timestep : 2 : 1254
size of bag at timestep : 1 : 1254
size of bag at timestep : 1 : 1254
size of bag at timestep : 0 : 1254
size of bag at timestep : 0 : 1254

 # 1255 48326525 -0,029394 0,029394 2size of bag at timestep : 2 : 1255
size of bag at timestep : 2 : 1255
size of bag at timestep : 1 : 1255
size of bag at timestep : 1 : 1255
size of bag at timestep : 0 : 1255
size of bag at timestep : 0 : 1255

 # 1256 48409644 -0,029394 0,029394 2size of bag at timestep : 2 : 1256
size of bag at timestep : 2 : 1256
size of bag at timestep : 1 : 1256
size of bag at timestep : 1 : 1256
size of bag at timestep : 0 : 1256
size of bag at timestep : 0 : 1256

 # 1257 48493079 -0,029394 0,029394 2size of bag at timestep : 2 : 1257
size of bag at timestep : 2 : 1257
size of bag at timestep : 1 : 1257
size of bag at timestep : 1 : 1257
size of bag at timestep : 0 : 1257
size of bag at timestep : 0 : 1257

 # 1258 48576137 -0,029394 0,029394 2size of bag at timestep : 2 : 1258
size of bag at timestep : 2 : 1258
size of bag at timestep : 1 : 1258
size of bag at timestep : 1 : 1258
size of bag at timestep : 0 : 1258
size of bag at timestep : 0 : 1258

 # 1259 48655165 -0,029394 0,029394 2size of bag at timestep : 2 : 1259
size of bag at timestep : 2 : 1259
size of bag at timestep : 1 : 1259
size of bag at timestep : 1 : 1259
size of bag at timestep : 0 : 1259
size of bag at timestep : 0 : 1259

 # 1260 48733774 -0,029394 0,029394 2size of bag at timestep : 2 : 1260
size of bag at timestep : 2 : 1260
size of bag at timestep : 1 : 1260
size of bag at timestep : 1 : 1260
size of bag at timestep : 0 : 1260
size of bag at timestep : 0 : 1260

 # 1261 48813169 -0,029394 0,029394 2size of bag at timestep : 2 : 1261
size of bag at timestep : 2 : 1261
size of bag at timestep : 1 : 1261
size of bag at timestep : 1 : 1261
size of bag at timestep : 0 : 1261
size of bag at timestep : 0 : 1261

 # 1262 48897169 -0,029394 0,029394 2size of bag at timestep : 2 : 1262
size of bag at timestep : 2 : 1262
size of bag at timestep : 1 : 1262
size of bag at timestep : 1 : 1262
size of bag at timestep : 0 : 1262
size of bag at timestep : 0 : 1262

 # 1263 48977984 -0,029394 0,029394 2size of bag at timestep : 2 : 1263
size of bag at timestep : 2 : 1263
size of bag at timestep : 1 : 1263
size of bag at timestep : 1 : 1263
size of bag at timestep : 0 : 1263
size of bag at timestep : 0 : 1263

 # 1264 49058862 -0,029394 0,029394 2size of bag at timestep : 2 : 1264
size of bag at timestep : 2 : 1264
size of bag at timestep : 1 : 1264
size of bag at timestep : 1 : 1264
size of bag at timestep : 0 : 1264
size of bag at timestep : 0 : 1264

 # 1265 49140242 -0,029394 0,029394 2size of bag at timestep : 2 : 1265
size of bag at timestep : 2 : 1265
size of bag at timestep : 1 : 1265
size of bag at timestep : 1 : 1265
size of bag at timestep : 0 : 1265
size of bag at timestep : 0 : 1265

 # 1266 49218498 -0,029394 0,029394 2size of bag at timestep : 2 : 1266
size of bag at timestep : 2 : 1266
size of bag at timestep : 1 : 1266
size of bag at timestep : 1 : 1266
size of bag at timestep : 0 : 1266
size of bag at timestep : 0 : 1266

 # 1267 49299042 -0,029394 0,029394 2size of bag at timestep : 2 : 1267
size of bag at timestep : 2 : 1267
size of bag at timestep : 1 : 1267
size of bag at timestep : 1 : 1267
size of bag at timestep : 0 : 1267
size of bag at timestep : 0 : 1267

 # 1268 49384205 -0,029394 0,029394 2size of bag at timestep : 2 : 1268
size of bag at timestep : 2 : 1268
size of bag at timestep : 1 : 1268
size of bag at timestep : 1 : 1268
size of bag at timestep : 0 : 1268
size of bag at timestep : 0 : 1268

 # 1269 49464455 -0,029394 0,029394 2size of bag at timestep : 2 : 1269
size of bag at timestep : 2 : 1269
size of bag at timestep : 1 : 1269
size of bag at timestep : 1 : 1269
size of bag at timestep : 0 : 1269
size of bag at timestep : 0 : 1269

 # 1270 49510180 -0,026261 0,026261 2size of bag at timestep : 2 : 1270
size of bag at timestep : 2 : 1270
size of bag at timestep : 1 : 1270
size of bag at timestep : 1 : 1270
size of bag at timestep : 0 : 1270
size of bag at timestep : 0 : 1270

 # 1271 49553218 -0,026261 0,026261 2size of bag at timestep : 2 : 1271
size of bag at timestep : 2 : 1271
size of bag at timestep : 1 : 1271
size of bag at timestep : 1 : 1271
size of bag at timestep : 0 : 1271
size of bag at timestep : 0 : 1271

 # 1272 49596784 -0,026261 0,026261 2size of bag at timestep : 2 : 1272
size of bag at timestep : 2 : 1272
size of bag at timestep : 1 : 1272
size of bag at timestep : 1 : 1272
size of bag at timestep : 0 : 1272
size of bag at timestep : 0 : 1272

 # 1273 49640243 -0,026261 0,026261 2size of bag at timestep : 2 : 1273
size of bag at timestep : 2 : 1273
size of bag at timestep : 1 : 1273
size of bag at timestep : 1 : 1273
size of bag at timestep : 0 : 1273
size of bag at timestep : 0 : 1273

 # 1274 49683024 -0,026261 0,026261 2size of bag at timestep : 2 : 1274
size of bag at timestep : 2 : 1274
size of bag at timestep : 1 : 1274
size of bag at timestep : 1 : 1274
size of bag at timestep : 0 : 1274
size of bag at timestep : 0 : 1274

 # 1275 49726157 -0,026261 0,026261 2size of bag at timestep : 2 : 1275
size of bag at timestep : 2 : 1275
size of bag at timestep : 1 : 1275
size of bag at timestep : 1 : 1275
size of bag at timestep : 0 : 1275
size of bag at timestep : 0 : 1275

 # 1276 49768667 -0,026261 0,026261 2size of bag at timestep : 2 : 1276
size of bag at timestep : 2 : 1276
size of bag at timestep : 1 : 1276
size of bag at timestep : 1 : 1276
size of bag at timestep : 0 : 1276
size of bag at timestep : 0 : 1276

 # 1277 49811532 -0,026261 0,026261 2size of bag at timestep : 2 : 1277
size of bag at timestep : 2 : 1277
size of bag at timestep : 1 : 1277
size of bag at timestep : 1 : 1277
size of bag at timestep : 0 : 1277
size of bag at timestep : 0 : 1277

 # 1278 49856792 -0,026261 0,026261 2size of bag at timestep : 2 : 1278
size of bag at timestep : 2 : 1278
size of bag at timestep : 1 : 1278
size of bag at timestep : 1 : 1278
size of bag at timestep : 0 : 1278
size of bag at timestep : 0 : 1278

 # 1279 49902346 -0,026261 0,026261 2size of bag at timestep : 2 : 1279
size of bag at timestep : 2 : 1279
size of bag at timestep : 1 : 1279
size of bag at timestep : 1 : 1279
size of bag at timestep : 0 : 1279
size of bag at timestep : 0 : 1279

 # 1280 49947603 -0,026261 0,026261 2size of bag at timestep : 2 : 1280
size of bag at timestep : 2 : 1280
size of bag at timestep : 1 : 1280
size of bag at timestep : 1 : 1280
size of bag at timestep : 0 : 1280
size of bag at timestep : 0 : 1280

 # 1281 49992981 -0,026261 0,026261 2size of bag at timestep : 2 : 1281
size of bag at timestep : 2 : 1281
size of bag at timestep : 1 : 1281
size of bag at timestep : 1 : 1281
size of bag at timestep : 0 : 1281
size of bag at timestep : 0 : 1281

 # 1282 50041184 -0,026261 0,026261 2size of bag at timestep : 2 : 1282
size of bag at timestep : 2 : 1282
size of bag at timestep : 1 : 1282
size of bag at timestep : 1 : 1282
size of bag at timestep : 0 : 1282
size of bag at timestep : 0 : 1282

 # 1283 50086811 -0,026261 0,026261 2size of bag at timestep : 2 : 1283
size of bag at timestep : 2 : 1283
size of bag at timestep : 1 : 1283
size of bag at timestep : 1 : 1283
size of bag at timestep : 0 : 1283
size of bag at timestep : 0 : 1283

 # 1284 50132863 -0,026261 0,026261 2size of bag at timestep : 2 : 1284
size of bag at timestep : 2 : 1284
size of bag at timestep : 1 : 1284
size of bag at timestep : 1 : 1284
size of bag at timestep : 0 : 1284
size of bag at timestep : 0 : 1284

 # 1285 50179305 -0,026261 0,026261 2size of bag at timestep : 2 : 1285
size of bag at timestep : 2 : 1285
size of bag at timestep : 1 : 1285
size of bag at timestep : 1 : 1285
size of bag at timestep : 0 : 1285
size of bag at timestep : 0 : 1285

 # 1286 50225198 -0,026261 0,026261 2size of bag at timestep : 2 : 1286
size of bag at timestep : 2 : 1286
size of bag at timestep : 1 : 1286
size of bag at timestep : 1 : 1286
size of bag at timestep : 0 : 1286
size of bag at timestep : 0 : 1286

 # 1287 50270403 -0,026261 0,026261 2size of bag at timestep : 2 : 1287
size of bag at timestep : 2 : 1287
size of bag at timestep : 1 : 1287
size of bag at timestep : 1 : 1287
size of bag at timestep : 0 : 1287
size of bag at timestep : 0 : 1287

 # 1288 50313968 -0,026261 0,026261 2size of bag at timestep : 2 : 1288
size of bag at timestep : 2 : 1288
size of bag at timestep : 1 : 1288
size of bag at timestep : 1 : 1288
size of bag at timestep : 0 : 1288
size of bag at timestep : 0 : 1288

 # 1289 50357252 -0,026261 0,026261 2size of bag at timestep : 2 : 1289
size of bag at timestep : 2 : 1289
size of bag at timestep : 1 : 1289
size of bag at timestep : 1 : 1289
size of bag at timestep : 0 : 1289
size of bag at timestep : 0 : 1289

 # 1290 50402506 -0,026261 0,026261 2size of bag at timestep : 2 : 1290
size of bag at timestep : 2 : 1290
size of bag at timestep : 1 : 1290
size of bag at timestep : 1 : 1290
size of bag at timestep : 0 : 1290
size of bag at timestep : 0 : 1290

 # 1291 50448523 -0,026261 0,026261 2size of bag at timestep : 2 : 1291
size of bag at timestep : 2 : 1291
size of bag at timestep : 1 : 1291
size of bag at timestep : 1 : 1291
size of bag at timestep : 0 : 1291
size of bag at timestep : 0 : 1291

 # 1292 50494994 -0,026261 0,026261 2size of bag at timestep : 2 : 1292
size of bag at timestep : 2 : 1292
size of bag at timestep : 1 : 1292
size of bag at timestep : 1 : 1292
size of bag at timestep : 0 : 1292
size of bag at timestep : 0 : 1292

 # 1293 50540359 -0,026261 0,026261 2size of bag at timestep : 2 : 1293
size of bag at timestep : 2 : 1293
size of bag at timestep : 1 : 1293
size of bag at timestep : 1 : 1293
size of bag at timestep : 0 : 1293
size of bag at timestep : 0 : 1293

 # 1294 50585742 -0,026261 0,026261 2size of bag at timestep : 2 : 1294
size of bag at timestep : 2 : 1294
size of bag at timestep : 1 : 1294
size of bag at timestep : 1 : 1294
size of bag at timestep : 0 : 1294
size of bag at timestep : 0 : 1294

 # 1295 50634082 -0,026261 0,026261 2size of bag at timestep : 2 : 1295
size of bag at timestep : 2 : 1295
size of bag at timestep : 1 : 1295
size of bag at timestep : 1 : 1295
size of bag at timestep : 0 : 1295
size of bag at timestep : 0 : 1295

 # 1296 50682250 -0,026261 0,026261 2size of bag at timestep : 2 : 1296
size of bag at timestep : 2 : 1296
size of bag at timestep : 1 : 1296
size of bag at timestep : 1 : 1296
size of bag at timestep : 0 : 1296
size of bag at timestep : 0 : 1296

 # 1297 50728635 -0,026261 0,026261 2size of bag at timestep : 2 : 1297
size of bag at timestep : 2 : 1297
size of bag at timestep : 1 : 1297
size of bag at timestep : 1 : 1297
size of bag at timestep : 0 : 1297
size of bag at timestep : 0 : 1297

 # 1298 50775204 -0,025981 0,025981 2size of bag at timestep : 2 : 1298
size of bag at timestep : 2 : 1298
size of bag at timestep : 1 : 1298
size of bag at timestep : 1 : 1298
size of bag at timestep : 0 : 1298
size of bag at timestep : 0 : 1298

 # 1299 50819773 -0,025981 0,025981 2size of bag at timestep : 2 : 1299
size of bag at timestep : 2 : 1299
size of bag at timestep : 1 : 1299
size of bag at timestep : 1 : 1299
size of bag at timestep : 0 : 1299
size of bag at timestep : 0 : 1299

 # 1300 50863210 -0,025981 0,025981 2size of bag at timestep : 2 : 1300
size of bag at timestep : 2 : 1300
size of bag at timestep : 1 : 1300
size of bag at timestep : 1 : 1300
size of bag at timestep : 0 : 1300
size of bag at timestep : 0 : 1300

 # 1301 50906293 -0,025981 0,025981 2size of bag at timestep : 2 : 1301
size of bag at timestep : 2 : 1301
size of bag at timestep : 1 : 1301
size of bag at timestep : 1 : 1301
size of bag at timestep : 0 : 1301
size of bag at timestep : 0 : 1301

 # 1302 50949895 -0,025981 0,025981 2size of bag at timestep : 2 : 1302
size of bag at timestep : 2 : 1302
size of bag at timestep : 1 : 1302
size of bag at timestep : 1 : 1302
size of bag at timestep : 0 : 1302
size of bag at timestep : 0 : 1302

 # 1303 50993369 -0,025981 0,025981 2size of bag at timestep : 2 : 1303
size of bag at timestep : 2 : 1303
size of bag at timestep : 1 : 1303
size of bag at timestep : 1 : 1303
size of bag at timestep : 0 : 1303
size of bag at timestep : 0 : 1303

 # 1304 51037614 -0,025981 0,025981 2size of bag at timestep : 2 : 1304
size of bag at timestep : 2 : 1304
size of bag at timestep : 1 : 1304
size of bag at timestep : 1 : 1304
size of bag at timestep : 0 : 1304
size of bag at timestep : 0 : 1304

 # 1305 51082041 -0,025981 0,025981 2size of bag at timestep : 2 : 1305
size of bag at timestep : 2 : 1305
size of bag at timestep : 1 : 1305
size of bag at timestep : 1 : 1305
size of bag at timestep : 0 : 1305
size of bag at timestep : 0 : 1305

 # 1306 51126115 -0,025981 0,025981 2size of bag at timestep : 2 : 1306
size of bag at timestep : 2 : 1306
size of bag at timestep : 1 : 1306
size of bag at timestep : 1 : 1306
size of bag at timestep : 0 : 1306
size of bag at timestep : 0 : 1306

 # 1307 51171689 -0,025981 0,025981 2size of bag at timestep : 2 : 1307
size of bag at timestep : 2 : 1307
size of bag at timestep : 1 : 1307
size of bag at timestep : 1 : 1307
size of bag at timestep : 0 : 1307
size of bag at timestep : 0 : 1307

 # 1308 51219384 -0,025981 0,025981 2size of bag at timestep : 2 : 1308
size of bag at timestep : 2 : 1308
size of bag at timestep : 1 : 1308
size of bag at timestep : 1 : 1308
size of bag at timestep : 0 : 1308
size of bag at timestep : 0 : 1308

 # 1309 51268057 -0,025981 0,025981 2size of bag at timestep : 2 : 1309
size of bag at timestep : 2 : 1309
size of bag at timestep : 1 : 1309
size of bag at timestep : 1 : 1309
size of bag at timestep : 0 : 1309
size of bag at timestep : 0 : 1309

 # 1310 51313186 -0,025981 0,025981 2size of bag at timestep : 2 : 1310
size of bag at timestep : 2 : 1310
size of bag at timestep : 1 : 1310
size of bag at timestep : 1 : 1310
size of bag at timestep : 0 : 1310
size of bag at timestep : 0 : 1310

 # 1311 51360559 -0,025981 0,025981 2size of bag at timestep : 2 : 1311
size of bag at timestep : 2 : 1311
size of bag at timestep : 1 : 1311
size of bag at timestep : 1 : 1311
size of bag at timestep : 0 : 1311
size of bag at timestep : 0 : 1311

 # 1312 51407857 -0,025981 0,025981 2size of bag at timestep : 2 : 1312
size of bag at timestep : 2 : 1312
size of bag at timestep : 1 : 1312
size of bag at timestep : 1 : 1312
size of bag at timestep : 0 : 1312
size of bag at timestep : 0 : 1312

 # 1313 51453176 -0,025981 0,025981 2size of bag at timestep : 2 : 1313
size of bag at timestep : 2 : 1313
size of bag at timestep : 1 : 1313
size of bag at timestep : 1 : 1313
size of bag at timestep : 0 : 1313
size of bag at timestep : 0 : 1313

 # 1314 51501050 -0,025981 0,025981 2size of bag at timestep : 2 : 1314
size of bag at timestep : 2 : 1314
size of bag at timestep : 1 : 1314
size of bag at timestep : 1 : 1314
size of bag at timestep : 0 : 1314
size of bag at timestep : 0 : 1314

 # 1315 51549513 -0,025981 0,025981 2size of bag at timestep : 2 : 1315
size of bag at timestep : 2 : 1315
size of bag at timestep : 1 : 1315
size of bag at timestep : 1 : 1315
size of bag at timestep : 0 : 1315
size of bag at timestep : 0 : 1315

 # 1316 51597632 -0,025981 0,025981 2size of bag at timestep : 2 : 1316
size of bag at timestep : 2 : 1316
size of bag at timestep : 1 : 1316
size of bag at timestep : 1 : 1316
size of bag at timestep : 0 : 1316
size of bag at timestep : 0 : 1316

 # 1317 51645090 -0,025981 0,025981 2size of bag at timestep : 2 : 1317
size of bag at timestep : 2 : 1317
size of bag at timestep : 1 : 1317
size of bag at timestep : 1 : 1317
size of bag at timestep : 0 : 1317
size of bag at timestep : 0 : 1317

 # 1318 51691030 -0,025981 0,025981 2size of bag at timestep : 2 : 1318
size of bag at timestep : 2 : 1318
size of bag at timestep : 1 : 1318
size of bag at timestep : 1 : 1318
size of bag at timestep : 0 : 1318
size of bag at timestep : 0 : 1318

 # 1319 51736436 -0,025981 0,025981 2size of bag at timestep : 2 : 1319
size of bag at timestep : 2 : 1319
size of bag at timestep : 1 : 1319
size of bag at timestep : 1 : 1319
size of bag at timestep : 0 : 1319
size of bag at timestep : 0 : 1319

 # 1320 51782545 -0,025981 0,025981 2size of bag at timestep : 2 : 1320
size of bag at timestep : 2 : 1320
size of bag at timestep : 1 : 1320
size of bag at timestep : 1 : 1320
size of bag at timestep : 0 : 1320
size of bag at timestep : 0 : 1320

 # 1321 51831173 -0,025981 0,025981 2size of bag at timestep : 2 : 1321
size of bag at timestep : 2 : 1321
size of bag at timestep : 1 : 1321
size of bag at timestep : 1 : 1321
size of bag at timestep : 0 : 1321
size of bag at timestep : 0 : 1321

 # 1322 51880300 -0,025981 0,025981 2size of bag at timestep : 2 : 1322
size of bag at timestep : 2 : 1322
size of bag at timestep : 1 : 1322
size of bag at timestep : 1 : 1322
size of bag at timestep : 0 : 1322
size of bag at timestep : 0 : 1322

 # 1323 51929023 -0,025981 0,025981 2size of bag at timestep : 2 : 1323
size of bag at timestep : 2 : 1323
size of bag at timestep : 1 : 1323
size of bag at timestep : 1 : 1323
size of bag at timestep : 0 : 1323
size of bag at timestep : 0 : 1323

 # 1324 51977320 -0,025981 0,025981 2size of bag at timestep : 2 : 1324
size of bag at timestep : 2 : 1324
size of bag at timestep : 1 : 1324
size of bag at timestep : 1 : 1324
size of bag at timestep : 0 : 1324
size of bag at timestep : 0 : 1324

 # 1325 52024496 -0,025197 0,025197 2size of bag at timestep : 2 : 1325
size of bag at timestep : 2 : 1325
size of bag at timestep : 1 : 1325
size of bag at timestep : 1 : 1325
size of bag at timestep : 0 : 1325
size of bag at timestep : 0 : 1325

 # 1326 52070128 -0,025197 0,025197 2size of bag at timestep : 2 : 1326
size of bag at timestep : 2 : 1326
size of bag at timestep : 1 : 1326
size of bag at timestep : 1 : 1326
size of bag at timestep : 0 : 1326
size of bag at timestep : 0 : 1326

 # 1327 52119381 -0,025197 0,025197 2size of bag at timestep : 2 : 1327
size of bag at timestep : 2 : 1327
size of bag at timestep : 1 : 1327
size of bag at timestep : 1 : 1327
size of bag at timestep : 0 : 1327
size of bag at timestep : 0 : 1327

 # 1328 52168994 -0,025197 0,025197 2size of bag at timestep : 2 : 1328
size of bag at timestep : 2 : 1328
size of bag at timestep : 1 : 1328
size of bag at timestep : 1 : 1328
size of bag at timestep : 0 : 1328
size of bag at timestep : 0 : 1328

 # 1329 52218150 -0,025197 0,025197 2size of bag at timestep : 2 : 1329
size of bag at timestep : 2 : 1329
size of bag at timestep : 1 : 1329
size of bag at timestep : 1 : 1329
size of bag at timestep : 0 : 1329
size of bag at timestep : 0 : 1329

 # 1330 52267426 -0,025197 0,025197 2size of bag at timestep : 2 : 1330
size of bag at timestep : 2 : 1330
size of bag at timestep : 1 : 1330
size of bag at timestep : 1 : 1330
size of bag at timestep : 0 : 1330
size of bag at timestep : 0 : 1330

 # 1331 52316536 -0,025197 0,025197 2size of bag at timestep : 2 : 1331
size of bag at timestep : 2 : 1331
size of bag at timestep : 1 : 1331
size of bag at timestep : 1 : 1331
size of bag at timestep : 0 : 1331
size of bag at timestep : 0 : 1331

 # 1332 52362237 -0,024945 0,024945 2size of bag at timestep : 2 : 1332
size of bag at timestep : 2 : 1332
size of bag at timestep : 1 : 1332
size of bag at timestep : 1 : 1332
size of bag at timestep : 0 : 1332
size of bag at timestep : 0 : 1332

 # 1333 52407613 -0,024945 0,024945 2size of bag at timestep : 2 : 1333
size of bag at timestep : 2 : 1333
size of bag at timestep : 1 : 1333
size of bag at timestep : 1 : 1333
size of bag at timestep : 0 : 1333
size of bag at timestep : 0 : 1333

 # 1334 52453695 -0,024945 0,024945 2size of bag at timestep : 2 : 1334
size of bag at timestep : 2 : 1334
size of bag at timestep : 1 : 1334
size of bag at timestep : 1 : 1334
size of bag at timestep : 0 : 1334
size of bag at timestep : 0 : 1334

 # 1335 52503624 -0,024945 0,024945 2size of bag at timestep : 2 : 1335
size of bag at timestep : 2 : 1335
size of bag at timestep : 1 : 1335
size of bag at timestep : 1 : 1335
size of bag at timestep : 0 : 1335
size of bag at timestep : 0 : 1335

 # 1336 52551325 -0,024945 0,024945 2size of bag at timestep : 2 : 1336
size of bag at timestep : 2 : 1336
size of bag at timestep : 1 : 1336
size of bag at timestep : 1 : 1336
size of bag at timestep : 0 : 1336
size of bag at timestep : 0 : 1336

 # 1337 52596673 -0,024935 0,024935 2size of bag at timestep : 2 : 1337
size of bag at timestep : 2 : 1337
size of bag at timestep : 1 : 1337
size of bag at timestep : 1 : 1337
size of bag at timestep : 0 : 1337
size of bag at timestep : 0 : 1337

 # 1338 52643498 -0,024935 0,024935 2size of bag at timestep : 2 : 1338
size of bag at timestep : 2 : 1338
size of bag at timestep : 1 : 1338
size of bag at timestep : 1 : 1338
size of bag at timestep : 0 : 1338
size of bag at timestep : 0 : 1338

 # 1339 52689833 -0,024935 0,024935 2size of bag at timestep : 2 : 1339
size of bag at timestep : 2 : 1339
size of bag at timestep : 1 : 1339
size of bag at timestep : 1 : 1339
size of bag at timestep : 0 : 1339
size of bag at timestep : 0 : 1339

 # 1340 52736594 -0,024935 0,024935 2size of bag at timestep : 2 : 1340
size of bag at timestep : 2 : 1340
size of bag at timestep : 1 : 1340
size of bag at timestep : 1 : 1340
size of bag at timestep : 0 : 1340
size of bag at timestep : 0 : 1340

 # 1341 52783510 -0,024935 0,024935 2size of bag at timestep : 2 : 1341
size of bag at timestep : 2 : 1341
size of bag at timestep : 1 : 1341
size of bag at timestep : 1 : 1341
size of bag at timestep : 0 : 1341
size of bag at timestep : 0 : 1341

 # 1342 52832756 -0,024935 0,024935 2size of bag at timestep : 2 : 1342
size of bag at timestep : 2 : 1342
size of bag at timestep : 1 : 1342
size of bag at timestep : 1 : 1342
size of bag at timestep : 0 : 1342
size of bag at timestep : 0 : 1342

 # 1343 52879239 -0,024935 0,024935 2size of bag at timestep : 2 : 1343
size of bag at timestep : 2 : 1343
size of bag at timestep : 1 : 1343
size of bag at timestep : 1 : 1343
size of bag at timestep : 0 : 1343
size of bag at timestep : 0 : 1343

 # 1344 52925635 -0,024935 0,024935 2size of bag at timestep : 2 : 1344
size of bag at timestep : 2 : 1344
size of bag at timestep : 1 : 1344
size of bag at timestep : 1 : 1344
size of bag at timestep : 0 : 1344
size of bag at timestep : 0 : 1344

 # 1345 52975405 -0,024458 0,024458 2size of bag at timestep : 2 : 1345
size of bag at timestep : 2 : 1345
size of bag at timestep : 1 : 1345
size of bag at timestep : 1 : 1345
size of bag at timestep : 0 : 1345
size of bag at timestep : 0 : 1345

 # 1346 53022956 -0,024458 0,024458 2size of bag at timestep : 2 : 1346
size of bag at timestep : 2 : 1346
size of bag at timestep : 1 : 1346
size of bag at timestep : 1 : 1346
size of bag at timestep : 0 : 1346
size of bag at timestep : 0 : 1346

 # 1347 53068054 -0,024458 0,024458 2size of bag at timestep : 2 : 1347
size of bag at timestep : 2 : 1347
size of bag at timestep : 1 : 1347
size of bag at timestep : 1 : 1347
size of bag at timestep : 0 : 1347
size of bag at timestep : 0 : 1347

 # 1348 53113374 -0,024458 0,024458 2size of bag at timestep : 2 : 1348
size of bag at timestep : 2 : 1348
size of bag at timestep : 1 : 1348
size of bag at timestep : 1 : 1348
size of bag at timestep : 0 : 1348
size of bag at timestep : 0 : 1348

 # 1349 53161170 -0,024458 0,024458 2size of bag at timestep : 2 : 1349
size of bag at timestep : 2 : 1349
size of bag at timestep : 1 : 1349
size of bag at timestep : 1 : 1349
size of bag at timestep : 0 : 1349
size of bag at timestep : 0 : 1349

 # 1350 53208804 -0,024458 0,024458 2size of bag at timestep : 2 : 1350
size of bag at timestep : 2 : 1350
size of bag at timestep : 1 : 1350
size of bag at timestep : 1 : 1350
size of bag at timestep : 0 : 1350
size of bag at timestep : 0 : 1350

 # 1351 53255446 -0,024458 0,024458 2size of bag at timestep : 2 : 1351
size of bag at timestep : 2 : 1351
size of bag at timestep : 1 : 1351
size of bag at timestep : 1 : 1351
size of bag at timestep : 0 : 1351
size of bag at timestep : 0 : 1351

 # 1352 53303690 -0,024458 0,024458 2size of bag at timestep : 2 : 1352
size of bag at timestep : 2 : 1352
size of bag at timestep : 1 : 1352
size of bag at timestep : 1 : 1352
size of bag at timestep : 0 : 1352
size of bag at timestep : 0 : 1352

 # 1353 53348847 -0,024458 0,024458 2size of bag at timestep : 2 : 1353
size of bag at timestep : 2 : 1353
size of bag at timestep : 1 : 1353
size of bag at timestep : 1 : 1353
size of bag at timestep : 0 : 1353
size of bag at timestep : 0 : 1353

 # 1354 53395735 -0,024458 0,024458 2size of bag at timestep : 2 : 1354
size of bag at timestep : 2 : 1354
size of bag at timestep : 1 : 1354
size of bag at timestep : 1 : 1354
size of bag at timestep : 0 : 1354
size of bag at timestep : 0 : 1354

 # 1355 53443436 -0,024458 0,024458 2size of bag at timestep : 2 : 1355
size of bag at timestep : 2 : 1355
size of bag at timestep : 1 : 1355
size of bag at timestep : 1 : 1355
size of bag at timestep : 0 : 1355
size of bag at timestep : 0 : 1355

 # 1356 53489117 -0,024458 0,024458 2size of bag at timestep : 2 : 1356
size of bag at timestep : 2 : 1356
size of bag at timestep : 1 : 1356
size of bag at timestep : 1 : 1356
size of bag at timestep : 0 : 1356
size of bag at timestep : 0 : 1356

 # 1357 53536569 -0,024458 0,024458 2size of bag at timestep : 2 : 1357
size of bag at timestep : 2 : 1357
size of bag at timestep : 1 : 1357
size of bag at timestep : 1 : 1357
size of bag at timestep : 0 : 1357
size of bag at timestep : 0 : 1357

 # 1358 53582334 -0,024458 0,024458 2size of bag at timestep : 2 : 1358
size of bag at timestep : 2 : 1358
size of bag at timestep : 1 : 1358
size of bag at timestep : 1 : 1358
size of bag at timestep : 0 : 1358
size of bag at timestep : 0 : 1358

 # 1359 53628427 -0,024458 0,024458 2size of bag at timestep : 2 : 1359
size of bag at timestep : 2 : 1359
size of bag at timestep : 1 : 1359
size of bag at timestep : 1 : 1359
size of bag at timestep : 0 : 1359
size of bag at timestep : 0 : 1359

 # 1360 53675751 -0,024458 0,024458 2size of bag at timestep : 2 : 1360
size of bag at timestep : 2 : 1360
size of bag at timestep : 1 : 1360
size of bag at timestep : 1 : 1360
size of bag at timestep : 0 : 1360
size of bag at timestep : 0 : 1360

 # 1361 53725234 -0,024458 0,024458 2size of bag at timestep : 2 : 1361
size of bag at timestep : 2 : 1361
size of bag at timestep : 1 : 1361
size of bag at timestep : 1 : 1361
size of bag at timestep : 0 : 1361
size of bag at timestep : 0 : 1361

 # 1362 53771952 -0,024458 0,024458 2size of bag at timestep : 2 : 1362
size of bag at timestep : 2 : 1362
size of bag at timestep : 1 : 1362
size of bag at timestep : 1 : 1362
size of bag at timestep : 0 : 1362
size of bag at timestep : 0 : 1362

 # 1363 53821752 -0,024458 0,024458 2size of bag at timestep : 2 : 1363
size of bag at timestep : 2 : 1363
size of bag at timestep : 1 : 1363
size of bag at timestep : 1 : 1363
size of bag at timestep : 0 : 1363
size of bag at timestep : 0 : 1363

 # 1364 53870601 -0,024458 0,024458 2size of bag at timestep : 2 : 1364
size of bag at timestep : 2 : 1364
size of bag at timestep : 1 : 1364
size of bag at timestep : 1 : 1364
size of bag at timestep : 0 : 1364
size of bag at timestep : 0 : 1364

 # 1365 53918824 -0,024458 0,024458 2size of bag at timestep : 2 : 1365
size of bag at timestep : 2 : 1365
size of bag at timestep : 1 : 1365
size of bag at timestep : 1 : 1365
size of bag at timestep : 0 : 1365
size of bag at timestep : 0 : 1365

 # 1366 53966600 -0,024458 0,024458 2size of bag at timestep : 2 : 1366
size of bag at timestep : 2 : 1366
size of bag at timestep : 1 : 1366
size of bag at timestep : 1 : 1366
size of bag at timestep : 0 : 1366
size of bag at timestep : 0 : 1366

 # 1367 54013422 -0,024458 0,024458 2size of bag at timestep : 2 : 1367
size of bag at timestep : 2 : 1367
size of bag at timestep : 1 : 1367
size of bag at timestep : 1 : 1367
size of bag at timestep : 0 : 1367
size of bag at timestep : 0 : 1367

 # 1368 54060803 -0,024458 0,024458 2size of bag at timestep : 2 : 1368
size of bag at timestep : 2 : 1368
size of bag at timestep : 1 : 1368
size of bag at timestep : 1 : 1368
size of bag at timestep : 0 : 1368
size of bag at timestep : 0 : 1368

 # 1369 54108296 -0,024458 0,024458 2size of bag at timestep : 2 : 1369
size of bag at timestep : 2 : 1369
size of bag at timestep : 1 : 1369
size of bag at timestep : 1 : 1369
size of bag at timestep : 0 : 1369
size of bag at timestep : 0 : 1369

 # 1370 54158559 -0,024458 0,024458 2size of bag at timestep : 2 : 1370
size of bag at timestep : 2 : 1370
size of bag at timestep : 1 : 1370
size of bag at timestep : 1 : 1370
size of bag at timestep : 0 : 1370
size of bag at timestep : 0 : 1370

 # 1371 54204286 -0,024458 0,024458 2size of bag at timestep : 2 : 1371
size of bag at timestep : 2 : 1371
size of bag at timestep : 1 : 1371
size of bag at timestep : 1 : 1371
size of bag at timestep : 0 : 1371
size of bag at timestep : 0 : 1371

 # 1372 54251845 -0,024458 0,024458 2size of bag at timestep : 2 : 1372
size of bag at timestep : 2 : 1372
size of bag at timestep : 1 : 1372
size of bag at timestep : 1 : 1372
size of bag at timestep : 0 : 1372
size of bag at timestep : 0 : 1372

 # 1373 54299716 -0,024458 0,024458 2size of bag at timestep : 2 : 1373
size of bag at timestep : 2 : 1373
size of bag at timestep : 1 : 1373
size of bag at timestep : 1 : 1373
size of bag at timestep : 0 : 1373
size of bag at timestep : 0 : 1373

 # 1374 54347091 -0,024458 0,024458 2size of bag at timestep : 2 : 1374
size of bag at timestep : 2 : 1374
size of bag at timestep : 1 : 1374
size of bag at timestep : 1 : 1374
size of bag at timestep : 0 : 1374
size of bag at timestep : 0 : 1374

 # 1375 54395681 -0,024458 0,024458 2size of bag at timestep : 2 : 1375
size of bag at timestep : 2 : 1375
size of bag at timestep : 1 : 1375
size of bag at timestep : 1 : 1375
size of bag at timestep : 0 : 1375
size of bag at timestep : 0 : 1375

 # 1376 54443640 -0,024458 0,024458 2size of bag at timestep : 2 : 1376
size of bag at timestep : 2 : 1376
size of bag at timestep : 1 : 1376
size of bag at timestep : 1 : 1376
size of bag at timestep : 0 : 1376
size of bag at timestep : 0 : 1376

 # 1377 54520365 -0,024157 0,024157 2size of bag at timestep : 2 : 1377
size of bag at timestep : 2 : 1377
size of bag at timestep : 1 : 1377
size of bag at timestep : 1 : 1377
size of bag at timestep : 0 : 1377
size of bag at timestep : 0 : 1377

 # 1378 54594946 -0,024157 0,024157 2size of bag at timestep : 2 : 1378
size of bag at timestep : 2 : 1378
size of bag at timestep : 1 : 1378
size of bag at timestep : 1 : 1378
size of bag at timestep : 0 : 1378
size of bag at timestep : 0 : 1378

 # 1379 54669379 -0,024157 0,024157 2size of bag at timestep : 2 : 1379
size of bag at timestep : 2 : 1379
size of bag at timestep : 1 : 1379
size of bag at timestep : 1 : 1379
size of bag at timestep : 0 : 1379
size of bag at timestep : 0 : 1379

 # 1380 54748442 -0,024157 0,024157 2size of bag at timestep : 2 : 1380
size of bag at timestep : 2 : 1380
size of bag at timestep : 1 : 1380
size of bag at timestep : 1 : 1380
size of bag at timestep : 0 : 1380
size of bag at timestep : 0 : 1380

 # 1381 54821483 -0,024157 0,024157 2size of bag at timestep : 2 : 1381
size of bag at timestep : 2 : 1381
size of bag at timestep : 1 : 1381
size of bag at timestep : 1 : 1381
size of bag at timestep : 0 : 1381
size of bag at timestep : 0 : 1381

 # 1382 54897295 -0,024157 0,024157 2size of bag at timestep : 2 : 1382
size of bag at timestep : 2 : 1382
size of bag at timestep : 1 : 1382
size of bag at timestep : 1 : 1382
size of bag at timestep : 0 : 1382
size of bag at timestep : 0 : 1382

 # 1383 54974957 -0,024157 0,024157 2size of bag at timestep : 2 : 1383
size of bag at timestep : 2 : 1383
size of bag at timestep : 1 : 1383
size of bag at timestep : 1 : 1383
size of bag at timestep : 0 : 1383
size of bag at timestep : 0 : 1383

 # 1384 55050025 -0,024157 0,024157 2size of bag at timestep : 2 : 1384
size of bag at timestep : 2 : 1384
size of bag at timestep : 1 : 1384
size of bag at timestep : 1 : 1384
size of bag at timestep : 0 : 1384
size of bag at timestep : 0 : 1384

 # 1385 55128680 -0,024157 0,024157 2size of bag at timestep : 2 : 1385
size of bag at timestep : 2 : 1385
size of bag at timestep : 1 : 1385
size of bag at timestep : 1 : 1385
size of bag at timestep : 0 : 1385
size of bag at timestep : 0 : 1385

 # 1386 55209345 -0,024157 0,024157 2size of bag at timestep : 2 : 1386
size of bag at timestep : 2 : 1386
size of bag at timestep : 1 : 1386
size of bag at timestep : 1 : 1386
size of bag at timestep : 0 : 1386
size of bag at timestep : 0 : 1386

 # 1387 55286059 -0,024157 0,024157 2size of bag at timestep : 2 : 1387
size of bag at timestep : 2 : 1387
size of bag at timestep : 1 : 1387
size of bag at timestep : 1 : 1387
size of bag at timestep : 0 : 1387
size of bag at timestep : 0 : 1387

 # 1388 55371386 -0,024157 0,024157 2size of bag at timestep : 2 : 1388
size of bag at timestep : 2 : 1388
size of bag at timestep : 1 : 1388
size of bag at timestep : 1 : 1388
size of bag at timestep : 0 : 1388
size of bag at timestep : 0 : 1388

 # 1389 55462882 -0,024157 0,024157 2size of bag at timestep : 2 : 1389
size of bag at timestep : 2 : 1389
size of bag at timestep : 1 : 1389
size of bag at timestep : 1 : 1389
size of bag at timestep : 0 : 1389
size of bag at timestep : 0 : 1389

 # 1390 55552645 -0,024157 0,024157 2size of bag at timestep : 2 : 1390
size of bag at timestep : 2 : 1390
size of bag at timestep : 1 : 1390
size of bag at timestep : 1 : 1390
size of bag at timestep : 0 : 1390
size of bag at timestep : 0 : 1390

 # 1391 55645443 -0,024157 0,024157 2size of bag at timestep : 2 : 1391
size of bag at timestep : 2 : 1391
size of bag at timestep : 1 : 1391
size of bag at timestep : 1 : 1391
size of bag at timestep : 0 : 1391
size of bag at timestep : 0 : 1391

 # 1392 55745470 -0,024157 0,024157 2size of bag at timestep : 2 : 1392
size of bag at timestep : 2 : 1392
size of bag at timestep : 1 : 1392
size of bag at timestep : 1 : 1392
size of bag at timestep : 0 : 1392
size of bag at timestep : 0 : 1392

 # 1393 55848846 -0,024157 0,024157 2size of bag at timestep : 2 : 1393
size of bag at timestep : 2 : 1393
size of bag at timestep : 1 : 1393
size of bag at timestep : 1 : 1393
size of bag at timestep : 0 : 1393
size of bag at timestep : 0 : 1393

 # 1394 55964815 -0,024157 0,024157 2size of bag at timestep : 2 : 1394
size of bag at timestep : 2 : 1394
size of bag at timestep : 1 : 1394
size of bag at timestep : 1 : 1394
size of bag at timestep : 0 : 1394
size of bag at timestep : 0 : 1394

 # 1395 56064763 -0,024157 0,024157 2size of bag at timestep : 2 : 1395
size of bag at timestep : 2 : 1395
size of bag at timestep : 1 : 1395
size of bag at timestep : 1 : 1395
size of bag at timestep : 0 : 1395
size of bag at timestep : 0 : 1395

 # 1396 56167397 -0,024157 0,024157 2size of bag at timestep : 2 : 1396
size of bag at timestep : 2 : 1396
size of bag at timestep : 1 : 1396
size of bag at timestep : 1 : 1396
size of bag at timestep : 0 : 1396
size of bag at timestep : 0 : 1396

 # 1397 56268281 -0,024157 0,024157 2size of bag at timestep : 2 : 1397
size of bag at timestep : 2 : 1397
size of bag at timestep : 1 : 1397
size of bag at timestep : 1 : 1397
size of bag at timestep : 0 : 1397
size of bag at timestep : 0 : 1397

 # 1398 56369336 -0,024157 0,024157 2size of bag at timestep : 2 : 1398
size of bag at timestep : 2 : 1398
size of bag at timestep : 1 : 1398
size of bag at timestep : 1 : 1398
size of bag at timestep : 0 : 1398
size of bag at timestep : 0 : 1398

 # 1399 56469242 -0,024157 0,024157 2size of bag at timestep : 2 : 1399
size of bag at timestep : 2 : 1399
size of bag at timestep : 1 : 1399
size of bag at timestep : 1 : 1399
size of bag at timestep : 0 : 1399
size of bag at timestep : 0 : 1399

 # 1400 56569571 -0,024157 0,024157 2size of bag at timestep : 2 : 1400
size of bag at timestep : 2 : 1400
size of bag at timestep : 1 : 1400
size of bag at timestep : 1 : 1400
size of bag at timestep : 0 : 1400
size of bag at timestep : 0 : 1400

 # 1401 56669042 -0,024157 0,024157 2size of bag at timestep : 2 : 1401
size of bag at timestep : 2 : 1401
size of bag at timestep : 1 : 1401
size of bag at timestep : 1 : 1401
size of bag at timestep : 0 : 1401
size of bag at timestep : 0 : 1401

 # 1402 56772131 -0,024157 0,024157 2size of bag at timestep : 2 : 1402
size of bag at timestep : 2 : 1402
size of bag at timestep : 1 : 1402
size of bag at timestep : 1 : 1402
size of bag at timestep : 0 : 1402
size of bag at timestep : 0 : 1402

 # 1403 56876662 -0,024157 0,024157 2size of bag at timestep : 2 : 1403
size of bag at timestep : 2 : 1403
size of bag at timestep : 1 : 1403
size of bag at timestep : 1 : 1403
size of bag at timestep : 0 : 1403
size of bag at timestep : 0 : 1403

 # 1404 56982140 -0,024157 0,024157 2size of bag at timestep : 2 : 1404
size of bag at timestep : 2 : 1404
size of bag at timestep : 1 : 1404
size of bag at timestep : 1 : 1404
size of bag at timestep : 0 : 1404
size of bag at timestep : 0 : 1404

 # 1405 57089550 -0,024157 0,024157 2size of bag at timestep : 2 : 1405
size of bag at timestep : 2 : 1405
size of bag at timestep : 1 : 1405
size of bag at timestep : 1 : 1405
size of bag at timestep : 0 : 1405
size of bag at timestep : 0 : 1405

 # 1406 57204675 -0,024157 0,024157 2size of bag at timestep : 2 : 1406
size of bag at timestep : 2 : 1406
size of bag at timestep : 1 : 1406
size of bag at timestep : 1 : 1406
size of bag at timestep : 0 : 1406
size of bag at timestep : 0 : 1406

 # 1407 57319971 -0,024157 0,024157 2size of bag at timestep : 2 : 1407
size of bag at timestep : 2 : 1407
size of bag at timestep : 1 : 1407
size of bag at timestep : 1 : 1407
size of bag at timestep : 0 : 1407
size of bag at timestep : 0 : 1407

 # 1408 57436998 -0,024157 0,024157 2size of bag at timestep : 2 : 1408
size of bag at timestep : 2 : 1408
size of bag at timestep : 1 : 1408
size of bag at timestep : 1 : 1408
size of bag at timestep : 0 : 1408
size of bag at timestep : 0 : 1408

 # 1409 57551292 -0,024157 0,024157 2size of bag at timestep : 2 : 1409
size of bag at timestep : 2 : 1409
size of bag at timestep : 1 : 1409
size of bag at timestep : 1 : 1409
size of bag at timestep : 0 : 1409
size of bag at timestep : 0 : 1409

 # 1410 57666777 -0,024157 0,024157 2size of bag at timestep : 2 : 1410
size of bag at timestep : 2 : 1410
size of bag at timestep : 1 : 1410
size of bag at timestep : 1 : 1410
size of bag at timestep : 0 : 1410
size of bag at timestep : 0 : 1410

 # 1411 57780841 -0,024157 0,024157 2size of bag at timestep : 2 : 1411
size of bag at timestep : 2 : 1411
size of bag at timestep : 1 : 1411
size of bag at timestep : 1 : 1411
size of bag at timestep : 0 : 1411
size of bag at timestep : 0 : 1411

 # 1412 57895123 -0,024157 0,024157 2size of bag at timestep : 2 : 1412
size of bag at timestep : 2 : 1412
size of bag at timestep : 1 : 1412
size of bag at timestep : 1 : 1412
size of bag at timestep : 0 : 1412
size of bag at timestep : 0 : 1412

 # 1413 58011715 -0,024157 0,024157 2size of bag at timestep : 2 : 1413
size of bag at timestep : 2 : 1413
size of bag at timestep : 1 : 1413
size of bag at timestep : 1 : 1413
size of bag at timestep : 0 : 1413
size of bag at timestep : 0 : 1413

 # 1414 58127250 -0,024157 0,024157 2size of bag at timestep : 2 : 1414
size of bag at timestep : 2 : 1414
size of bag at timestep : 1 : 1414
size of bag at timestep : 1 : 1414
size of bag at timestep : 0 : 1414
size of bag at timestep : 0 : 1414

 # 1415 58244552 -0,024157 0,024157 2size of bag at timestep : 2 : 1415
size of bag at timestep : 2 : 1415
size of bag at timestep : 1 : 1415
size of bag at timestep : 1 : 1415
size of bag at timestep : 0 : 1415
size of bag at timestep : 0 : 1415

 # 1416 58362368 -0,024157 0,024157 2size of bag at timestep : 2 : 1416
size of bag at timestep : 2 : 1416
size of bag at timestep : 1 : 1416
size of bag at timestep : 1 : 1416
size of bag at timestep : 0 : 1416
size of bag at timestep : 0 : 1416

 # 1417 58477575 -0,024157 0,024157 2size of bag at timestep : 2 : 1417
size of bag at timestep : 2 : 1417
size of bag at timestep : 1 : 1417
size of bag at timestep : 1 : 1417
size of bag at timestep : 0 : 1417
size of bag at timestep : 0 : 1417

 # 1418 58595803 -0,024157 0,024157 2size of bag at timestep : 2 : 1418
size of bag at timestep : 2 : 1418
size of bag at timestep : 1 : 1418
size of bag at timestep : 1 : 1418
size of bag at timestep : 0 : 1418
size of bag at timestep : 0 : 1418

 # 1419 58712449 -0,024157 0,024157 2size of bag at timestep : 2 : 1419
size of bag at timestep : 2 : 1419
size of bag at timestep : 1 : 1419
size of bag at timestep : 1 : 1419
size of bag at timestep : 0 : 1419
size of bag at timestep : 0 : 1419

 # 1420 58830986 -0,024157 0,024157 2size of bag at timestep : 2 : 1420
size of bag at timestep : 2 : 1420
size of bag at timestep : 1 : 1420
size of bag at timestep : 1 : 1420
size of bag at timestep : 0 : 1420
size of bag at timestep : 0 : 1420

 # 1421 58945732 -0,024157 0,024157 2size of bag at timestep : 2 : 1421
size of bag at timestep : 2 : 1421
size of bag at timestep : 1 : 1421
size of bag at timestep : 1 : 1421
size of bag at timestep : 0 : 1421
size of bag at timestep : 0 : 1421

 # 1422 59063610 -0,024157 0,024157 2size of bag at timestep : 2 : 1422
size of bag at timestep : 2 : 1422
size of bag at timestep : 1 : 1422
size of bag at timestep : 1 : 1422
size of bag at timestep : 0 : 1422
size of bag at timestep : 0 : 1422

 # 1423 59181166 -0,024157 0,024157 2size of bag at timestep : 2 : 1423
size of bag at timestep : 2 : 1423
size of bag at timestep : 1 : 1423
size of bag at timestep : 1 : 1423
size of bag at timestep : 0 : 1423
size of bag at timestep : 0 : 1423

 # 1424 59300584 -0,024157 0,024157 2size of bag at timestep : 2 : 1424
size of bag at timestep : 2 : 1424
size of bag at timestep : 1 : 1424
size of bag at timestep : 1 : 1424
size of bag at timestep : 0 : 1424
size of bag at timestep : 0 : 1424

 # 1425 59418849 -0,024157 0,024157 2size of bag at timestep : 2 : 1425
size of bag at timestep : 2 : 1425
size of bag at timestep : 1 : 1425
size of bag at timestep : 1 : 1425
size of bag at timestep : 0 : 1425
size of bag at timestep : 0 : 1425

 # 1426 59537924 -0,024157 0,024157 2size of bag at timestep : 2 : 1426
size of bag at timestep : 2 : 1426
size of bag at timestep : 1 : 1426
size of bag at timestep : 1 : 1426
size of bag at timestep : 0 : 1426
size of bag at timestep : 0 : 1426

 # 1427 59656120 -0,024157 0,024157 2size of bag at timestep : 2 : 1427
size of bag at timestep : 2 : 1427
size of bag at timestep : 1 : 1427
size of bag at timestep : 1 : 1427
size of bag at timestep : 0 : 1427
size of bag at timestep : 0 : 1427

 # 1428 59761525 -0,023547 0,023547 2size of bag at timestep : 2 : 1428
size of bag at timestep : 2 : 1428
size of bag at timestep : 1 : 1428
size of bag at timestep : 1 : 1428
size of bag at timestep : 0 : 1428
size of bag at timestep : 0 : 1428

 # 1429 59863979 -0,023547 0,023547 2size of bag at timestep : 2 : 1429
size of bag at timestep : 2 : 1429
size of bag at timestep : 1 : 1429
size of bag at timestep : 1 : 1429
size of bag at timestep : 0 : 1429
size of bag at timestep : 0 : 1429

 # 1430 59968062 -0,023547 0,023547 2size of bag at timestep : 2 : 1430
size of bag at timestep : 2 : 1430
size of bag at timestep : 1 : 1430
size of bag at timestep : 1 : 1430
size of bag at timestep : 0 : 1430
size of bag at timestep : 0 : 1430

 # 1431 60072274 -0,023547 0,023547 2size of bag at timestep : 2 : 1431
size of bag at timestep : 2 : 1431
size of bag at timestep : 1 : 1431
size of bag at timestep : 1 : 1431
size of bag at timestep : 0 : 1431
size of bag at timestep : 0 : 1431

 # 1432 60176646 -0,023547 0,023547 2size of bag at timestep : 2 : 1432
size of bag at timestep : 2 : 1432
size of bag at timestep : 1 : 1432
size of bag at timestep : 1 : 1432
size of bag at timestep : 0 : 1432
size of bag at timestep : 0 : 1432

 # 1433 60281483 -0,023547 0,023547 2size of bag at timestep : 2 : 1433
size of bag at timestep : 2 : 1433
size of bag at timestep : 1 : 1433
size of bag at timestep : 1 : 1433
size of bag at timestep : 0 : 1433
size of bag at timestep : 0 : 1433

 # 1434 60384113 -0,023547 0,023547 2size of bag at timestep : 2 : 1434
size of bag at timestep : 2 : 1434
size of bag at timestep : 1 : 1434
size of bag at timestep : 1 : 1434
size of bag at timestep : 0 : 1434
size of bag at timestep : 0 : 1434

 # 1435 60488180 -0,023547 0,023547 2size of bag at timestep : 2 : 1435
size of bag at timestep : 2 : 1435
size of bag at timestep : 1 : 1435
size of bag at timestep : 1 : 1435
size of bag at timestep : 0 : 1435
size of bag at timestep : 0 : 1435

 # 1436 60594552 -0,023547 0,023547 2size of bag at timestep : 2 : 1436
size of bag at timestep : 2 : 1436
size of bag at timestep : 1 : 1436
size of bag at timestep : 1 : 1436
size of bag at timestep : 0 : 1436
size of bag at timestep : 0 : 1436

 # 1437 60700610 -0,023547 0,023547 2size of bag at timestep : 2 : 1437
size of bag at timestep : 2 : 1437
size of bag at timestep : 1 : 1437
size of bag at timestep : 1 : 1437
size of bag at timestep : 0 : 1437
size of bag at timestep : 0 : 1437

 # 1438 60807273 -0,023547 0,023547 2size of bag at timestep : 2 : 1438
size of bag at timestep : 2 : 1438
size of bag at timestep : 1 : 1438
size of bag at timestep : 1 : 1438
size of bag at timestep : 0 : 1438
size of bag at timestep : 0 : 1438

 # 1439 60910477 -0,023547 0,023547 2size of bag at timestep : 2 : 1439
size of bag at timestep : 2 : 1439
size of bag at timestep : 1 : 1439
size of bag at timestep : 1 : 1439
size of bag at timestep : 0 : 1439
size of bag at timestep : 0 : 1439

 # 1440 61015904 -0,023547 0,023547 2size of bag at timestep : 2 : 1440
size of bag at timestep : 2 : 1440
size of bag at timestep : 1 : 1440
size of bag at timestep : 1 : 1440
size of bag at timestep : 0 : 1440
size of bag at timestep : 0 : 1440

 # 1441 61121984 -0,023547 0,023547 2size of bag at timestep : 2 : 1441
size of bag at timestep : 2 : 1441
size of bag at timestep : 1 : 1441
size of bag at timestep : 1 : 1441
size of bag at timestep : 0 : 1441
size of bag at timestep : 0 : 1441

 # 1442 61227352 -0,023547 0,023547 2size of bag at timestep : 2 : 1442
size of bag at timestep : 2 : 1442
size of bag at timestep : 1 : 1442
size of bag at timestep : 1 : 1442
size of bag at timestep : 0 : 1442
size of bag at timestep : 0 : 1442

 # 1443 61347424 -0,023547 0,023547 2size of bag at timestep : 2 : 1443
size of bag at timestep : 2 : 1443
size of bag at timestep : 1 : 1443
size of bag at timestep : 1 : 1443
size of bag at timestep : 0 : 1443
size of bag at timestep : 0 : 1443

 # 1444 61463194 -0,023547 0,023547 2size of bag at timestep : 2 : 1444
size of bag at timestep : 2 : 1444
size of bag at timestep : 1 : 1444
size of bag at timestep : 1 : 1444
size of bag at timestep : 0 : 1444
size of bag at timestep : 0 : 1444

 # 1445 61579019 -0,023547 0,023547 2size of bag at timestep : 2 : 1445
size of bag at timestep : 2 : 1445
size of bag at timestep : 1 : 1445
size of bag at timestep : 1 : 1445
size of bag at timestep : 0 : 1445
size of bag at timestep : 0 : 1445

 # 1446 61695932 -0,023547 0,023547 2size of bag at timestep : 2 : 1446
size of bag at timestep : 2 : 1446
size of bag at timestep : 1 : 1446
size of bag at timestep : 1 : 1446
size of bag at timestep : 0 : 1446
size of bag at timestep : 0 : 1446

 # 1447 61813613 -0,023547 0,023547 2size of bag at timestep : 2 : 1447
size of bag at timestep : 2 : 1447
size of bag at timestep : 1 : 1447
size of bag at timestep : 1 : 1447
size of bag at timestep : 0 : 1447
size of bag at timestep : 0 : 1447

 # 1448 61930191 -0,023547 0,023547 2size of bag at timestep : 2 : 1448
size of bag at timestep : 2 : 1448
size of bag at timestep : 1 : 1448
size of bag at timestep : 1 : 1448
size of bag at timestep : 0 : 1448
size of bag at timestep : 0 : 1448

 # 1449 62047296 -0,023547 0,023547 2size of bag at timestep : 2 : 1449
size of bag at timestep : 2 : 1449
size of bag at timestep : 1 : 1449
size of bag at timestep : 1 : 1449
size of bag at timestep : 0 : 1449
size of bag at timestep : 0 : 1449

 # 1450 62165621 -0,023547 0,023547 2size of bag at timestep : 2 : 1450
size of bag at timestep : 2 : 1450
size of bag at timestep : 1 : 1450
size of bag at timestep : 1 : 1450
size of bag at timestep : 0 : 1450
size of bag at timestep : 0 : 1450

 # 1451 62285306 -0,023547 0,023547 2size of bag at timestep : 2 : 1451
size of bag at timestep : 2 : 1451
size of bag at timestep : 1 : 1451
size of bag at timestep : 1 : 1451
size of bag at timestep : 0 : 1451
size of bag at timestep : 0 : 1451

 # 1452 62402851 -0,023547 0,023547 2size of bag at timestep : 2 : 1452
size of bag at timestep : 2 : 1452
size of bag at timestep : 1 : 1452
size of bag at timestep : 1 : 1452
size of bag at timestep : 0 : 1452
size of bag at timestep : 0 : 1452

 # 1453 62522154 -0,023547 0,023547 2size of bag at timestep : 2 : 1453
size of bag at timestep : 2 : 1453
size of bag at timestep : 1 : 1453
size of bag at timestep : 1 : 1453
size of bag at timestep : 0 : 1453
size of bag at timestep : 0 : 1453

 # 1454 62639850 -0,023547 0,023547 2size of bag at timestep : 2 : 1454
size of bag at timestep : 2 : 1454
size of bag at timestep : 1 : 1454
size of bag at timestep : 1 : 1454
size of bag at timestep : 0 : 1454
size of bag at timestep : 0 : 1454

 # 1455 62757463 -0,023547 0,023547 2size of bag at timestep : 2 : 1455
size of bag at timestep : 2 : 1455
size of bag at timestep : 1 : 1455
size of bag at timestep : 1 : 1455
size of bag at timestep : 0 : 1455
size of bag at timestep : 0 : 1455

 # 1456 62874924 -0,023547 0,023547 2size of bag at timestep : 2 : 1456
size of bag at timestep : 2 : 1456
size of bag at timestep : 1 : 1456
size of bag at timestep : 1 : 1456
size of bag at timestep : 0 : 1456
size of bag at timestep : 0 : 1456

 # 1457 62994905 -0,023547 0,023547 2size of bag at timestep : 2 : 1457
size of bag at timestep : 2 : 1457
size of bag at timestep : 1 : 1457
size of bag at timestep : 1 : 1457
size of bag at timestep : 0 : 1457
size of bag at timestep : 0 : 1457

 # 1458 63114064 -0,023547 0,023547 2size of bag at timestep : 2 : 1458
size of bag at timestep : 2 : 1458
size of bag at timestep : 1 : 1458
size of bag at timestep : 1 : 1458
size of bag at timestep : 0 : 1458
size of bag at timestep : 0 : 1458

 # 1459 63236020 -0,023547 0,023547 2size of bag at timestep : 2 : 1459
size of bag at timestep : 2 : 1459
size of bag at timestep : 1 : 1459
size of bag at timestep : 1 : 1459
size of bag at timestep : 0 : 1459
size of bag at timestep : 0 : 1459

 # 1460 63355850 -0,023547 0,023547 2size of bag at timestep : 2 : 1460
size of bag at timestep : 2 : 1460
size of bag at timestep : 1 : 1460
size of bag at timestep : 1 : 1460
size of bag at timestep : 0 : 1460
size of bag at timestep : 0 : 1460

 # 1461 63475056 -0,023547 0,023547 2size of bag at timestep : 2 : 1461
size of bag at timestep : 2 : 1461
size of bag at timestep : 1 : 1461
size of bag at timestep : 1 : 1461
size of bag at timestep : 0 : 1461
size of bag at timestep : 0 : 1461

 # 1462 63595063 -0,023547 0,023547 2size of bag at timestep : 2 : 1462
size of bag at timestep : 2 : 1462
size of bag at timestep : 1 : 1462
size of bag at timestep : 1 : 1462
size of bag at timestep : 0 : 1462
size of bag at timestep : 0 : 1462

 # 1463 63718131 -0,023547 0,023547 2size of bag at timestep : 2 : 1463
size of bag at timestep : 2 : 1463
size of bag at timestep : 1 : 1463
size of bag at timestep : 1 : 1463
size of bag at timestep : 0 : 1463
size of bag at timestep : 0 : 1463

 # 1464 63840294 -0,023547 0,023547 2size of bag at timestep : 2 : 1464
size of bag at timestep : 2 : 1464
size of bag at timestep : 1 : 1464
size of bag at timestep : 1 : 1464
size of bag at timestep : 0 : 1464
size of bag at timestep : 0 : 1464

 # 1465 63960648 -0,023547 0,023547 2size of bag at timestep : 2 : 1465
size of bag at timestep : 2 : 1465
size of bag at timestep : 1 : 1465
size of bag at timestep : 1 : 1465
size of bag at timestep : 0 : 1465
size of bag at timestep : 0 : 1465

 # 1466 64080739 -0,023547 0,023547 2size of bag at timestep : 2 : 1466
size of bag at timestep : 2 : 1466
size of bag at timestep : 1 : 1466
size of bag at timestep : 1 : 1466
size of bag at timestep : 0 : 1466
size of bag at timestep : 0 : 1466

 # 1467 64203200 -0,023547 0,023547 2size of bag at timestep : 2 : 1467
size of bag at timestep : 2 : 1467
size of bag at timestep : 1 : 1467
size of bag at timestep : 1 : 1467
size of bag at timestep : 0 : 1467
size of bag at timestep : 0 : 1467

 # 1468 64325393 -0,023547 0,023547 2size of bag at timestep : 2 : 1468
size of bag at timestep : 2 : 1468
size of bag at timestep : 1 : 1468
size of bag at timestep : 1 : 1468
size of bag at timestep : 0 : 1468
size of bag at timestep : 0 : 1468

 # 1469 64449055 -0,023437 0,023437 2size of bag at timestep : 2 : 1469
size of bag at timestep : 2 : 1469
size of bag at timestep : 1 : 1469
size of bag at timestep : 1 : 1469
size of bag at timestep : 0 : 1469
size of bag at timestep : 0 : 1469

 # 1470 64569695 -0,023437 0,023437 2size of bag at timestep : 2 : 1470
size of bag at timestep : 2 : 1470
size of bag at timestep : 1 : 1470
size of bag at timestep : 1 : 1470
size of bag at timestep : 0 : 1470
size of bag at timestep : 0 : 1470

 # 1471 64690897 -0,023437 0,023437 2size of bag at timestep : 2 : 1471
size of bag at timestep : 2 : 1471
size of bag at timestep : 1 : 1471
size of bag at timestep : 1 : 1471
size of bag at timestep : 0 : 1471
size of bag at timestep : 0 : 1471

 # 1472 64812610 -0,023437 0,023437 2size of bag at timestep : 2 : 1472
size of bag at timestep : 2 : 1472
size of bag at timestep : 1 : 1472
size of bag at timestep : 1 : 1472
size of bag at timestep : 0 : 1472
size of bag at timestep : 0 : 1472

 # 1473 64932039 -0,023437 0,023437 2size of bag at timestep : 2 : 1473
size of bag at timestep : 2 : 1473
size of bag at timestep : 1 : 1473
size of bag at timestep : 1 : 1473
size of bag at timestep : 0 : 1473
size of bag at timestep : 0 : 1473

 # 1474 65051136 -0,023437 0,023437 2size of bag at timestep : 2 : 1474
size of bag at timestep : 2 : 1474
size of bag at timestep : 1 : 1474
size of bag at timestep : 1 : 1474
size of bag at timestep : 0 : 1474
size of bag at timestep : 0 : 1474

 # 1475 65172421 -0,023437 0,023437 2size of bag at timestep : 2 : 1475
size of bag at timestep : 2 : 1475
size of bag at timestep : 1 : 1475
size of bag at timestep : 1 : 1475
size of bag at timestep : 0 : 1475
size of bag at timestep : 0 : 1475

 # 1476 65294297 -0,023437 0,023437 2size of bag at timestep : 2 : 1476
size of bag at timestep : 2 : 1476
size of bag at timestep : 1 : 1476
size of bag at timestep : 1 : 1476
size of bag at timestep : 0 : 1476
size of bag at timestep : 0 : 1476

 # 1477 65416086 -0,023437 0,023437 2size of bag at timestep : 2 : 1477
size of bag at timestep : 2 : 1477
size of bag at timestep : 1 : 1477
size of bag at timestep : 1 : 1477
size of bag at timestep : 0 : 1477
size of bag at timestep : 0 : 1477

 # 1478 65536884 -0,023437 0,023437 2size of bag at timestep : 2 : 1478
size of bag at timestep : 2 : 1478
size of bag at timestep : 1 : 1478
size of bag at timestep : 1 : 1478
size of bag at timestep : 0 : 1478
size of bag at timestep : 0 : 1478

 # 1479 65660358 -0,023437 0,023437 2size of bag at timestep : 2 : 1479
size of bag at timestep : 2 : 1479
size of bag at timestep : 1 : 1479
size of bag at timestep : 1 : 1479
size of bag at timestep : 0 : 1479
size of bag at timestep : 0 : 1479

 # 1480 65781546 -0,023437 0,023437 2size of bag at timestep : 2 : 1480
size of bag at timestep : 2 : 1480
size of bag at timestep : 1 : 1480
size of bag at timestep : 1 : 1480
size of bag at timestep : 0 : 1480
size of bag at timestep : 0 : 1480

 # 1481 65904670 -0,023437 0,023437 2size of bag at timestep : 2 : 1481
size of bag at timestep : 2 : 1481
size of bag at timestep : 1 : 1481
size of bag at timestep : 1 : 1481
size of bag at timestep : 0 : 1481
size of bag at timestep : 0 : 1481

 # 1482 66026767 -0,023437 0,023437 2size of bag at timestep : 2 : 1482
size of bag at timestep : 2 : 1482
size of bag at timestep : 1 : 1482
size of bag at timestep : 1 : 1482
size of bag at timestep : 0 : 1482
size of bag at timestep : 0 : 1482

 # 1483 66151597 -0,023437 0,023437 2size of bag at timestep : 2 : 1483
size of bag at timestep : 2 : 1483
size of bag at timestep : 1 : 1483
size of bag at timestep : 1 : 1483
size of bag at timestep : 0 : 1483
size of bag at timestep : 0 : 1483

 # 1484 66276765 -0,023437 0,023437 2size of bag at timestep : 2 : 1484
size of bag at timestep : 2 : 1484
size of bag at timestep : 1 : 1484
size of bag at timestep : 1 : 1484
size of bag at timestep : 0 : 1484
size of bag at timestep : 0 : 1484

 # 1485 66403269 -0,023437 0,023437 2size of bag at timestep : 2 : 1485
size of bag at timestep : 2 : 1485
size of bag at timestep : 1 : 1485
size of bag at timestep : 1 : 1485
size of bag at timestep : 0 : 1485
size of bag at timestep : 0 : 1485

 # 1486 66527543 -0,023437 0,023437 2size of bag at timestep : 2 : 1486
size of bag at timestep : 2 : 1486
size of bag at timestep : 1 : 1486
size of bag at timestep : 1 : 1486
size of bag at timestep : 0 : 1486
size of bag at timestep : 0 : 1486

 # 1487 66652155 -0,023437 0,023437 2size of bag at timestep : 2 : 1487
size of bag at timestep : 2 : 1487
size of bag at timestep : 1 : 1487
size of bag at timestep : 1 : 1487
size of bag at timestep : 0 : 1487
size of bag at timestep : 0 : 1487

 # 1488 66778969 -0,023437 0,023437 2size of bag at timestep : 2 : 1488
size of bag at timestep : 2 : 1488
size of bag at timestep : 1 : 1488
size of bag at timestep : 1 : 1488
size of bag at timestep : 0 : 1488
size of bag at timestep : 0 : 1488

 # 1489 66904558 -0,023437 0,023437 2size of bag at timestep : 2 : 1489
size of bag at timestep : 2 : 1489
size of bag at timestep : 1 : 1489
size of bag at timestep : 1 : 1489
size of bag at timestep : 0 : 1489
size of bag at timestep : 0 : 1489

 # 1490 67030361 -0,021348 0,021348 2size of bag at timestep : 2 : 1490
size of bag at timestep : 2 : 1490
size of bag at timestep : 1 : 1490
size of bag at timestep : 1 : 1490
size of bag at timestep : 0 : 1490
size of bag at timestep : 0 : 1490

 # 1491 67150451 -0,021348 0,021348 2size of bag at timestep : 2 : 1491
size of bag at timestep : 2 : 1491
size of bag at timestep : 1 : 1491
size of bag at timestep : 1 : 1491
size of bag at timestep : 0 : 1491
size of bag at timestep : 0 : 1491

 # 1492 67270989 -0,021348 0,021348 2size of bag at timestep : 2 : 1492
size of bag at timestep : 2 : 1492
size of bag at timestep : 1 : 1492
size of bag at timestep : 1 : 1492
size of bag at timestep : 0 : 1492
size of bag at timestep : 0 : 1492

 # 1493 67392363 -0,021348 0,021348 2size of bag at timestep : 2 : 1493
size of bag at timestep : 2 : 1493
size of bag at timestep : 1 : 1493
size of bag at timestep : 1 : 1493
size of bag at timestep : 0 : 1493
size of bag at timestep : 0 : 1493

 # 1494 67513457 -0,021348 0,021348 2size of bag at timestep : 2 : 1494
size of bag at timestep : 2 : 1494
size of bag at timestep : 1 : 1494
size of bag at timestep : 1 : 1494
size of bag at timestep : 0 : 1494
size of bag at timestep : 0 : 1494

 # 1495 67637699 -0,021348 0,021348 2size of bag at timestep : 2 : 1495
size of bag at timestep : 2 : 1495
size of bag at timestep : 1 : 1495
size of bag at timestep : 1 : 1495
size of bag at timestep : 0 : 1495
size of bag at timestep : 0 : 1495

 # 1496 67760469 -0,021348 0,021348 2size of bag at timestep : 2 : 1496
size of bag at timestep : 2 : 1496
size of bag at timestep : 1 : 1496
size of bag at timestep : 1 : 1496
size of bag at timestep : 0 : 1496
size of bag at timestep : 0 : 1496

 # 1497 67883943 -0,021348 0,021348 2size of bag at timestep : 2 : 1497
size of bag at timestep : 2 : 1497
size of bag at timestep : 1 : 1497
size of bag at timestep : 1 : 1497
size of bag at timestep : 0 : 1497
size of bag at timestep : 0 : 1497

 # 1498 68005743 -0,021348 0,021348 2size of bag at timestep : 2 : 1498
size of bag at timestep : 2 : 1498
size of bag at timestep : 1 : 1498
size of bag at timestep : 1 : 1498
size of bag at timestep : 0 : 1498
size of bag at timestep : 0 : 1498

 # 1499 68134202 -0,021348 0,021348 2size of bag at timestep : 2 : 1499
size of bag at timestep : 2 : 1499
size of bag at timestep : 1 : 1499
size of bag at timestep : 1 : 1499
size of bag at timestep : 0 : 1499
size of bag at timestep : 0 : 1499

 # 1500 68274315 -0,021348 0,021348 2size of bag at timestep : 2 : 1500
size of bag at timestep : 2 : 1500
size of bag at timestep : 1 : 1500
size of bag at timestep : 1 : 1500
size of bag at timestep : 0 : 1500
size of bag at timestep : 0 : 1500

 # 1501 68409400 -0,021348 0,021348 2size of bag at timestep : 2 : 1501
size of bag at timestep : 2 : 1501
size of bag at timestep : 1 : 1501
size of bag at timestep : 1 : 1501
size of bag at timestep : 0 : 1501
size of bag at timestep : 0 : 1501

 # 1502 68533310 -0,021348 0,021348 2size of bag at timestep : 2 : 1502
size of bag at timestep : 2 : 1502
size of bag at timestep : 1 : 1502
size of bag at timestep : 1 : 1502
size of bag at timestep : 0 : 1502
size of bag at timestep : 0 : 1502

 # 1503 68657853 -0,021348 0,021348 2size of bag at timestep : 2 : 1503
size of bag at timestep : 2 : 1503
size of bag at timestep : 1 : 1503
size of bag at timestep : 1 : 1503
size of bag at timestep : 0 : 1503
size of bag at timestep : 0 : 1503

 # 1504 68781548 -0,021348 0,021348 2size of bag at timestep : 2 : 1504
size of bag at timestep : 2 : 1504
size of bag at timestep : 1 : 1504
size of bag at timestep : 1 : 1504
size of bag at timestep : 0 : 1504
size of bag at timestep : 0 : 1504

 # 1505 68905247 -0,021348 0,021348 2size of bag at timestep : 2 : 1505
size of bag at timestep : 2 : 1505
size of bag at timestep : 1 : 1505
size of bag at timestep : 1 : 1505
size of bag at timestep : 0 : 1505
size of bag at timestep : 0 : 1505

 # 1506 69029428 -0,021348 0,021348 2size of bag at timestep : 2 : 1506
size of bag at timestep : 2 : 1506
size of bag at timestep : 1 : 1506
size of bag at timestep : 1 : 1506
size of bag at timestep : 0 : 1506
size of bag at timestep : 0 : 1506

 # 1507 69154754 -0,021348 0,021348 2size of bag at timestep : 2 : 1507
size of bag at timestep : 2 : 1507
size of bag at timestep : 1 : 1507
size of bag at timestep : 1 : 1507
size of bag at timestep : 0 : 1507
size of bag at timestep : 0 : 1507

 # 1508 69281026 -0,021348 0,021348 2size of bag at timestep : 2 : 1508
size of bag at timestep : 2 : 1508
size of bag at timestep : 1 : 1508
size of bag at timestep : 1 : 1508
size of bag at timestep : 0 : 1508
size of bag at timestep : 0 : 1508

 # 1509 69406039 -0,021348 0,021348 2size of bag at timestep : 2 : 1509
size of bag at timestep : 2 : 1509
size of bag at timestep : 1 : 1509
size of bag at timestep : 1 : 1509
size of bag at timestep : 0 : 1509
size of bag at timestep : 0 : 1509

 # 1510 69530719 -0,021348 0,021348 2size of bag at timestep : 2 : 1510
size of bag at timestep : 2 : 1510
size of bag at timestep : 1 : 1510
size of bag at timestep : 1 : 1510
size of bag at timestep : 0 : 1510
size of bag at timestep : 0 : 1510

 # 1511 69654233 -0,021348 0,021348 2size of bag at timestep : 2 : 1511
size of bag at timestep : 2 : 1511
size of bag at timestep : 1 : 1511
size of bag at timestep : 1 : 1511
size of bag at timestep : 0 : 1511
size of bag at timestep : 0 : 1511

 # 1512 69793876 -0,021348 0,021348 2size of bag at timestep : 2 : 1512
size of bag at timestep : 2 : 1512
size of bag at timestep : 1 : 1512
size of bag at timestep : 1 : 1512
size of bag at timestep : 0 : 1512
size of bag at timestep : 0 : 1512

 # 1513 69933646 -0,021348 0,021348 2size of bag at timestep : 2 : 1513
size of bag at timestep : 2 : 1513
size of bag at timestep : 1 : 1513
size of bag at timestep : 1 : 1513
size of bag at timestep : 0 : 1513
size of bag at timestep : 0 : 1513

 # 1514 70060305 -0,021348 0,021348 2size of bag at timestep : 2 : 1514
size of bag at timestep : 2 : 1514
size of bag at timestep : 1 : 1514
size of bag at timestep : 1 : 1514
size of bag at timestep : 0 : 1514
size of bag at timestep : 0 : 1514

 # 1515 70191132 -0,021348 0,021348 2size of bag at timestep : 2 : 1515
size of bag at timestep : 2 : 1515
size of bag at timestep : 1 : 1515
size of bag at timestep : 1 : 1515
size of bag at timestep : 0 : 1515
size of bag at timestep : 0 : 1515

 # 1516 70304589 -0,021091 0,021091 2size of bag at timestep : 2 : 1516
size of bag at timestep : 2 : 1516
size of bag at timestep : 1 : 1516
size of bag at timestep : 1 : 1516
size of bag at timestep : 0 : 1516
size of bag at timestep : 0 : 1516

 # 1517 70413418 -0,021091 0,021091 2size of bag at timestep : 2 : 1517
size of bag at timestep : 2 : 1517
size of bag at timestep : 1 : 1517
size of bag at timestep : 1 : 1517
size of bag at timestep : 0 : 1517
size of bag at timestep : 0 : 1517

 # 1518 70522752 -0,021091 0,021091 2size of bag at timestep : 2 : 1518
size of bag at timestep : 2 : 1518
size of bag at timestep : 1 : 1518
size of bag at timestep : 1 : 1518
size of bag at timestep : 0 : 1518
size of bag at timestep : 0 : 1518

 # 1519 70643887 -0,021091 0,021091 2size of bag at timestep : 2 : 1519
size of bag at timestep : 2 : 1519
size of bag at timestep : 1 : 1519
size of bag at timestep : 1 : 1519
size of bag at timestep : 0 : 1519
size of bag at timestep : 0 : 1519

 # 1520 70754130 -0,021091 0,021091 2size of bag at timestep : 2 : 1520
size of bag at timestep : 2 : 1520
size of bag at timestep : 1 : 1520
size of bag at timestep : 1 : 1520
size of bag at timestep : 0 : 1520
size of bag at timestep : 0 : 1520

 # 1521 70864505 -0,021091 0,021091 2size of bag at timestep : 2 : 1521
size of bag at timestep : 2 : 1521
size of bag at timestep : 1 : 1521
size of bag at timestep : 1 : 1521
size of bag at timestep : 0 : 1521
size of bag at timestep : 0 : 1521

 # 1522 70976389 -0,021091 0,021091 2size of bag at timestep : 2 : 1522
size of bag at timestep : 2 : 1522
size of bag at timestep : 1 : 1522
size of bag at timestep : 1 : 1522
size of bag at timestep : 0 : 1522
size of bag at timestep : 0 : 1522

 # 1523 71088749 -0,021091 0,021091 2size of bag at timestep : 2 : 1523
size of bag at timestep : 2 : 1523
size of bag at timestep : 1 : 1523
size of bag at timestep : 1 : 1523
size of bag at timestep : 0 : 1523
size of bag at timestep : 0 : 1523

 # 1524 71201167 -0,021091 0,021091 2size of bag at timestep : 2 : 1524
size of bag at timestep : 2 : 1524
size of bag at timestep : 1 : 1524
size of bag at timestep : 1 : 1524
size of bag at timestep : 0 : 1524
size of bag at timestep : 0 : 1524

 # 1525 71310710 -0,021091 0,021091 2size of bag at timestep : 2 : 1525
size of bag at timestep : 2 : 1525
size of bag at timestep : 1 : 1525
size of bag at timestep : 1 : 1525
size of bag at timestep : 0 : 1525
size of bag at timestep : 0 : 1525

 # 1526 71422333 -0,021091 0,021091 2size of bag at timestep : 2 : 1526
size of bag at timestep : 2 : 1526
size of bag at timestep : 1 : 1526
size of bag at timestep : 1 : 1526
size of bag at timestep : 0 : 1526
size of bag at timestep : 0 : 1526

 # 1527 71539176 -0,021091 0,021091 2size of bag at timestep : 2 : 1527
size of bag at timestep : 2 : 1527
size of bag at timestep : 1 : 1527
size of bag at timestep : 1 : 1527
size of bag at timestep : 0 : 1527
size of bag at timestep : 0 : 1527

 # 1528 71652953 -0,021091 0,021091 2size of bag at timestep : 2 : 1528
size of bag at timestep : 2 : 1528
size of bag at timestep : 1 : 1528
size of bag at timestep : 1 : 1528
size of bag at timestep : 0 : 1528
size of bag at timestep : 0 : 1528

 # 1529 71767574 -0,021091 0,021091 2size of bag at timestep : 2 : 1529
size of bag at timestep : 2 : 1529
size of bag at timestep : 1 : 1529
size of bag at timestep : 1 : 1529
size of bag at timestep : 0 : 1529
size of bag at timestep : 0 : 1529

 # 1530 71884628 -0,021091 0,021091 2size of bag at timestep : 2 : 1530
size of bag at timestep : 2 : 1530
size of bag at timestep : 1 : 1530
size of bag at timestep : 1 : 1530
size of bag at timestep : 0 : 1530
size of bag at timestep : 0 : 1530

 # 1531 71999816 -0,021091 0,021091 2size of bag at timestep : 2 : 1531
size of bag at timestep : 2 : 1531
size of bag at timestep : 1 : 1531
size of bag at timestep : 1 : 1531
size of bag at timestep : 0 : 1531
size of bag at timestep : 0 : 1531

 # 1532 72116656 -0,021091 0,021091 2size of bag at timestep : 2 : 1532
size of bag at timestep : 2 : 1532
size of bag at timestep : 1 : 1532
size of bag at timestep : 1 : 1532
size of bag at timestep : 0 : 1532
size of bag at timestep : 0 : 1532

 # 1533 72231062 -0,021091 0,021091 2size of bag at timestep : 2 : 1533
size of bag at timestep : 2 : 1533
size of bag at timestep : 1 : 1533
size of bag at timestep : 1 : 1533
size of bag at timestep : 0 : 1533
size of bag at timestep : 0 : 1533

 # 1534 72345741 -0,021091 0,021091 2size of bag at timestep : 2 : 1534
size of bag at timestep : 2 : 1534
size of bag at timestep : 1 : 1534
size of bag at timestep : 1 : 1534
size of bag at timestep : 0 : 1534
size of bag at timestep : 0 : 1534

 # 1535 72460873 -0,021091 0,021091 2size of bag at timestep : 2 : 1535
size of bag at timestep : 2 : 1535
size of bag at timestep : 1 : 1535
size of bag at timestep : 1 : 1535
size of bag at timestep : 0 : 1535
size of bag at timestep : 0 : 1535

 # 1536 72576487 -0,021091 0,021091 2size of bag at timestep : 2 : 1536
size of bag at timestep : 2 : 1536
size of bag at timestep : 1 : 1536
size of bag at timestep : 1 : 1536
size of bag at timestep : 0 : 1536
size of bag at timestep : 0 : 1536

 # 1537 72687493 -0,021091 0,021091 2size of bag at timestep : 2 : 1537
size of bag at timestep : 2 : 1537
size of bag at timestep : 1 : 1537
size of bag at timestep : 1 : 1537
size of bag at timestep : 0 : 1537
size of bag at timestep : 0 : 1537

 # 1538 72802332 -0,021091 0,021091 2size of bag at timestep : 2 : 1538
size of bag at timestep : 2 : 1538
size of bag at timestep : 1 : 1538
size of bag at timestep : 1 : 1538
size of bag at timestep : 0 : 1538
size of bag at timestep : 0 : 1538

 # 1539 72916021 -0,021091 0,021091 2size of bag at timestep : 2 : 1539
size of bag at timestep : 2 : 1539
size of bag at timestep : 1 : 1539
size of bag at timestep : 1 : 1539
size of bag at timestep : 0 : 1539
size of bag at timestep : 0 : 1539

 # 1540 73034330 -0,021091 0,021091 2size of bag at timestep : 2 : 1540
size of bag at timestep : 2 : 1540
size of bag at timestep : 1 : 1540
size of bag at timestep : 1 : 1540
size of bag at timestep : 0 : 1540
size of bag at timestep : 0 : 1540

 # 1541 73150925 -0,021091 0,021091 2size of bag at timestep : 2 : 1541
size of bag at timestep : 2 : 1541
size of bag at timestep : 1 : 1541
size of bag at timestep : 1 : 1541
size of bag at timestep : 0 : 1541
size of bag at timestep : 0 : 1541

 # 1542 73269158 -0,021091 0,021091 2size of bag at timestep : 2 : 1542
size of bag at timestep : 2 : 1542
size of bag at timestep : 1 : 1542
size of bag at timestep : 1 : 1542
size of bag at timestep : 0 : 1542
size of bag at timestep : 0 : 1542

 # 1543 73385979 -0,021091 0,021091 2size of bag at timestep : 2 : 1543
size of bag at timestep : 2 : 1543
size of bag at timestep : 1 : 1543
size of bag at timestep : 1 : 1543
size of bag at timestep : 0 : 1543
size of bag at timestep : 0 : 1543

 # 1544 73501547 -0,021091 0,021091 2size of bag at timestep : 2 : 1544
size of bag at timestep : 2 : 1544
size of bag at timestep : 1 : 1544
size of bag at timestep : 1 : 1544
size of bag at timestep : 0 : 1544
size of bag at timestep : 0 : 1544

 # 1545 73618466 -0,021091 0,021091 2size of bag at timestep : 2 : 1545
size of bag at timestep : 2 : 1545
size of bag at timestep : 1 : 1545
size of bag at timestep : 1 : 1545
size of bag at timestep : 0 : 1545
size of bag at timestep : 0 : 1545

 # 1546 73734926 -0,021091 0,021091 2size of bag at timestep : 2 : 1546
size of bag at timestep : 2 : 1546
size of bag at timestep : 1 : 1546
size of bag at timestep : 1 : 1546
size of bag at timestep : 0 : 1546
size of bag at timestep : 0 : 1546

 # 1547 73852063 -0,021091 0,021091 2size of bag at timestep : 2 : 1547
size of bag at timestep : 2 : 1547
size of bag at timestep : 1 : 1547
size of bag at timestep : 1 : 1547
size of bag at timestep : 0 : 1547
size of bag at timestep : 0 : 1547

 # 1548 73981436 -0,020966 0,020966 2size of bag at timestep : 2 : 1548
size of bag at timestep : 2 : 1548
size of bag at timestep : 1 : 1548
size of bag at timestep : 1 : 1548
size of bag at timestep : 0 : 1548
size of bag at timestep : 0 : 1548

 # 1549 74105446 -0,020966 0,020966 2size of bag at timestep : 2 : 1549
size of bag at timestep : 2 : 1549
size of bag at timestep : 1 : 1549
size of bag at timestep : 1 : 1549
size of bag at timestep : 0 : 1549
size of bag at timestep : 0 : 1549

 # 1550 74229558 -0,020966 0,020966 2size of bag at timestep : 2 : 1550
size of bag at timestep : 2 : 1550
size of bag at timestep : 1 : 1550
size of bag at timestep : 1 : 1550
size of bag at timestep : 0 : 1550
size of bag at timestep : 0 : 1550

 # 1551 74354270 -0,020966 0,020966 2size of bag at timestep : 2 : 1551
size of bag at timestep : 2 : 1551
size of bag at timestep : 1 : 1551
size of bag at timestep : 1 : 1551
size of bag at timestep : 0 : 1551
size of bag at timestep : 0 : 1551

 # 1552 74479920 -0,020966 0,020966 2size of bag at timestep : 2 : 1552
size of bag at timestep : 2 : 1552
size of bag at timestep : 1 : 1552
size of bag at timestep : 1 : 1552
size of bag at timestep : 0 : 1552
size of bag at timestep : 0 : 1552

 # 1553 74605261 -0,020966 0,020966 2size of bag at timestep : 2 : 1553
size of bag at timestep : 2 : 1553
size of bag at timestep : 1 : 1553
size of bag at timestep : 1 : 1553
size of bag at timestep : 0 : 1553
size of bag at timestep : 0 : 1553

 # 1554 74731122 -0,020966 0,020966 2size of bag at timestep : 2 : 1554
size of bag at timestep : 2 : 1554
size of bag at timestep : 1 : 1554
size of bag at timestep : 1 : 1554
size of bag at timestep : 0 : 1554
size of bag at timestep : 0 : 1554

 # 1555 74858118 -0,020966 0,020966 2size of bag at timestep : 2 : 1555
size of bag at timestep : 2 : 1555
size of bag at timestep : 1 : 1555
size of bag at timestep : 1 : 1555
size of bag at timestep : 0 : 1555
size of bag at timestep : 0 : 1555

 # 1556 74986638 -0,020966 0,020966 2size of bag at timestep : 2 : 1556
size of bag at timestep : 2 : 1556
size of bag at timestep : 1 : 1556
size of bag at timestep : 1 : 1556
size of bag at timestep : 0 : 1556
size of bag at timestep : 0 : 1556

 # 1557 75112690 -0,020966 0,020966 2size of bag at timestep : 2 : 1557
size of bag at timestep : 2 : 1557
size of bag at timestep : 1 : 1557
size of bag at timestep : 1 : 1557
size of bag at timestep : 0 : 1557
size of bag at timestep : 0 : 1557

 # 1558 75239847 -0,020966 0,020966 2size of bag at timestep : 2 : 1558
size of bag at timestep : 2 : 1558
size of bag at timestep : 1 : 1558
size of bag at timestep : 1 : 1558
size of bag at timestep : 0 : 1558
size of bag at timestep : 0 : 1558

 # 1559 75366365 -0,020966 0,020966 2size of bag at timestep : 2 : 1559
size of bag at timestep : 2 : 1559
size of bag at timestep : 1 : 1559
size of bag at timestep : 1 : 1559
size of bag at timestep : 0 : 1559
size of bag at timestep : 0 : 1559

 # 1560 75493538 -0,020966 0,020966 2size of bag at timestep : 2 : 1560
size of bag at timestep : 2 : 1560
size of bag at timestep : 1 : 1560
size of bag at timestep : 1 : 1560
size of bag at timestep : 0 : 1560
size of bag at timestep : 0 : 1560

 # 1561 75620803 -0,020966 0,020966 2size of bag at timestep : 2 : 1561
size of bag at timestep : 2 : 1561
size of bag at timestep : 1 : 1561
size of bag at timestep : 1 : 1561
size of bag at timestep : 0 : 1561
size of bag at timestep : 0 : 1561

 # 1562 75749276 -0,020966 0,020966 2size of bag at timestep : 2 : 1562
size of bag at timestep : 2 : 1562
size of bag at timestep : 1 : 1562
size of bag at timestep : 1 : 1562
size of bag at timestep : 0 : 1562
size of bag at timestep : 0 : 1562

 # 1563 75881132 -0,020966 0,020966 2size of bag at timestep : 2 : 1563
size of bag at timestep : 2 : 1563
size of bag at timestep : 1 : 1563
size of bag at timestep : 1 : 1563
size of bag at timestep : 0 : 1563
size of bag at timestep : 0 : 1563

 # 1564 76010832 -0,020966 0,020966 2size of bag at timestep : 2 : 1564
size of bag at timestep : 2 : 1564
size of bag at timestep : 1 : 1564
size of bag at timestep : 1 : 1564
size of bag at timestep : 0 : 1564
size of bag at timestep : 0 : 1564

 # 1565 76139735 -0,020966 0,020966 2size of bag at timestep : 2 : 1565
size of bag at timestep : 2 : 1565
size of bag at timestep : 1 : 1565
size of bag at timestep : 1 : 1565
size of bag at timestep : 0 : 1565
size of bag at timestep : 0 : 1565

 # 1566 76267308 -0,020966 0,020966 2size of bag at timestep : 2 : 1566
size of bag at timestep : 2 : 1566
size of bag at timestep : 1 : 1566
size of bag at timestep : 1 : 1566
size of bag at timestep : 0 : 1566
size of bag at timestep : 0 : 1566

 # 1567 76396033 -0,020966 0,020966 2size of bag at timestep : 2 : 1567
size of bag at timestep : 2 : 1567
size of bag at timestep : 1 : 1567
size of bag at timestep : 1 : 1567
size of bag at timestep : 0 : 1567
size of bag at timestep : 0 : 1567

 # 1568 76525672 -0,020966 0,020966 2size of bag at timestep : 2 : 1568
size of bag at timestep : 2 : 1568
size of bag at timestep : 1 : 1568
size of bag at timestep : 1 : 1568
size of bag at timestep : 0 : 1568
size of bag at timestep : 0 : 1568

 # 1569 76656105 -0,020966 0,020966 2size of bag at timestep : 2 : 1569
size of bag at timestep : 2 : 1569
size of bag at timestep : 1 : 1569
size of bag at timestep : 1 : 1569
size of bag at timestep : 0 : 1569
size of bag at timestep : 0 : 1569

 # 1570 76786161 -0,020966 0,020966 2size of bag at timestep : 2 : 1570
size of bag at timestep : 2 : 1570
size of bag at timestep : 1 : 1570
size of bag at timestep : 1 : 1570
size of bag at timestep : 0 : 1570
size of bag at timestep : 0 : 1570

 # 1571 76917635 -0,020966 0,020966 2size of bag at timestep : 2 : 1571
size of bag at timestep : 2 : 1571
size of bag at timestep : 1 : 1571
size of bag at timestep : 1 : 1571
size of bag at timestep : 0 : 1571
size of bag at timestep : 0 : 1571

 # 1572 77048647 -0,020966 0,020966 2size of bag at timestep : 2 : 1572
size of bag at timestep : 2 : 1572
size of bag at timestep : 1 : 1572
size of bag at timestep : 1 : 1572
size of bag at timestep : 0 : 1572
size of bag at timestep : 0 : 1572

 # 1573 77178032 -0,020966 0,020966 2size of bag at timestep : 2 : 1573
size of bag at timestep : 2 : 1573
size of bag at timestep : 1 : 1573
size of bag at timestep : 1 : 1573
size of bag at timestep : 0 : 1573
size of bag at timestep : 0 : 1573

 # 1574 77308887 -0,020966 0,020966 2size of bag at timestep : 2 : 1574
size of bag at timestep : 2 : 1574
size of bag at timestep : 1 : 1574
size of bag at timestep : 1 : 1574
size of bag at timestep : 0 : 1574
size of bag at timestep : 0 : 1574

 # 1575 77439490 -0,020966 0,020966 2size of bag at timestep : 2 : 1575
size of bag at timestep : 2 : 1575
size of bag at timestep : 1 : 1575
size of bag at timestep : 1 : 1575
size of bag at timestep : 0 : 1575
size of bag at timestep : 0 : 1575

 # 1576 77569450 -0,020939 0,020939 2size of bag at timestep : 2 : 1576
size of bag at timestep : 2 : 1576
size of bag at timestep : 1 : 1576
size of bag at timestep : 1 : 1576
size of bag at timestep : 0 : 1576
size of bag at timestep : 0 : 1576

 # 1577 77696803 -0,020939 0,020939 2size of bag at timestep : 2 : 1577
size of bag at timestep : 2 : 1577
size of bag at timestep : 1 : 1577
size of bag at timestep : 1 : 1577
size of bag at timestep : 0 : 1577
size of bag at timestep : 0 : 1577

 # 1578 77823003 -0,020939 0,020939 2size of bag at timestep : 2 : 1578
size of bag at timestep : 2 : 1578
size of bag at timestep : 1 : 1578
size of bag at timestep : 1 : 1578
size of bag at timestep : 0 : 1578
size of bag at timestep : 0 : 1578

 # 1579 77951454 -0,020939 0,020939 2size of bag at timestep : 2 : 1579
size of bag at timestep : 2 : 1579
size of bag at timestep : 1 : 1579
size of bag at timestep : 1 : 1579
size of bag at timestep : 0 : 1579
size of bag at timestep : 0 : 1579

 # 1580 78080654 -0,020939 0,020939 2size of bag at timestep : 2 : 1580
size of bag at timestep : 2 : 1580
size of bag at timestep : 1 : 1580
size of bag at timestep : 1 : 1580
size of bag at timestep : 0 : 1580
size of bag at timestep : 0 : 1580

 # 1581 78207367 -0,020939 0,020939 2size of bag at timestep : 2 : 1581
size of bag at timestep : 2 : 1581
size of bag at timestep : 1 : 1581
size of bag at timestep : 1 : 1581
size of bag at timestep : 0 : 1581
size of bag at timestep : 0 : 1581

 # 1582 78336582 -0,020939 0,020939 2size of bag at timestep : 2 : 1582
size of bag at timestep : 2 : 1582
size of bag at timestep : 1 : 1582
size of bag at timestep : 1 : 1582
size of bag at timestep : 0 : 1582
size of bag at timestep : 0 : 1582

 # 1583 78466799 -0,020939 0,020939 2size of bag at timestep : 2 : 1583
size of bag at timestep : 2 : 1583
size of bag at timestep : 1 : 1583
size of bag at timestep : 1 : 1583
size of bag at timestep : 0 : 1583
size of bag at timestep : 0 : 1583

 # 1584 78599378 -0,020939 0,020939 2size of bag at timestep : 2 : 1584
size of bag at timestep : 2 : 1584
size of bag at timestep : 1 : 1584
size of bag at timestep : 1 : 1584
size of bag at timestep : 0 : 1584
size of bag at timestep : 0 : 1584

 # 1585 78727933 -0,020939 0,020939 2size of bag at timestep : 2 : 1585
size of bag at timestep : 2 : 1585
size of bag at timestep : 1 : 1585
size of bag at timestep : 1 : 1585
size of bag at timestep : 0 : 1585
size of bag at timestep : 0 : 1585

 # 1586 78858147 -0,020939 0,020939 2size of bag at timestep : 2 : 1586
size of bag at timestep : 2 : 1586
size of bag at timestep : 1 : 1586
size of bag at timestep : 1 : 1586
size of bag at timestep : 0 : 1586
size of bag at timestep : 0 : 1586

 # 1587 78989026 -0,020939 0,020939 2size of bag at timestep : 2 : 1587
size of bag at timestep : 2 : 1587
size of bag at timestep : 1 : 1587
size of bag at timestep : 1 : 1587
size of bag at timestep : 0 : 1587
size of bag at timestep : 0 : 1587

 # 1588 79119841 -0,020939 0,020939 2size of bag at timestep : 2 : 1588
size of bag at timestep : 2 : 1588
size of bag at timestep : 1 : 1588
size of bag at timestep : 1 : 1588
size of bag at timestep : 0 : 1588
size of bag at timestep : 0 : 1588

 # 1589 79251457 -0,020939 0,020939 2size of bag at timestep : 2 : 1589
size of bag at timestep : 2 : 1589
size of bag at timestep : 1 : 1589
size of bag at timestep : 1 : 1589
size of bag at timestep : 0 : 1589
size of bag at timestep : 0 : 1589

 # 1590 79381513 -0,020939 0,020939 2size of bag at timestep : 2 : 1590
size of bag at timestep : 2 : 1590
size of bag at timestep : 1 : 1590
size of bag at timestep : 1 : 1590
size of bag at timestep : 0 : 1590
size of bag at timestep : 0 : 1590

 # 1591 79510491 -0,020939 0,020939 2size of bag at timestep : 2 : 1591
size of bag at timestep : 2 : 1591
size of bag at timestep : 1 : 1591
size of bag at timestep : 1 : 1591
size of bag at timestep : 0 : 1591
size of bag at timestep : 0 : 1591

 # 1592 79638779 -0,020939 0,020939 2size of bag at timestep : 2 : 1592
size of bag at timestep : 2 : 1592
size of bag at timestep : 1 : 1592
size of bag at timestep : 1 : 1592
size of bag at timestep : 0 : 1592
size of bag at timestep : 0 : 1592

 # 1593 79767641 -0,020939 0,020939 2size of bag at timestep : 2 : 1593
size of bag at timestep : 2 : 1593
size of bag at timestep : 1 : 1593
size of bag at timestep : 1 : 1593
size of bag at timestep : 0 : 1593
size of bag at timestep : 0 : 1593

 # 1594 79898265 -0,020939 0,020939 2size of bag at timestep : 2 : 1594
size of bag at timestep : 2 : 1594
size of bag at timestep : 1 : 1594
size of bag at timestep : 1 : 1594
size of bag at timestep : 0 : 1594
size of bag at timestep : 0 : 1594

 # 1595 80029431 -0,020939 0,020939 2size of bag at timestep : 2 : 1595
size of bag at timestep : 2 : 1595
size of bag at timestep : 1 : 1595
size of bag at timestep : 1 : 1595
size of bag at timestep : 0 : 1595
size of bag at timestep : 0 : 1595

 # 1596 80159808 -0,020939 0,020939 2size of bag at timestep : 2 : 1596
size of bag at timestep : 2 : 1596
size of bag at timestep : 1 : 1596
size of bag at timestep : 1 : 1596
size of bag at timestep : 0 : 1596
size of bag at timestep : 0 : 1596

 # 1597 80291248 -0,020939 0,020939 2size of bag at timestep : 2 : 1597
size of bag at timestep : 2 : 1597
size of bag at timestep : 1 : 1597
size of bag at timestep : 1 : 1597
size of bag at timestep : 0 : 1597
size of bag at timestep : 0 : 1597

 # 1598 80422223 -0,020939 0,020939 2size of bag at timestep : 2 : 1598
size of bag at timestep : 2 : 1598
size of bag at timestep : 1 : 1598
size of bag at timestep : 1 : 1598
size of bag at timestep : 0 : 1598
size of bag at timestep : 0 : 1598

 # 1599 80552623 -0,020939 0,020939 2size of bag at timestep : 2 : 1599
size of bag at timestep : 2 : 1599
size of bag at timestep : 1 : 1599
size of bag at timestep : 1 : 1599
size of bag at timestep : 0 : 1599
size of bag at timestep : 0 : 1599

 # 1600 80686343 -0,020939 0,020939 2size of bag at timestep : 2 : 1600
size of bag at timestep : 2 : 1600
size of bag at timestep : 1 : 1600
size of bag at timestep : 1 : 1600
size of bag at timestep : 0 : 1600
size of bag at timestep : 0 : 1600

 # 1601 80817365 -0,020939 0,020939 2size of bag at timestep : 2 : 1601
size of bag at timestep : 2 : 1601
size of bag at timestep : 1 : 1601
size of bag at timestep : 1 : 1601
size of bag at timestep : 0 : 1601
size of bag at timestep : 0 : 1601

 # 1602 80948509 -0,020939 0,020939 2size of bag at timestep : 2 : 1602
size of bag at timestep : 2 : 1602
size of bag at timestep : 1 : 1602
size of bag at timestep : 1 : 1602
size of bag at timestep : 0 : 1602
size of bag at timestep : 0 : 1602

 # 1603 81078616 -0,020939 0,020939 2size of bag at timestep : 2 : 1603
size of bag at timestep : 2 : 1603
size of bag at timestep : 1 : 1603
size of bag at timestep : 1 : 1603
size of bag at timestep : 0 : 1603
size of bag at timestep : 0 : 1603

 # 1604 81208816 -0,020939 0,020939 2size of bag at timestep : 2 : 1604
size of bag at timestep : 2 : 1604
size of bag at timestep : 1 : 1604
size of bag at timestep : 1 : 1604
size of bag at timestep : 0 : 1604
size of bag at timestep : 0 : 1604

 # 1605 81340793 -0,020939 0,020939 2size of bag at timestep : 2 : 1605
size of bag at timestep : 2 : 1605
size of bag at timestep : 1 : 1605
size of bag at timestep : 1 : 1605
size of bag at timestep : 0 : 1605
size of bag at timestep : 0 : 1605

 # 1606 81472663 -0,020939 0,020939 2size of bag at timestep : 2 : 1606
size of bag at timestep : 2 : 1606
size of bag at timestep : 1 : 1606
size of bag at timestep : 1 : 1606
size of bag at timestep : 0 : 1606
size of bag at timestep : 0 : 1606

 # 1607 81609238 -0,020939 0,020939 2size of bag at timestep : 2 : 1607
size of bag at timestep : 2 : 1607
size of bag at timestep : 1 : 1607
size of bag at timestep : 1 : 1607
size of bag at timestep : 0 : 1607
size of bag at timestep : 0 : 1607

 # 1608 81744942 -0,020939 0,020939 2size of bag at timestep : 2 : 1608
size of bag at timestep : 2 : 1608
size of bag at timestep : 1 : 1608
size of bag at timestep : 1 : 1608
size of bag at timestep : 0 : 1608
size of bag at timestep : 0 : 1608

 # 1609 81880060 -0,020939 0,020939 2size of bag at timestep : 2 : 1609
size of bag at timestep : 2 : 1609
size of bag at timestep : 1 : 1609
size of bag at timestep : 1 : 1609
size of bag at timestep : 0 : 1609
size of bag at timestep : 0 : 1609

 # 1610 82014365 -0,020939 0,020939 2size of bag at timestep : 2 : 1610
size of bag at timestep : 2 : 1610
size of bag at timestep : 1 : 1610
size of bag at timestep : 1 : 1610
size of bag at timestep : 0 : 1610
size of bag at timestep : 0 : 1610

 # 1611 82153093 -0,020939 0,020939 2size of bag at timestep : 2 : 1611
size of bag at timestep : 2 : 1611
size of bag at timestep : 1 : 1611
size of bag at timestep : 1 : 1611
size of bag at timestep : 0 : 1611
size of bag at timestep : 0 : 1611

 # 1612 82287882 -0,020939 0,020939 2size of bag at timestep : 2 : 1612
size of bag at timestep : 2 : 1612
size of bag at timestep : 1 : 1612
size of bag at timestep : 1 : 1612
size of bag at timestep : 0 : 1612
size of bag at timestep : 0 : 1612

 # 1613 82424943 -0,020722 0,020722 2size of bag at timestep : 2 : 1613
size of bag at timestep : 2 : 1613
size of bag at timestep : 1 : 1613
size of bag at timestep : 1 : 1613
size of bag at timestep : 0 : 1613
size of bag at timestep : 0 : 1613

 # 1614 82558437 -0,020722 0,020722 2size of bag at timestep : 2 : 1614
size of bag at timestep : 2 : 1614
size of bag at timestep : 1 : 1614
size of bag at timestep : 1 : 1614
size of bag at timestep : 0 : 1614
size of bag at timestep : 0 : 1614

 # 1615 82692610 -0,020722 0,020722 2size of bag at timestep : 2 : 1615
size of bag at timestep : 2 : 1615
size of bag at timestep : 1 : 1615
size of bag at timestep : 1 : 1615
size of bag at timestep : 0 : 1615
size of bag at timestep : 0 : 1615

 # 1616 82826980 -0,020722 0,020722 2size of bag at timestep : 2 : 1616
size of bag at timestep : 2 : 1616
size of bag at timestep : 1 : 1616
size of bag at timestep : 1 : 1616
size of bag at timestep : 0 : 1616
size of bag at timestep : 0 : 1616

 # 1617 82959124 -0,020722 0,020722 2size of bag at timestep : 2 : 1617
size of bag at timestep : 2 : 1617
size of bag at timestep : 1 : 1617
size of bag at timestep : 1 : 1617
size of bag at timestep : 0 : 1617
size of bag at timestep : 0 : 1617

 # 1618 83095073 -0,020722 0,020722 2size of bag at timestep : 2 : 1618
size of bag at timestep : 2 : 1618
size of bag at timestep : 1 : 1618
size of bag at timestep : 1 : 1618
size of bag at timestep : 0 : 1618
size of bag at timestep : 0 : 1618

 # 1619 83228283 -0,020722 0,020722 2size of bag at timestep : 2 : 1619
size of bag at timestep : 2 : 1619
size of bag at timestep : 1 : 1619
size of bag at timestep : 1 : 1619
size of bag at timestep : 0 : 1619
size of bag at timestep : 0 : 1619

 # 1620 83364481 -0,020722 0,020722 2size of bag at timestep : 2 : 1620
size of bag at timestep : 2 : 1620
size of bag at timestep : 1 : 1620
size of bag at timestep : 1 : 1620
size of bag at timestep : 0 : 1620
size of bag at timestep : 0 : 1620

 # 1621 83495389 -0,020722 0,020722 2size of bag at timestep : 2 : 1621
size of bag at timestep : 2 : 1621
size of bag at timestep : 1 : 1621
size of bag at timestep : 1 : 1621
size of bag at timestep : 0 : 1621
size of bag at timestep : 0 : 1621

 # 1622 83627670 -0,020722 0,020722 2size of bag at timestep : 2 : 1622
size of bag at timestep : 2 : 1622
size of bag at timestep : 1 : 1622
size of bag at timestep : 1 : 1622
size of bag at timestep : 0 : 1622
size of bag at timestep : 0 : 1622

 # 1623 83761908 -0,020722 0,020722 2size of bag at timestep : 2 : 1623
size of bag at timestep : 2 : 1623
size of bag at timestep : 1 : 1623
size of bag at timestep : 1 : 1623
size of bag at timestep : 0 : 1623
size of bag at timestep : 0 : 1623

 # 1624 83895332 -0,020574 0,020574 2size of bag at timestep : 2 : 1624
size of bag at timestep : 2 : 1624
size of bag at timestep : 1 : 1624
size of bag at timestep : 1 : 1624
size of bag at timestep : 0 : 1624
size of bag at timestep : 0 : 1624

 # 1625 84026990 -0,020574 0,020574 2size of bag at timestep : 2 : 1625
size of bag at timestep : 2 : 1625
size of bag at timestep : 1 : 1625
size of bag at timestep : 1 : 1625
size of bag at timestep : 0 : 1625
size of bag at timestep : 0 : 1625

 # 1626 84158867 -0,020574 0,020574 2size of bag at timestep : 2 : 1626
size of bag at timestep : 2 : 1626
size of bag at timestep : 1 : 1626
size of bag at timestep : 1 : 1626
size of bag at timestep : 0 : 1626
size of bag at timestep : 0 : 1626

 # 1627 84290623 -0,020574 0,020574 2size of bag at timestep : 2 : 1627
size of bag at timestep : 2 : 1627
size of bag at timestep : 1 : 1627
size of bag at timestep : 1 : 1627
size of bag at timestep : 0 : 1627
size of bag at timestep : 0 : 1627

 # 1628 84423036 -0,020574 0,020574 2size of bag at timestep : 2 : 1628
size of bag at timestep : 2 : 1628
size of bag at timestep : 1 : 1628
size of bag at timestep : 1 : 1628
size of bag at timestep : 0 : 1628
size of bag at timestep : 0 : 1628

 # 1629 84555941 -0,020574 0,020574 2size of bag at timestep : 2 : 1629
size of bag at timestep : 2 : 1629
size of bag at timestep : 1 : 1629
size of bag at timestep : 1 : 1629
size of bag at timestep : 0 : 1629
size of bag at timestep : 0 : 1629

 # 1630 84689669 -0,020574 0,020574 2size of bag at timestep : 2 : 1630
size of bag at timestep : 2 : 1630
size of bag at timestep : 1 : 1630
size of bag at timestep : 1 : 1630
size of bag at timestep : 0 : 1630
size of bag at timestep : 0 : 1630

 # 1631 84820966 -0,020574 0,020574 2size of bag at timestep : 2 : 1631
size of bag at timestep : 2 : 1631
size of bag at timestep : 1 : 1631
size of bag at timestep : 1 : 1631
size of bag at timestep : 0 : 1631
size of bag at timestep : 0 : 1631

 # 1632 84953319 -0,020574 0,020574 2size of bag at timestep : 2 : 1632
size of bag at timestep : 2 : 1632
size of bag at timestep : 1 : 1632
size of bag at timestep : 1 : 1632
size of bag at timestep : 0 : 1632
size of bag at timestep : 0 : 1632

 # 1633 85087862 -0,020574 0,020574 2size of bag at timestep : 2 : 1633
size of bag at timestep : 2 : 1633
size of bag at timestep : 1 : 1633
size of bag at timestep : 1 : 1633
size of bag at timestep : 0 : 1633
size of bag at timestep : 0 : 1633

 # 1634 85220311 -0,020574 0,020574 2size of bag at timestep : 2 : 1634
size of bag at timestep : 2 : 1634
size of bag at timestep : 1 : 1634
size of bag at timestep : 1 : 1634
size of bag at timestep : 0 : 1634
size of bag at timestep : 0 : 1634

 # 1635 85355172 -0,020574 0,020574 2size of bag at timestep : 2 : 1635
size of bag at timestep : 2 : 1635
size of bag at timestep : 1 : 1635
size of bag at timestep : 1 : 1635
size of bag at timestep : 0 : 1635
size of bag at timestep : 0 : 1635

 # 1636 85491832 -0,020574 0,020574 2size of bag at timestep : 2 : 1636
size of bag at timestep : 2 : 1636
size of bag at timestep : 1 : 1636
size of bag at timestep : 1 : 1636
size of bag at timestep : 0 : 1636
size of bag at timestep : 0 : 1636

 # 1637 85628703 -0,020574 0,020574 2size of bag at timestep : 2 : 1637
size of bag at timestep : 2 : 1637
size of bag at timestep : 1 : 1637
size of bag at timestep : 1 : 1637
size of bag at timestep : 0 : 1637
size of bag at timestep : 0 : 1637

 # 1638 85764310 -0,020574 0,020574 2size of bag at timestep : 2 : 1638
size of bag at timestep : 2 : 1638
size of bag at timestep : 1 : 1638
size of bag at timestep : 1 : 1638
size of bag at timestep : 0 : 1638
size of bag at timestep : 0 : 1638

 # 1639 85899928 -0,020574 0,020574 2size of bag at timestep : 2 : 1639
size of bag at timestep : 2 : 1639
size of bag at timestep : 1 : 1639
size of bag at timestep : 1 : 1639
size of bag at timestep : 0 : 1639
size of bag at timestep : 0 : 1639

 # 1640 86036603 -0,020574 0,020574 2size of bag at timestep : 2 : 1640
size of bag at timestep : 2 : 1640
size of bag at timestep : 1 : 1640
size of bag at timestep : 1 : 1640
size of bag at timestep : 0 : 1640
size of bag at timestep : 0 : 1640

 # 1641 86171145 -0,020574 0,020574 2size of bag at timestep : 2 : 1641
size of bag at timestep : 2 : 1641
size of bag at timestep : 1 : 1641
size of bag at timestep : 1 : 1641
size of bag at timestep : 0 : 1641
size of bag at timestep : 0 : 1641

 # 1642 86308994 -0,020574 0,020574 2size of bag at timestep : 2 : 1642
size of bag at timestep : 2 : 1642
size of bag at timestep : 1 : 1642
size of bag at timestep : 1 : 1642
size of bag at timestep : 0 : 1642
size of bag at timestep : 0 : 1642

 # 1642 86444138 -0,020574 0,020574 2VectorApproximation :: returning support vector
VectorApproximation :: returning support vector
SolvePomdp: timestep : action : block
Exception in thread "main" java.lang.NullPointerException
	at Algorithm.SolvePomdpWithStrat.computeReward(SolvePomdpWithStrat.java:68)
	at Algorithm.SolvePomdpWithStrat.solve(SolvePomdpWithStrat.java:38)
	at posg.Main.main(Main.java:250)

Process finished with exit co

==> logs2/compTiger/compTigerH4.txt <==
bounds at b_0 : 23.9999976 , -23.9999976
bounds at b_0 : 23.9999976 , -23.9999976
bounds at b_0 : 17.9999982 , -17.9999982
bounds at b_0 : 11.999999046325684 , -11.999999046325684
bounds at b_0 : 11.74400806427002 , -11.74400806427002
bounds at b_0 : 11.74400806427002 , -11.74400806427002
bounds at b_0 : 11.74400806427002 , -11.74400806427002
bounds at b_0 : 2.345477819442749 , -2.345477819442749
bounds at b_0 : 2.345477819442749 , -2.345477819442749
bounds at b_0 : 2.208979845046997 , -2.208979845046997
bounds at b_0 : 2.208979845046997 , -2.208979845046997
bounds at b_0 : 2.208979845046997 , -2.208979845046997
bounds at b_0 : 2.208979845046997 , -2.208979845046997
bounds at b_0 : 2.208979845046997 , -2.208979845046997
bounds at b_0 : 2.208979845046997 , -2.208979845046997
bounds at b_0 : 2.208146810531616 , -2.208146810531616
bounds at b_0 : 2.208146810531616 , -2.208146810531616
bounds at b_0 : 2.208146810531616 , -2.208146810531616
bounds at b_0 : 2.194524049758911 , -2.194524049758911
bounds at b_0 : 2.194524049758911 , -2.194524049758911
bounds at b_0 : 2.194524049758911 , -2.194524049758911
bounds at b_0 : 2.086301803588867 , -2.086301803588867
bounds at b_0 : 2.086301803588867 , -2.086301803588867
bounds at b_0 : 2.086301803588867 , -2.086301803588867
bounds at b_0 : 2.079305648803711 , -2.079305648803711
bounds at b_0 : 2.079305648803711 , -2.079305648803711
bounds at b_0 : 2.079305648803711 , -2.079305648803711
bounds at b_0 : 1.973331093788147 , -1.973331093788147
bounds at b_0 : 1.973331093788147 , -1.973331093788147
bounds at b_0 : 1.973331093788147 , -1.973331093788147
bounds at b_0 : 1.973331093788147 , -1.973331093788147
bounds at b_0 : 1.973331093788147 , -1.973331093788147
bounds at b_0 : 1.9187414646148682 , -1.9187414646148682
bounds at b_0 : 1.9187414646148682 , -1.9187414646148682
bounds at b_0 : 1.9187414646148682 , -1.9187414646148682
bounds at b_0 : 1.9187414646148682 , -1.9187414646148682
bounds at b_0 : 1.9187414646148682 , -1.9187414646148682
bounds at b_0 : 1.9187414646148682 , -1.9187414646148682
bounds at b_0 : 1.9187414646148682 , -1.9187414646148682
bounds at b_0 : 1.9187414646148682 , -1.9187414646148682
bounds at b_0 : 1.9187414646148682 , -1.9187414646148682
bounds at b_0 : 1.9075899124145508 , -1.9075899124145508
bounds at b_0 : 1.9075899124145508 , -1.9075899124145508
bounds at b_0 : 1.9075899124145508 , -1.9075899124145508
bounds at b_0 : 1.9075899124145508 , -1.9075899124145508
bounds at b_0 : 1.9075899124145508 , -1.9075899124145508
bounds at b_0 : 1.9075899124145508 , -1.9075899124145508
bounds at b_0 : 1.9075899124145508 , -1.9075899124145508
bounds at b_0 : 1.9009482860565186 , -1.9009482860565186
bounds at b_0 : 1.9009482860565186 , -1.9009482860565186
bounds at b_0 : 1.9009482860565186 , -1.9009482860565186
bounds at b_0 : 1.9009482860565186 , -1.9009482860565186
bounds at b_0 : 1.9009482860565186 , -1.9009482860565186
bounds at b_0 : 1.900461196899414 , -1.900461196899414
bounds at b_0 : 1.900461196899414 , -1.900461196899414
bounds at b_0 : 1.900461196899414 , -1.900461196899414
bounds at b_0 : 1.900461196899414 , -1.900461196899414
bounds at b_0 : 1.900461196899414 , -1.900461196899414
bounds at b_0 : 1.900461196899414 , -1.900461196899414
bounds at b_0 : 1.900461196899414 , -1.900461196899414
bounds at b_0 : 1.869681477546692 , -1.869681477546692
bounds at b_0 : 1.869681477546692 , -1.869681477546692
bounds at b_0 : 1.869681477546692 , -1.869681477546692
bounds at b_0 : 1.869681477546692 , -1.869681477546692
bounds at b_0 : 1.869681477546692 , -1.869681477546692
bounds at b_0 : 1.869681477546692 , -1.869681477546692
bounds at b_0 : 1.869681477546692 , -1.869681477546692
bounds at b_0 : 1.869681477546692 , -1.869681477546692
bounds at b_0 : 1.869681477546692 , -1.869681477546692
bounds at b_0 : 1.7846806049346924 , -1.7846806049346924
bounds at b_0 : 1.7846806049346924 , -1.7846806049346924
bounds at b_0 : 1.7846806049346924 , -1.7846806049346924
bounds at b_0 : 1.7846806049346924 , -1.7846806049346924
bounds at b_0 : 1.7846806049346924 , -1.7846806049346924
bounds at b_0 : 1.7846806049346924 , -1.7846806049346924
bounds at b_0 : 1.7846806049346924 , -1.7846806049346924
bounds at b_0 : 1.7828433513641357 , -1.7828433513641357
bounds at b_0 : 1.7828433513641357 , -1.7828433513641357
bounds at b_0 : 1.7828433513641357 , -1.7828433513641357
bounds at b_0 : 1.7828433513641357 , -1.7828433513641357
bounds at b_0 : 1.7828433513641357 , -1.7828433513641357
bounds at b_0 : 1.7828433513641357 , -1.7828433513641357
bounds at b_0 : 1.7828433513641357 , -1.7828433513641357
bounds at b_0 : 1.7828433513641357 , -1.7828433513641357
bounds at b_0 : 1.7828433513641357 , -1.7828433513641357
bounds at b_0 : 1.782562494277954 , -1.782562494277954
bounds at b_0 : 1.782562494277954 , -1.782562494277954
bounds at b_0 : 1.782562494277954 , -1.782562494277954
bounds at b_0 : 1.782562494277954 , -1.782562494277954
bounds at b_0 : 1.782562494277954 , -1.782562494277954
bounds at b_0 : 1.782562494277954 , -1.782562494277954
bounds at b_0 : 1.782562494277954 , -1.782562494277954
bounds at b_0 : 1.6994614601135254 , -1.6994614601135254
bounds at b_0 : 1.6994614601135254 , -1.6994614601135254
bounds at b_0 : 1.6994614601135254 , -1.6994614601135254
bounds at b_0 : 1.6994614601135254 , -1.6994614601135254
bounds at b_0 : 1.6994614601135254 , -1.6994614601135254
bounds at b_0 : 1.6994614601135254 , -1.6994614601135254
bounds at b_0 : 1.6994614601135254 , -1.6994614601135254
bounds at b_0 : 1.6994614601135254 , -1.6994614601135254
bounds at b_0 : 1.6994614601135254 , -1.6994614601135254
bounds at b_0 : 1.5853488445281982 , -1.5853488445281982
bounds at b_0 : 1.5853488445281982 , -1.5853488445281982
bounds at b_0 : 1.5853488445281982 , -1.5853488445281982
bounds at b_0 : 1.5853488445281982 , -1.5853488445281982
bounds at b_0 : 1.5853488445281982 , -1.5853488445281982
bounds at b_0 : 1.5853488445281982 , -1.5853488445281982
bounds at b_0 : 1.5853488445281982 , -1.5853488445281982
bounds at b_0 : 1.5853488445281982 , -1.5853488445281982
bounds at b_0 : 1.5853488445281982 , -1.5853488445281982
bounds at b_0 : 1.5853488445281982 , -1.5853488445281982
bounds at b_0 : 1.5853488445281982 , -1.5853488445281982
bounds at b_0 : 1.5853488445281982 , -1.5853488445281982
bounds at b_0 : 1.5853488445281982 , -1.5853488445281982
bounds at b_0 : 1.540738821029663 , -1.540738821029663
bounds at b_0 : 1.540738821029663 , -1.540738821029663
bounds at b_0 : 1.540738821029663 , -1.540738821029663
bounds at b_0 : 1.540738821029663 , -1.540738821029663
bounds at b_0 : 1.540738821029663 , -1.540738821029663
bounds at b_0 : 1.540738821029663 , -1.540738821029663
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5290892124176025 , -1.5290892124176025
bounds at b_0 : 1.5042150020599365 , -1.5042150020599365
bounds at b_0 : 1.5042150020599365 , -1.5042150020599365
bounds at b_0 : 1.5042150020599365 , -1.5042150020599365
bounds at b_0 : 1.5042150020599365 , -1.5042150020599365
bounds at b_0 : 1.5042150020599365 , -1.5042150020599365
bounds at b_0 : 1.5042150020599365 , -1.5042150020599365
bounds at b_0 : 1.5042150020599365 , -1.5042150020599365
bounds at b_0 : 1.5042150020599365 , -1.5042150020599365
bounds at b_0 : 1.5042150020599365 , -1.5042150020599365
bounds at b_0 : 1.5042150020599365 , -1.5042150020599365
bounds at b_0 : 1.5042150020599365 , -1.5042150020599365
bounds at b_0 : 1.271910309791565 , -1.271910309791565
bounds at b_0 : 1.271910309791565 , -1.271910309791565
bounds at b_0 : 1.271910309791565 , -1.271910309791565
bounds at b_0 : 1.271910309791565 , -1.271910309791565
bounds at b_0 : 1.271910309791565 , -1.271910309791565
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2673379182815552 , -1.2673379182815552
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2659894227981567 , -1.2659894227981567
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.2626808881759644 , -1.2626808881759644
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.250820279121399 , -1.250820279121399
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2440258264541626 , -1.2440258264541626
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2342438697814941 , -1.2342438697814941
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.2339884042739868 , -1.2339884042739868
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.209787130355835 , -1.209787130355835
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.202509880065918 , -1.202509880065918
bounds at b_0 : 1.198987603187561 , -1.198987603187561
bounds at b_0 : 1.198987603187561 , -1.198987603187561
bounds at b_0 : 1.198987603187561 , -1.198987603187561
bounds at b_0 : 1.198987603187561 , -1.198987603187561
bounds at b_0 : 1.198987603187561 , -1.198987603187561
bounds at b_0 : 1.198987603187561 , -1.198987603187561
bounds at b_0 : 1.198987603187561 , -1.198987603187561
bounds at b_0 : 1.198987603187561 , -1.198987603187561
bounds at b_0 : 1.198987603187561 , -1.198987603187561
bounds at b_0 : 1.198987603187561 , -1.198987603187561
bounds at b_0 : 1.198987603187561 , -1.198987603187561
bounds at b_0 : 1.157163143157959 , -1.157163143157959
bounds at b_0 : 1.157163143157959 , -1.157163143157959
bounds at b_0 : 1.157163143157959 , -1.157163143157959
bounds at b_0 : 1.157163143157959 , -1.157163143157959
bounds at b_0 : 1.157163143157959 , -1.157163143157959
bounds at b_0 : 1.157163143157959 , -1.157163143157959
bounds at b_0 : 1.157163143157959 , -1.157163143157959
bounds at b_0 : 1.157163143157959 , -1.157163143157959
bounds at b_0 : 1.157163143157959 , -1.157163143157959
bounds at b_0 : 1.157163143157959 , -1.157163143157959
bounds at b_0 : 1.157163143157959 , -1.157163143157959
bounds at b_0 : 1.157163143157959 , -1.157163143157959
bounds at b_0 : 1.157163143157959 , -1.157163143157959
bounds at b_0 : 1.157163143157959 , -1.157163143157959
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693
bounds at b_0 : 1.1536309719085693 , -1.1536309719085693

==> logs2/compTiger/compTigerH5.txt <==
 # 1 4142 -29,999997 29,999997 0size of bag at timestep : 4 : 1


# 2 4769 -29,999997 29,999997 4size of bag at timestep : 4 : 2
size of bag at timestep : 4 : 2
size of bag at timestep : 3 : 2
size of bag at timestep : 3 : 2
size of bag at timestep : 2 : 2
size of bag at timestep : 2 : 2
size of bag at timestep : 1 : 2
size of bag at timestep : 1 : 2
size of bag at timestep : 0 : 2
size of bag at timestep : 0 : 2

 # 3 5732 -23,999998 23,999998 4size of bag at timestep : 4 : 3
size of bag at timestep : 4 : 3
size of bag at timestep : 3 : 3
size of bag at timestep : 3 : 3
size of bag at timestep : 2 : 3
size of bag at timestep : 2 : 3
size of bag at timestep : 1 : 3
size of bag at timestep : 1 : 3
size of bag at timestep : 0 : 3
size of bag at timestep : 0 : 3

 # 4 6857 -17,999998 17,999998 4size of bag at timestep : 4 : 4
size of bag at timestep : 4 : 4
size of bag at timestep : 3 : 4
size of bag at timestep : 3 : 4
size of bag at timestep : 2 : 4
size of bag at timestep : 2 : 4
size of bag at timestep : 1 : 4
size of bag at timestep : 1 : 4
size of bag at timestep : 0 : 4
size of bag at timestep : 0 : 4

 # 5 11522 -15,323956 15,323956 4size of bag at timestep : 4 : 5
size of bag at timestep : 4 : 5
size of bag at timestep : 3 : 5
size of bag at timestep : 3 : 5
size of bag at timestep : 2 : 5
size of bag at timestep : 2 : 5
size of bag at timestep : 1 : 5
size of bag at timestep : 1 : 5
size of bag at timestep : 0 : 5
size of bag at timestep : 0 : 5

 # 6 21443 -15,323956 15,323956 4size of bag at timestep : 4 : 6
size of bag at timestep : 4 : 6
size of bag at timestep : 3 : 6
size of bag at timestep : 3 : 6
size of bag at timestep : 2 : 6
size of bag at timestep : 2 : 6
size of bag at timestep : 1 : 6
size of bag at timestep : 1 : 6
size of bag at timestep : 0 : 6
size of bag at timestep : 0 : 6

 # 7 32949 -15,323956 15,323956 4size of bag at timestep : 4 : 7
size of bag at timestep : 4 : 7
size of bag at timestep : 3 : 7
size of bag at timestep : 3 : 7
size of bag at timestep : 2 : 7
size of bag at timestep : 2 : 7
size of bag at timestep : 1 : 7
size of bag at timestep : 1 : 7
size of bag at timestep : 0 : 7
size of bag at timestep : 0 : 7

 # 8 35104 -15,323956 15,323956 4size of bag at timestep : 4 : 8
size of bag at timestep : 4 : 8
size of bag at timestep : 3 : 8
size of bag at timestep : 3 : 8
size of bag at timestep : 2 : 8
size of bag at timestep : 2 : 8
size of bag at timestep : 1 : 8
size of bag at timestep : 1 : 8
size of bag at timestep : 0 : 8
size of bag at timestep : 0 : 8

 # 9 38866 -3,070867 3,070867 4size of bag at timestep : 4 : 9
size of bag at timestep : 4 : 9
size of bag at timestep : 3 : 9
size of bag at timestep : 3 : 9
size of bag at timestep : 2 : 9
size of bag at timestep : 2 : 9
size of bag at timestep : 1 : 9
size of bag at timestep : 1 : 9
size of bag at timestep : 0 : 9
size of bag at timestep : 0 : 9

 # 10 41615 -3,070867 3,070867 4size of bag at timestep : 4 : 10
size of bag at timestep : 4 : 10
size of bag at timestep : 3 : 10
size of bag at timestep : 3 : 10
size of bag at timestep : 2 : 10
size of bag at timestep : 2 : 10
size of bag at timestep : 1 : 10
size of bag at timestep : 1 : 10
size of bag at timestep : 0 : 10
size of bag at timestep : 0 : 10

 # 11 54636 -3,070867 3,070867 4size of bag at timestep : 4 : 11
size of bag at timestep : 4 : 11
size of bag at timestep : 3 : 11
size of bag at timestep : 3 : 11
size of bag at timestep : 2 : 11
size of bag at timestep : 2 : 11
size of bag at timestep : 1 : 11
size of bag at timestep : 1 : 11
size of bag at timestep : 0 : 11
size of bag at timestep : 0 : 11

 # 12 55835 -2,913970 2,913970 4size of bag at timestep : 4 : 12
size of bag at timestep : 4 : 12
size of bag at timestep : 3 : 12
size of bag at timestep : 3 : 12
size of bag at timestep : 2 : 12
size of bag at timestep : 2 : 12
size of bag at timestep : 1 : 12
size of bag at timestep : 1 : 12
size of bag at timestep : 0 : 12
size of bag at timestep : 0 : 12

 # 13 57982 -2,913970 2,913970 4size of bag at timestep : 4 : 13
size of bag at timestep : 4 : 13
size of bag at timestep : 3 : 13
size of bag at timestep : 3 : 13
size of bag at timestep : 2 : 13
size of bag at timestep : 2 : 13
size of bag at timestep : 1 : 13
size of bag at timestep : 1 : 13
size of bag at timestep : 0 : 13
size of bag at timestep : 0 : 13

 # 14 59740 -2,913970 2,913970 4size of bag at timestep : 4 : 14
size of bag at timestep : 4 : 14
size of bag at timestep : 3 : 14
size of bag at timestep : 3 : 14
size of bag at timestep : 2 : 14
size of bag at timestep : 2 : 14
size of bag at timestep : 1 : 14
size of bag at timestep : 1 : 14
size of bag at timestep : 0 : 14
size of bag at timestep : 0 : 14

 # 15 62009 -2,913970 2,913970 4size of bag at timestep : 4 : 15
size of bag at timestep : 4 : 15
size of bag at timestep : 3 : 15
size of bag at timestep : 3 : 15
size of bag at timestep : 2 : 15
size of bag at timestep : 2 : 15
size of bag at timestep : 1 : 15
size of bag at timestep : 1 : 15
size of bag at timestep : 0 : 15
size of bag at timestep : 0 : 15

 # 16 68729 -2,913970 2,913970 4size of bag at timestep : 4 : 16
size of bag at timestep : 4 : 16
size of bag at timestep : 3 : 16
size of bag at timestep : 3 : 16
size of bag at timestep : 2 : 16
size of bag at timestep : 2 : 16
size of bag at timestep : 1 : 16
size of bag at timestep : 1 : 16
size of bag at timestep : 0 : 16
size of bag at timestep : 0 : 16

 # 17 69700 -2,913970 2,913970 4size of bag at timestep : 4 : 17
size of bag at timestep : 4 : 17
size of bag at timestep : 3 : 17
size of bag at timestep : 3 : 17
size of bag at timestep : 2 : 17
size of bag at timestep : 2 : 17
size of bag at timestep : 1 : 17
size of bag at timestep : 1 : 17
size of bag at timestep : 0 : 17
size of bag at timestep : 0 : 17

 # 18 71407 -2,913970 2,913970 4size of bag at timestep : 4 : 18
size of bag at timestep : 4 : 18
size of bag at timestep : 3 : 18
size of bag at timestep : 3 : 18
size of bag at timestep : 2 : 18
size of bag at timestep : 2 : 18
size of bag at timestep : 1 : 18
size of bag at timestep : 1 : 18
size of bag at timestep : 0 : 18
size of bag at timestep : 0 : 18

 # 19 73008 -2,913970 2,913970 4size of bag at timestep : 4 : 19
size of bag at timestep : 4 : 19
size of bag at timestep : 3 : 19
size of bag at timestep : 3 : 19
size of bag at timestep : 2 : 19
size of bag at timestep : 2 : 19
size of bag at timestep : 1 : 19
size of bag at timestep : 1 : 19
size of bag at timestep : 0 : 19
size of bag at timestep : 0 : 19

 # 20 75221 -2,913970 2,913970 4size of bag at timestep : 4 : 20
size of bag at timestep : 4 : 20
size of bag at timestep : 3 : 20
size of bag at timestep : 3 : 20
size of bag at timestep : 2 : 20
size of bag at timestep : 2 : 20
size of bag at timestep : 1 : 20
size of bag at timestep : 1 : 20
size of bag at timestep : 0 : 20
size of bag at timestep : 0 : 20

 # 21 83645 -2,913970 2,913970 4size of bag at timestep : 4 : 21
size of bag at timestep : 4 : 21
size of bag at timestep : 3 : 21
size of bag at timestep : 3 : 21
size of bag at timestep : 2 : 21
size of bag at timestep : 2 : 21
size of bag at timestep : 1 : 21
size of bag at timestep : 1 : 21
size of bag at timestep : 0 : 21
size of bag at timestep : 0 : 21

 # 22 122929 -2,894887 2,894887 4size of bag at timestep : 4 : 22
size of bag at timestep : 4 : 22
size of bag at timestep : 3 : 22
size of bag at timestep : 3 : 22
size of bag at timestep : 2 : 22
size of bag at timestep : 2 : 22
size of bag at timestep : 1 : 22
size of bag at timestep : 1 : 22
size of bag at timestep : 0 : 22
size of bag at timestep : 0 : 22

 # 23 168122 -2,894887 2,894887 4size of bag at timestep : 4 : 23
size of bag at timestep : 4 : 23
size of bag at timestep : 3 : 23
size of bag at timestep : 3 : 23
size of bag at timestep : 2 : 23
size of bag at timestep : 2 : 23
size of bag at timestep : 1 : 23
size of bag at timestep : 1 : 23
size of bag at timestep : 0 : 23
size of bag at timestep : 0 : 23

 # 24 193891 -2,894887 2,894887 4size of bag at timestep : 4 : 24
size of bag at timestep : 4 : 24
size of bag at timestep : 3 : 24
size of bag at timestep : 3 : 24
size of bag at timestep : 2 : 24
size of bag at timestep : 2 : 24
size of bag at timestep : 1 : 24
size of bag at timestep : 1 : 24
size of bag at timestep : 0 : 24
size of bag at timestep : 0 : 24

 # 25 225945 -2,894887 2,894887 4size of bag at timestep : 4 : 25
size of bag at timestep : 4 : 25
size of bag at timestep : 3 : 25
size of bag at timestep : 3 : 25
size of bag at timestep : 2 : 25
size of bag at timestep : 2 : 25
size of bag at timestep : 1 : 25
size of bag at timestep : 1 : 25
size of bag at timestep : 0 : 25
size of bag at timestep : 0 : 25

 # 26 372107 -2,894887 2,894887 4size of bag at timestep : 4 : 26
size of bag at timestep : 4 : 26
size of bag at timestep : 3 : 26
size of bag at timestep : 3 : 26
size of bag at timestep : 2 : 26
size of bag at timestep : 2 : 26
size of bag at timestep : 1 : 26
size of bag at timestep : 1 : 26
size of bag at timestep : 0 : 26
size of bag at timestep : 0 : 26

 # 27 468238 -2,894887 2,894887 4size of bag at timestep : 4 : 27
size of bag at timestep : 4 : 27
size of bag at timestep : 3 : 27
size of bag at timestep : 3 : 27
size of bag at timestep : 2 : 27
size of bag at timestep : 2 : 27
size of bag at timestep : 1 : 27
size of bag at timestep : 1 : 27
size of bag at timestep : 0 : 27
size of bag at timestep : 0 : 27

 # 28 619106 -2,894887 2,894887 4size of bag at timestep : 4 : 28
size of bag at timestep : 4 : 28
size of bag at timestep : 3 : 28
size of bag at timestep : 3 : 28
size of bag at timestep : 2 : 28
size of bag at timestep : 2 : 28
size of bag at timestep : 1 : 28
size of bag at timestep : 1 : 28
size of bag at timestep : 0 : 28
size of bag at timestep : 0 : 28

 # 29 756730 -2,894887 2,894887 4size of bag at timestep : 4 : 29
size of bag at timestep : 4 : 29
size of bag at timestep : 3 : 29
size of bag at timestep : 3 : 29
size of bag at timestep : 2 : 29
size of bag at timestep : 2 : 29
size of bag at timestep : 1 : 29
size of bag at timestep : 1 : 29
size of bag at timestep : 0 : 29
size of bag at timestep : 0 : 29

 # 30 910235 -2,894887 2,894887 4size of bag at timestep : 4 : 30
size of bag at timestep : 4 : 30
size of bag at timestep : 3 : 30
size of bag at timestep : 3 : 30
size of bag at timestep : 2 : 30
size of bag at timestep : 2 : 30
size of bag at timestep : 1 : 30
size of bag at timestep : 1 : 30
size of bag at timestep : 0 : 30
size of bag at timestep : 0 : 30

 # 31 1095976 -2,894887 2,894887 4size of bag at timestep : 4 : 31
size of bag at timestep : 4 : 31
size of bag at timestep : 3 : 31
size of bag at timestep : 3 : 31
size of bag at timestep : 2 : 31
size of bag at timestep : 2 : 31
size of bag at timestep : 1 : 31
size of bag at timestep : 1 : 31
size of bag at timestep : 0 : 31
size of bag at timestep : 0 : 31

 # 32 1123632 -2,815950 2,815950 4size of bag at timestep : 4 : 32
size of bag at timestep : 4 : 32
size of bag at timestep : 3 : 32
size of bag at timestep : 3 : 32
size of bag at timestep : 2 : 32
size of bag at timestep : 2 : 32
size of bag at timestep : 1 : 32
size of bag at timestep : 1 : 32
size of bag at timestep : 0 : 32
size of bag at timestep : 0 : 32

 # 33 1157624 -2,815950 2,815950 4size of bag at timestep : 4 : 33
size of bag at timestep : 4 : 33
size of bag at timestep : 3 : 33
size of bag at timestep : 3 : 33
size of bag at timestep : 2 : 33
size of bag at timestep : 2 : 33
size of bag at timestep : 1 : 33
size of bag at timestep : 1 : 33
size of bag at timestep : 0 : 33
size of bag at timestep : 0 : 33

 # 34 1192930 -2,815950 2,815950 4size of bag at timestep : 4 : 34
size of bag at timestep : 4 : 34
size of bag at timestep : 3 : 34
size of bag at timestep : 3 : 34
size of bag at timestep : 2 : 34
size of bag at timestep : 2 : 34
size of bag at timestep : 1 : 34
size of bag at timestep : 1 : 34
size of bag at timestep : 0 : 34
size of bag at timestep : 0 : 34

 # 35 1210657 -2,815950 2,815950 4size of bag at timestep : 4 : 35
size of bag at timestep : 4 : 35
size of bag at timestep : 3 : 35
size of bag at timestep : 3 : 35
size of bag at timestep : 2 : 35
size of bag at timestep : 2 : 35
size of bag at timestep : 1 : 35
size of bag at timestep : 1 : 35
size of bag at timestep : 0 : 35
size of bag at timestep : 0 : 35

 # 36 1228433 -2,815950 2,815950 4size of bag at timestep : 4 : 36
size of bag at timestep : 4 : 36
size of bag at timestep : 3 : 36
size of bag at timestep : 3 : 36
size of bag at timestep : 2 : 36
size of bag at timestep : 2 : 36
size of bag at timestep : 1 : 36
size of bag at timestep : 1 : 36
size of bag at timestep : 0 : 36
size of bag at timestep : 0 : 36

 # 37 1249463 -2,815950 2,815950 4size of bag at timestep : 4 : 37
size of bag at timestep : 4 : 37
size of bag at timestep : 3 : 37
size of bag at timestep : 3 : 37
size of bag at timestep : 2 : 37
size of bag at timestep : 2 : 37
size of bag at timestep : 1 : 37
size of bag at timestep : 1 : 37
size of bag at timestep : 0 : 37
size of bag at timestep : 0 : 37

 # 38 1274576 -2,815950 2,815950 4size of bag at timestep : 4 : 38
size of bag at timestep : 4 : 38
size of bag at timestep : 3 : 38
size of bag at timestep : 3 : 38
size of bag at timestep : 2 : 38
size of bag at timestep : 2 : 38
size of bag at timestep : 1 : 38
size of bag at timestep : 1 : 38
size of bag at timestep : 0 : 38
size of bag at timestep : 0 : 38

 # 39 1348299 -2,815950 2,815950 4size of bag at timestep : 4 : 39
size of bag at timestep : 4 : 39
size of bag at timestep : 3 : 39
size of bag at timestep : 3 : 39
size of bag at timestep : 2 : 39
size of bag at timestep : 2 : 39
size of bag at timestep : 1 : 39
size of bag at timestep : 1 : 39
size of bag at timestep : 0 : 39
size of bag at timestep : 0 : 39

 # 40 1593903 -2,815950 2,815950 4size of bag at timestep : 4 : 40
size of bag at timestep : 4 : 40
size of bag at timestep : 3 : 40
size of bag at timestep : 3 : 40
size of bag at timestep : 2 : 40
size of bag at timestep : 2 : 40
size of bag at timestep : 1 : 40
size of bag at timestep : 1 : 40
size of bag at timestep : 0 : 40
size of bag at timestep : 0 : 40

 # 41 1849941 -2,815950 2,815950 4size of bag at timestep : 4 : 41
size of bag at timestep : 4 : 41
size of bag at timestep : 3 : 41
size of bag at timestep : 3 : 41
size of bag at timestep : 2 : 41
size of bag at timestep : 2 : 41
size of bag at timestep : 1 : 41
size of bag at timestep : 1 : 41
size of bag at timestep : 0 : 41
size of bag at timestep : 0 : 41

 # 42 2122238 -2,814351 2,814351 4size of bag at timestep : 4 : 42
size of bag at timestep : 4 : 42
size of bag at timestep : 3 : 42
size of bag at timestep : 3 : 42
size of bag at timestep : 2 : 42
size of bag at timestep : 2 : 42
size of bag at timestep : 1 : 42
size of bag at timestep : 1 : 42
size of bag at timestep : 0 : 42
size of bag at timestep : 0 : 42

 # 43 2442684 -2,814351 2,814351 4size of bag at timestep : 4 : 43
size of bag at timestep : 4 : 43
size of bag at timestep : 3 : 43
size of bag at timestep : 3 : 43
size of bag at timestep : 2 : 43
size of bag at timestep : 2 : 43
size of bag at timestep : 1 : 43
size of bag at timestep : 1 : 43
size of bag at timestep : 0 : 43
size of bag at timestep : 0 : 43

 # 44 2608965 -2,814351 2,814351 4size of bag at timestep : 4 : 44
size of bag at timestep : 4 : 44
size of bag at timestep : 3 : 44
size of bag at timestep : 3 : 44
size of bag at timestep : 2 : 44
size of bag at timestep : 2 : 44
size of bag at timestep : 1 : 44
size of bag at timestep : 1 : 44
size of bag at timestep : 0 : 44
size of bag at timestep : 0 : 44

 # 45 2692425 -2,814351 2,814351 4size of bag at timestep : 4 : 45
size of bag at timestep : 4 : 45
size of bag at timestep : 3 : 45
size of bag at timestep : 3 : 45
size of bag at timestep : 2 : 45
size of bag at timestep : 2 : 45
size of bag at timestep : 1 : 45
size of bag at timestep : 1 : 45
size of bag at timestep : 0 : 45
size of bag at timestep : 0 : 45

 # 46 2773112 -2,814351 2,814351 4size of bag at timestep : 4 : 46
size of bag at timestep : 4 : 46
size of bag at timestep : 3 : 46
size of bag at timestep : 3 : 46
size of bag at timestep : 2 : 46
size of bag at timestep : 2 : 46
size of bag at timestep : 1 : 46
size of bag at timestep : 1 : 46
size of bag at timestep : 0 : 46
size of bag at timestep : 0 : 46

 # 47 3107497 -2,809696 2,809696 4size of bag at timestep : 4 : 47
size of bag at timestep : 4 : 47
size of bag at timestep : 3 : 47
size of bag at timestep : 3 : 47
size of bag at timestep : 2 : 47
size of bag at timestep : 2 : 47
size of bag at timestep : 1 : 47
size of bag at timestep : 1 : 47
size of bag at timestep : 0 : 47
size of bag at timestep : 0 : 47

 # 48 3442500 -2,809696 2,809696 4size of bag at timestep : 4 : 48
size of bag at timestep : 4 : 48
size of bag at timestep : 3 : 48
size of bag at timestep : 3 : 48
size of bag at timestep : 2 : 48
size of bag at timestep : 2 : 48
size of bag at timestep : 1 : 48
size of bag at timestep : 1 : 48
size of bag at timestep : 0 : 48
size of bag at timestep : 0 : 48

 # 49 3588137 -2,809696 2,809696 4size of bag at timestep : 4 : 49
size of bag at timestep : 4 : 49
size of bag at timestep : 3 : 49
size of bag at timestep : 3 : 49
size of bag at timestep : 2 : 49
size of bag at timestep : 2 : 49
size of bag at timestep : 1 : 49
size of bag at timestep : 1 : 49
size of bag at timestep : 0 : 49
size of bag at timestep : 0 : 49

 # 50 3785395 -2,809696 2,809696 4size of bag at timestep : 4 : 50
size of bag at timestep : 4 : 50
size of bag at timestep : 3 : 50
size of bag at timestep : 3 : 50
size of bag at timestep : 2 : 50
size of bag at timestep : 2 : 50
size of bag at timestep : 1 : 50
size of bag at timestep : 1 : 50
size of bag at timestep : 0 : 50
size of bag at timestep : 0 : 50

 # 51 4000004 -2,809696 2,809696 4size of bag at timestep : 4 : 51
size of bag at timestep : 4 : 51
size of bag at timestep : 3 : 51
size of bag at timestep : 3 : 51
size of bag at timestep : 2 : 51
size of bag at timestep : 2 : 51
size of bag at timestep : 1 : 51
size of bag at timestep : 1 : 51
size of bag at timestep : 0 : 51
size of bag at timestep : 0 : 51

 # 52 4166704 -2,805161 2,805161 4size of bag at timestep : 4 : 52
size of bag at timestep : 4 : 52
size of bag at timestep : 3 : 52
size of bag at timestep : 3 : 52
size of bag at timestep : 2 : 52
size of bag at timestep : 2 : 52
size of bag at timestep : 1 : 52
size of bag at timestep : 1 : 52
size of bag at timestep : 0 : 52
size of bag at timestep : 0 : 52

 # 53 4336926 -2,805161 2,805161 4size of bag at timestep : 4 : 53
size of bag at timestep : 4 : 53
size of bag at timestep : 3 : 53
size of bag at timestep : 3 : 53
size of bag at timestep : 2 : 53
size of bag at timestep : 2 : 53
size of bag at timestep : 1 : 53
size of bag at timestep : 1 : 53
size of bag at timestep : 0 : 53
size of bag at timestep : 0 : 53

 # 54 4476156 -2,805161 2,805161 4size of bag at timestep : 4 : 54
size of bag at timestep : 4 : 54
size of bag at timestep : 3 : 54
size of bag at timestep : 3 : 54
size of bag at timestep : 2 : 54
size of bag at timestep : 2 : 54
size of bag at timestep : 1 : 54
size of bag at timestep : 1 : 54
size of bag at timestep : 0 : 54
size of bag at timestep : 0 : 54

 # 55 4648456 -2,805161 2,805161 4size of bag at timestep : 4 : 55
size of bag at timestep : 4 : 55
size of bag at timestep : 3 : 55
size of bag at timestep : 3 : 55
size of bag at timestep : 2 : 55
size of bag at timestep : 2 : 55
size of bag at timestep : 1 : 55
size of bag at timestep : 1 : 55
size of bag at timestep : 0 : 55
size of bag at timestep : 0 : 55

 # 56 4818418 -2,805161 2,805161 4size of bag at timestep : 4 : 56
size of bag at timestep : 4 : 56
size of bag at timestep : 3 : 56
size of bag at timestep : 3 : 56
size of bag at timestep : 2 : 56
size of bag at timestep : 2 : 56
size of bag at timestep : 1 : 56
size of bag at timestep : 1 : 56
size of bag at timestep : 0 : 56
size of bag at timestep : 0 : 56

 # 57 4916679 -2,804187 2,804187 4size of bag at timestep : 4 : 57
size of bag at timestep : 4 : 57
size of bag at timestep : 3 : 57
size of bag at timestep : 3 : 57
size of bag at timestep : 2 : 57
size of bag at timestep : 2 : 57
size of bag at timestep : 1 : 57
size of bag at timestep : 1 : 57
size of bag at timestep : 0 : 57
size of bag at timestep : 0 : 57

 # 58 5017035 -2,804187 2,804187 4size of bag at timestep : 4 : 58
size of bag at timestep : 4 : 58
size of bag at timestep : 3 : 58
size of bag at timestep : 3 : 58
size of bag at timestep : 2 : 58
size of bag at timestep : 2 : 58
size of bag at timestep : 1 : 58
size of bag at timestep : 1 : 58
size of bag at timestep : 0 : 58
size of bag at timestep : 0 : 58

 # 59 5251800 -2,804187 2,804187 4size of bag at timestep : 4 : 59
size of bag at timestep : 4 : 59
size of bag at timestep : 3 : 59
size of bag at timestep : 3 : 59
size of bag at timestep : 2 : 59
size of bag at timestep : 2 : 59
size of bag at timestep : 1 : 59
size of bag at timestep : 1 : 59
size of bag at timestep : 0 : 59
size of bag at timestep : 0 : 59

 # 60 5464822 -2,804187 2,804187 4size of bag at timestep : 4 : 60
size of bag at timestep : 4 : 60
size of bag at timestep : 3 : 60
size of bag at timestep : 3 : 60
size of bag at timestep : 2 : 60
size of bag at timestep : 2 : 60
size of bag at timestep : 1 : 60
size of bag at timestep : 1 : 60
size of bag at timestep : 0 : 60
size of bag at timestep : 0 : 60

 # 61 5675703 -2,804187 2,804187 4size of bag at timestep : 4 : 61
size of bag at timestep : 4 : 61
size of bag at timestep : 3 : 61
size of bag at timestep : 3 : 61
size of bag at timestep : 2 : 61
size of bag at timestep : 2 : 61
size of bag at timestep : 1 : 61
size of bag at timestep : 1 : 61
size of bag at timestep : 0 : 61
size of bag at timestep : 0 : 61

 # 62 5999663 -2,804187 2,804187 4size of bag at timestep : 4 : 62
size of bag at timestep : 4 : 62
size of bag at timestep : 3 : 62
size of bag at timestep : 3 : 62
size of bag at timestep : 2 : 62
size of bag at timestep : 2 : 62
size of bag at timestep : 1 : 62
size of bag at timestep : 1 : 62
size of bag at timestep : 0 : 62
size of bag at timestep : 0 : 62

 # 63 6317937 -2,804187 2,804187 4size of bag at timestep : 4 : 63
size of bag at timestep : 4 : 63
size of bag at timestep : 3 : 63
size of bag at timestep : 3 : 63
size of bag at timestep : 2 : 63
size of bag at timestep : 2 : 63
size of bag at timestep : 1 : 63
size of bag at timestep : 1 : 63
size of bag at timestep : 0 : 63
size of bag at timestep : 0 : 63

 # 64 6557510 -2,789319 2,789319 4size of bag at timestep : 4 : 64
size of bag at timestep : 4 : 64
size of bag at timestep : 3 : 64
size of bag at timestep : 3 : 64
size of bag at timestep : 2 : 64
size of bag at timestep : 2 : 64
size of bag at timestep : 1 : 64
size of bag at timestep : 1 : 64
size of bag at timestep : 0 : 64
size of bag at timestep : 0 : 64

 # 65 6810653 -2,789319 2,789319 4size of bag at timestep : 4 : 65
size of bag at timestep : 4 : 65
size of bag at timestep : 3 : 65
size of bag at timestep : 3 : 65
size of bag at timestep : 2 : 65
size of bag at timestep : 2 : 65
size of bag at timestep : 1 : 65
size of bag at timestep : 1 : 65
size of bag at timestep : 0 : 65
size of bag at timestep : 0 : 65

 # 66 7014133 -2,789319 2,789319 4size of bag at timestep : 4 : 66
size of bag at timestep : 4 : 66
size of bag at timestep : 3 : 66
size of bag at timestep : 3 : 66
size of bag at timestep : 2 : 66
size of bag at timestep : 2 : 66
size of bag at timestep : 1 : 66
size of bag at timestep : 1 : 66
size of bag at timestep : 0 : 66
size of bag at timestep : 0 : 66

 # 67 7377673 -2,789319 2,789319 4size of bag at timestep : 4 : 67
size of bag at timestep : 4 : 67
size of bag at timestep : 3 : 67
size of bag at timestep : 3 : 67
size of bag at timestep : 2 : 67
size of bag at timestep : 2 : 67
size of bag at timestep : 1 : 67
size of bag at timestep : 1 : 67
size of bag at timestep : 0 : 67
size of bag at timestep : 0 : 67

 # 68 7740627 -2,789319 2,789319 4size of bag at timestep : 4 : 68
size of bag at timestep : 4 : 68
size of bag at timestep : 3 : 68
size of bag at timestep : 3 : 68
size of bag at timestep : 2 : 68
size of bag at timestep : 2 : 68
size of bag at timestep : 1 : 68
size of bag at timestep : 1 : 68
size of bag at timestep : 0 : 68
size of bag at timestep : 0 : 68

 # 69 8010522 -2,789319 2,789319 4size of bag at timestep : 4 : 69
size of bag at timestep : 4 : 69
size of bag at timestep : 3 : 69
size of bag at timestep : 3 : 69
size of bag at timestep : 2 : 69
size of bag at timestep : 2 : 69
size of bag at timestep : 1 : 69
size of bag at timestep : 1 : 69
size of bag at timestep : 0 : 69
size of bag at timestep : 0 : 69

 # 70 8283210 -2,789319 2,789319 4size of bag at timestep : 4 : 70
size of bag at timestep : 4 : 70
size of bag at timestep : 3 : 70
size of bag at timestep : 3 : 70
size of bag at timestep : 2 : 70
size of bag at timestep : 2 : 70
size of bag at timestep : 1 : 70
size of bag at timestep : 1 : 70
size of bag at timestep : 0 : 70
size of bag at timestep : 0 : 70

 # 71 8576196 -2,789319 2,789319 4size of bag at timestep : 4 : 71
size of bag at timestep : 4 : 71
size of bag at timestep : 3 : 71
size of bag at timestep : 3 : 71
size of bag at timestep : 2 : 71
size of bag at timestep : 2 : 71
size of bag at timestep : 1 : 71
size of bag at timestep : 1 : 71
size of bag at timestep : 0 : 71
size of bag at timestep : 0 : 71

 # 72 8875253 -2,789319 2,789319 4size of bag at timestep : 4 : 72
size of bag at timestep : 4 : 72
size of bag at timestep : 3 : 72
size of bag at timestep : 3 : 72
size of bag at timestep : 2 : 72
size of bag at timestep : 2 : 72
size of bag at timestep : 1 : 72
size of bag at timestep : 1 : 72
size of bag at timestep : 0 : 72
size of bag at timestep : 0 : 72

 # 73 9049788 -2,789319 2,789319 4size of bag at timestep : 4 : 73
size of bag at timestep : 4 : 73
size of bag at timestep : 3 : 73
size of bag at timestep : 3 : 73
size of bag at timestep : 2 : 73
size of bag at timestep : 2 : 73
size of bag at timestep : 1 : 73
size of bag at timestep : 1 : 73
size of bag at timestep : 0 : 73
size of bag at timestep : 0 : 73

 # 74 9219011 -2,773892 2,773892 4size of bag at timestep : 4 : 74
size of bag at timestep : 4 : 74
size of bag at timestep : 3 : 74
size of bag at timestep : 3 : 74
size of bag at timestep : 2 : 74
size of bag at timestep : 2 : 74
size of bag at timestep : 1 : 74
size of bag at timestep : 1 : 74
size of bag at timestep : 0 : 74
size of bag at timestep : 0 : 74

 # 75 9379605 -2,773892 2,773892 4size of bag at timestep : 4 : 75
size of bag at timestep : 4 : 75
size of bag at timestep : 3 : 75
size of bag at timestep : 3 : 75
size of bag at timestep : 2 : 75
size of bag at timestep : 2 : 75
size of bag at timestep : 1 : 75
size of bag at timestep : 1 : 75
size of bag at timestep : 0 : 75
size of bag at timestep : 0 : 75

 # 76 9509130 -2,773892 2,773892 4size of bag at timestep : 4 : 76
size of bag at timestep : 4 : 76
size of bag at timestep : 3 : 76
size of bag at timestep : 3 : 76
size of bag at timestep : 2 : 76
size of bag at timestep : 2 : 76
size of bag at timestep : 1 : 76
size of bag at timestep : 1 : 76
size of bag at timestep : 0 : 76
size of bag at timestep : 0 : 76

 # 77 9561100 -2,773892 2,773892 4size of bag at timestep : 4 : 77
size of bag at timestep : 4 : 77
size of bag at timestep : 3 : 77
size of bag at timestep : 3 : 77
size of bag at timestep : 2 : 77
size of bag at timestep : 2 : 77
size of bag at timestep : 1 : 77
size of bag at timestep : 1 : 77
size of bag at timestep : 0 : 77
size of bag at timestep : 0 : 77

 # 78 9616620 -2,773892 2,773892 4size of bag at timestep : 4 : 78
size of bag at timestep : 4 : 78
size of bag at timestep : 3 : 78
size of bag at timestep : 3 : 78
size of bag at timestep : 2 : 78
size of bag at timestep : 2 : 78
size of bag at timestep : 1 : 78
size of bag at timestep : 1 : 78
size of bag at timestep : 0 : 78
size of bag at timestep : 0 : 78

 # 79 9779613 -2,773892 2,773892 4size of bag at timestep : 4 : 79
size of bag at timestep : 4 : 79
size of bag at timestep : 3 : 79
size of bag at timestep : 3 : 79
size of bag at timestep : 2 : 79
size of bag at timestep : 2 : 79
size of bag at timestep : 1 : 79
size of bag at timestep : 1 : 79
size of bag at timestep : 0 : 79
size of bag at timestep : 0 : 79

 # 80 10212694 -2,773892 2,773892 4size of bag at timestep : 4 : 80
size of bag at timestep : 4 : 80
size of bag at timestep : 3 : 80
size of bag at timestep : 3 : 80
size of bag at timestep : 2 : 80
size of bag at timestep : 2 : 80
size of bag at timestep : 1 : 80
size of bag at timestep : 1 : 80
size of bag at timestep : 0 : 80
size of bag at timestep : 0 : 80

 # 81 10673934 -2,773892 2,773892 4size of bag at timestep : 4 : 81
size of bag at timestep : 4 : 81
size of bag at timestep : 3 : 81
size of bag at timestep : 3 : 81
size of bag at timestep : 2 : 81
size of bag at timestep : 2 : 81
size of bag at timestep : 1 : 81
size of bag at timestep : 1 : 81
size of bag at timestep : 0 : 81
size of bag at timestep : 0 : 81

 # 82 11229420 -2,773892 2,773892 4size of bag at timestep : 4 : 82
size of bag at timestep : 4 : 82
size of bag at timestep : 3 : 82
size of bag at timestep : 3 : 82
size of bag at timestep : 2 : 82
size of bag at timestep : 2 : 82
size of bag at timestep : 1 : 82
size of bag at timestep : 1 : 82
size of bag at timestep : 0 : 82
size of bag at timestep : 0 : 82

 # 83 11670452 -2,773892 2,773892 4size of bag at timestep : 4 : 83
size of bag at timestep : 4 : 83
size of bag at timestep : 3 : 83
size of bag at timestep : 3 : 83
size of bag at timestep : 2 : 83
size of bag at timestep : 2 : 83
size of bag at timestep : 1 : 83
size of bag at timestep : 1 : 83
size of bag at timestep : 0 : 83
size of bag at timestep : 0 : 83

 # 84 12124678 -2,773892 2,773892 4size of bag at timestep : 4 : 84
size of bag at timestep : 4 : 84
size of bag at timestep : 3 : 84
size of bag at timestep : 3 : 84
size of bag at timestep : 2 : 84
size of bag at timestep : 2 : 84
size of bag at timestep : 1 : 84
size of bag at timestep : 1 : 84
size of bag at timestep : 0 : 84
size of bag at timestep : 0 : 84

 # 85 12347595 -2,773892 2,773892 4size of bag at timestep : 4 : 85
size of bag at timestep : 4 : 85
size of bag at timestep : 3 : 85
size of bag at timestep : 3 : 85
size of bag at timestep : 2 : 85
size of bag at timestep : 2 : 85
size of bag at timestep : 1 : 85
size of bag at timestep : 1 : 85
size of bag at timestep : 0 : 85
size of bag at timestep : 0 : 85

 # 86 12867528 -2,773892 2,773892 4size of bag at timestep : 4 : 86
size of bag at timestep : 4 : 86
size of bag at timestep : 3 : 86
size of bag at timestep : 3 : 86
size of bag at timestep : 2 : 86
size of bag at timestep : 2 : 86
size of bag at timestep : 1 : 86
size of bag at timestep : 1 : 86
size of bag at timestep : 0 : 86
size of bag at timestep : 0 : 86

 # 87 13430062 -2,773892 2,773892 4size of bag at timestep : 4 : 87
size of bag at timestep : 4 : 87
size of bag at timestep : 3 : 87
size of bag at timestep : 3 : 87
size of bag at timestep : 2 : 87
size of bag at timestep : 2 : 87
size of bag at timestep : 1 : 87
size of bag at timestep : 1 : 87
size of bag at timestep : 0 : 87
size of bag at timestep : 0 : 87

 # 88 13668444 -2,773892 2,773892 4size of bag at timestep : 4 : 88
size of bag at timestep : 4 : 88
size of bag at timestep : 3 : 88
size of bag at timestep : 3 : 88
size of bag at timestep : 2 : 88
size of bag at timestep : 2 : 88
size of bag at timestep : 1 : 88
size of bag at timestep : 1 : 88
size of bag at timestep : 0 : 88
size of bag at timestep : 0 : 88

 # 89 14098173 -2,773892 2,773892 4size of bag at timestep : 4 : 89
size of bag at timestep : 4 : 89
size of bag at timestep : 3 : 89
size of bag at timestep : 3 : 89
size of bag at timestep : 2 : 89
size of bag at timestep : 2 : 89
size of bag at timestep : 1 : 89
size of bag at timestep : 1 : 89
size of bag at timestep : 0 : 89
size of bag at timestep : 0 : 89

 # 90 14904229 -2,745710 2,745710 4size of bag at timestep : 4 : 90
size of bag at timestep : 4 : 90
size of bag at timestep : 3 : 90
size of bag at timestep : 3 : 90
size of bag at timestep : 2 : 90
size of bag at timestep : 2 : 90
size of bag at timestep : 1 : 90
size of bag at timestep : 1 : 90
size of bag at timestep : 0 : 90
size of bag at timestep : 0 : 90

 # 91 15864210 -2,745710 2,745710 4size of bag at timestep : 4 : 91
size of bag at timestep : 4 : 91
size of bag at timestep : 3 : 91
size of bag at timestep : 3 : 91
size of bag at timestep : 2 : 91
size of bag at timestep : 2 : 91
size of bag at timestep : 1 : 91
size of bag at timestep : 1 : 91
size of bag at timestep : 0 : 91
size of bag at timestep : 0 : 91

 # 92 16446900 -2,745710 2,745710 4size of bag at timestep : 4 : 92
size of bag at timestep : 4 : 92
size of bag at timestep : 3 : 92
size of bag at timestep : 3 : 92
size of bag at timestep : 2 : 92
size of bag at timestep : 2 : 92
size of bag at timestep : 1 : 92
size of bag at timestep : 1 : 92
size of bag at timestep : 0 : 92
size of bag at timestep : 0 : 92

 # 93 16796926 -2,745710 2,745710 4size of bag at timestep : 4 : 93
size of bag at timestep : 4 : 93
size of bag at timestep : 3 : 93
size of bag at timestep : 3 : 93
size of bag at timestep : 2 : 93
size of bag at timestep : 2 : 93
size of bag at timestep : 1 : 93
size of bag at timestep : 1 : 93
size of bag at timestep : 0 : 93
size of bag at timestep : 0 : 93

 # 94 17178693 -2,745710 2,745710 4size of bag at timestep : 4 : 94
size of bag at timestep : 4 : 94
size of bag at timestep : 3 : 94
size of bag at timestep : 3 : 94
size of bag at timestep : 2 : 94
size of bag at timestep : 2 : 94
size of bag at timestep : 1 : 94
size of bag at timestep : 1 : 94
size of bag at timestep : 0 : 94
size of bag at timestep : 0 : 94

 # 95 17408356 -2,745710 2,745710 4size of bag at timestep : 4 : 95
size of bag at timestep : 4 : 95
size of bag at timestep : 3 : 95
size of bag at timestep : 3 : 95
size of bag at timestep : 2 : 95
size of bag at timestep : 2 : 95
size of bag at timestep : 1 : 95
size of bag at timestep : 1 : 95
size of bag at timestep : 0 : 95
size of bag at timestep : 0 : 95

 # 96 17786369 -2,745710 2,745710 4size of bag at timestep : 4 : 96
size of bag at timestep : 4 : 96
size of bag at timestep : 3 : 96
size of bag at timestep : 3 : 96
size of bag at timestep : 2 : 96
size of bag at timestep : 2 : 96
size of bag at timestep : 1 : 96
size of bag at timestep : 1 : 96
size of bag at timestep : 0 : 96
size of bag at timestep : 0 : 96

 # 97 18187399 -2,745710 2,745710 4size of bag at timestep : 4 : 97
size of bag at timestep : 4 : 97
size of bag at timestep : 3 : 97
size of bag at timestep : 3 : 97
size of bag at timestep : 2 : 97
size of bag at timestep : 2 : 97
size of bag at timestep : 1 : 97
size of bag at timestep : 1 : 97
size of bag at timestep : 0 : 97
size of bag at timestep : 0 : 97

 # 98 18843891 -2,745710 2,745710 4size of bag at timestep : 4 : 98
size of bag at timestep : 4 : 98
size of bag at timestep : 3 : 98
size of bag at timestep : 3 : 98
size of bag at timestep : 2 : 98
size of bag at timestep : 2 : 98
size of bag at timestep : 1 : 98
size of bag at timestep : 1 : 98
size of bag at timestep : 0 : 98
size of bag at timestep : 0 : 98

 # 99 19488222 -2,745710 2,745710 4size of bag at timestep : 4 : 99
size of bag at timestep : 4 : 99
size of bag at timestep : 3 : 99
size of bag at timestep : 3 : 99
size of bag at timestep : 2 : 99
size of bag at timestep : 2 : 99
size of bag at timestep : 1 : 99
size of bag at timestep : 1 : 99
size of bag at timestep : 0 : 99
size of bag at timestep : 0 : 99

 # 100 20233380 -2,745710 2,745710 4size of bag at timestep : 4 : 100
size of bag at timestep : 4 : 100
size of bag at timestep : 3 : 100
size of bag at timestep : 3 : 100
size of bag at timestep : 2 : 100
size of bag at timestep : 2 : 100
size of bag at timestep : 1 : 100
size of bag at timestep : 1 : 100
size of bag at timestep : 0 : 100
size of bag at timestep : 0 : 100

 # 101 21106072 -2,745710 2,745710 4size of bag at timestep : 4 : 101
size of bag at timestep : 4 : 101
size of bag at timestep : 3 : 101
size of bag at timestep : 3 : 101
size of bag at timestep : 2 : 101
size of bag at timestep : 2 : 101
size of bag at timestep : 1 : 101
size of bag at timestep : 1 : 101
size of bag at timestep : 0 : 101
size of bag at timestep : 0 : 101

 # 102 21539589 -2,745710 2,745710 4size of bag at timestep : 4 : 102
size of bag at timestep : 4 : 102
size of bag at timestep : 3 : 102
size of bag at timestep : 3 : 102
size of bag at timestep : 2 : 102
size of bag at timestep : 2 : 102
size of bag at timestep : 1 : 102
size of bag at timestep : 1 : 102
size of bag at timestep : 0 : 102
size of bag at timestep : 0 : 102

 # 103 21567353 -2,725614 2,725614 4size of bag at timestep : 4 : 103
size of bag at timestep : 4 : 103
size of bag at timestep : 3 : 103
size of bag at timestep : 3 : 103
size of bag at timestep : 2 : 103
size of bag at timestep : 2 : 103
size of bag at timestep : 1 : 103
size of bag at timestep : 1 : 103
size of bag at timestep : 0 : 103
size of bag at timestep : 0 : 103

 # 104 21596703 -2,725614 2,725614 4size of bag at timestep : 4 : 104
size of bag at timestep : 4 : 104
size of bag at timestep : 3 : 104
size of bag at timestep : 3 : 104
size of bag at timestep : 2 : 104
size of bag at timestep : 2 : 104
size of bag at timestep : 1 : 104
size of bag at timestep : 1 : 104
size of bag at timestep : 0 : 104
size of bag at timestep : 0 : 104

 # 105 21646926 -2,725614 2,725614 4size of bag at timestep : 4 : 105
size of bag at timestep : 4 : 105
size of bag at timestep : 3 : 105
size of bag at timestep : 3 : 105
size of bag at timestep : 2 : 105
size of bag at timestep : 2 : 105
size of bag at timestep : 1 : 105
size of bag at timestep : 1 : 105
size of bag at timestep : 0 : 105
size of bag at timestep : 0 : 105

 # 106 21709408 -2,725614 2,725614 4size of bag at timestep : 4 : 106
size of bag at timestep : 4 : 106
size of bag at timestep : 3 : 106
size of bag at timestep : 3 : 106
size of bag at timestep : 2 : 106
size of bag at timestep : 2 : 106
size of bag at timestep : 1 : 106
size of bag at timestep : 1 : 106
size of bag at timestep : 0 : 106
size of bag at timestep : 0 : 106

 # 107 21770420 -2,725614 2,725614 4size of bag at timestep : 4 : 107
size of bag at timestep : 4 : 107
size of bag at timestep : 3 : 107
size of bag at timestep : 3 : 107
size of bag at timestep : 2 : 107
size of bag at timestep : 2 : 107
size of bag at timestep : 1 : 107
size of bag at timestep : 1 : 107
size of bag at timestep : 0 : 107
size of bag at timestep : 0 : 107

 # 108 21835757 -2,725614 2,725614 4size of bag at timestep : 4 : 108
size of bag at timestep : 4 : 108
size of bag at timestep : 3 : 108
size of bag at timestep : 3 : 108
size of bag at timestep : 2 : 108
size of bag at timestep : 2 : 108
size of bag at timestep : 1 : 108
size of bag at timestep : 1 : 108
size of bag at timestep : 0 : 108
size of bag at timestep : 0 : 108

 # 109 22150231 -2,725614 2,725614 4size of bag at timestep : 4 : 109
size of bag at timestep : 4 : 109
size of bag at timestep : 3 : 109
size of bag at timestep : 3 : 109
size of bag at timestep : 2 : 109
size of bag at timestep : 2 : 109
size of bag at timestep : 1 : 109
size of bag at timestep : 1 : 109
size of bag at timestep : 0 : 109
size of bag at timestep : 0 : 109

 # 110 22473016 -2,725614 2,725614 4size of bag at timestep : 4 : 110
size of bag at timestep : 4 : 110
size of bag at timestep : 3 : 110
size of bag at timestep : 3 : 110
size of bag at timestep : 2 : 110
size of bag at timestep : 2 : 110
size of bag at timestep : 1 : 110
size of bag at timestep : 1 : 110
size of bag at timestep : 0 : 110
size of bag at timestep : 0 : 110

 # 111 22675914 -2,725614 2,725614 4size of bag at timestep : 4 : 111
size of bag at timestep : 4 : 111
size of bag at timestep : 3 : 111
size of bag at timestep : 3 : 111
size of bag at timestep : 2 : 111
size of bag at timestep : 2 : 111
size of bag at timestep : 1 : 111
size of bag at timestep : 1 : 111
size of bag at timestep : 0 : 111
size of bag at timestep : 0 : 111

 # 112 22985457 -2,725614 2,725614 4size of bag at timestep : 4 : 112
size of bag at timestep : 4 : 112
size of bag at timestep : 3 : 112
size of bag at timestep : 3 : 112
size of bag at timestep : 2 : 112
size of bag at timestep : 2 : 112
size of bag at timestep : 1 : 112
size of bag at timestep : 1 : 112
size of bag at timestep : 0 : 112
size of bag at timestep : 0 : 112

 # 113 23489242 -2,720001 2,719663 4size of bag at timestep : 4 : 113
size of bag at timestep : 4 : 113
size of bag at timestep : 3 : 113
size of bag at timestep : 3 : 113
size of bag at timestep : 2 : 113
size of bag at timestep : 2 : 113
size of bag at timestep : 1 : 113
size of bag at timestep : 1 : 113
size of bag at timestep : 0 : 113
size of bag at timestep : 0 : 113

 # 114 23998625 -2,720001 2,719663 4size of bag at timestep : 4 : 114
size of bag at timestep : 4 : 114
size of bag at timestep : 3 : 114
size of bag at timestep : 3 : 114
size of bag at timestep : 2 : 114
size of bag at timestep : 2 : 114
size of bag at timestep : 1 : 114
size of bag at timestep : 1 : 114
size of bag at timestep : 0 : 114
size of bag at timestep : 0 : 114

 # 115 24626912 -2,720001 2,719663 4size of bag at timestep : 4 : 115
size of bag at timestep : 4 : 115
size of bag at timestep : 3 : 115
size of bag at timestep : 3 : 115
size of bag at timestep : 2 : 115
size of bag at timestep : 2 : 115
size of bag at timestep : 1 : 115
size of bag at timestep : 1 : 115
size of bag at timestep : 0 : 115
size of bag at timestep : 0 : 115

 # 116 24907820 -2,720001 2,719663 4size of bag at timestep : 4 : 116
size of bag at timestep : 4 : 116
size of bag at timestep : 3 : 116
size of bag at timestep : 3 : 116
size of bag at timestep : 2 : 116
size of bag at timestep : 2 : 116
size of bag at timestep : 1 : 116
size of bag at timestep : 1 : 116
size of bag at timestep : 0 : 116
size of bag at timestep : 0 : 116

 # 117 25188277 -2,720001 2,719663 4size of bag at timestep : 4 : 117
size of bag at timestep : 4 : 117
size of bag at timestep : 3 : 117
size of bag at timestep : 3 : 117
size of bag at timestep : 2 : 117
size of bag at timestep : 2 : 117
size of bag at timestep : 1 : 117
size of bag at timestep : 1 : 117
size of bag at timestep : 0 : 117
size of bag at timestep : 0 : 117

 # 118 25560901 -2,720001 2,719663 4size of bag at timestep : 4 : 118
size of bag at timestep : 4 : 118
size of bag at timestep : 3 : 118
size of bag at timestep : 3 : 118
size of bag at timestep : 2 : 118
size of bag at timestep : 2 : 118
size of bag at timestep : 1 : 118
size of bag at timestep : 1 : 118
size of bag at timestep : 0 : 118
size of bag at timestep : 0 : 118

 # 119 26108677 -2,720001 2,719663 4size of bag at timestep : 4 : 119
size of bag at timestep : 4 : 119
size of bag at timestep : 3 : 119
size of bag at timestep : 3 : 119
size of bag at timestep : 2 : 119
size of bag at timestep : 2 : 119
size of bag at timestep : 1 : 119
size of bag at timestep : 1 : 119
size of bag at timestep : 0 : 119
size of bag at timestep : 0 : 119

 # 120 26487838 -2,669284 2,719663 4size of bag at timestep : 4 : 120
size of bag at timestep : 4 : 120
size of bag at timestep : 3 : 120
size of bag at timestep : 3 : 120
size of bag at timestep : 2 : 120
size of bag at timestep : 2 : 120
size of bag at timestep : 1 : 120
size of bag at timestep : 1 : 120
size of bag at timestep : 0 : 120
size of bag at timestep : 0 : 120

 # 121 26858458 -2,669284 2,719663 4size of bag at timestep : 4 : 121
size of bag at timestep : 4 : 121
size of bag at timestep : 3 : 121
size of bag at timestep : 3 : 121
size of bag at timestep : 2 : 121
size of bag at timestep : 2 : 121
size of bag at timestep : 1 : 121
size of bag at timestep : 1 : 121
size of bag at timestep : 0 : 121
size of bag at timestep : 0 : 121

 # 122 27129328 -2,669284 2,719663 4size of bag at timestep : 4 : 122
size of bag at timestep : 4 : 122
size of bag at timestep : 3 : 122
size of bag at timestep : 3 : 122
size of bag at timestep : 2 : 122
size of bag at timestep : 2 : 122
size of bag at timestep : 1 : 122
size of bag at timestep : 1 : 122
size of bag at timestep : 0 : 122
size of bag at timestep : 0 : 122

 # 123 27245282 -2,669284 2,719663 4size of bag at timestep : 4 : 123
size of bag at timestep : 4 : 123
size of bag at timestep : 3 : 123
size of bag at timestep : 3 : 123
size of bag at timestep : 2 : 123
size of bag at timestep : 2 : 123
size of bag at timestep : 1 : 123
size of bag at timestep : 1 : 123
size of bag at timestep : 0 : 123
size of bag at timestep : 0 : 123

 # 124 27357132 -2,669284 2,719663 4size of bag at timestep : 4 : 124
size of bag at timestep : 4 : 124
size of bag at timestep : 3 : 124
size of bag at timestep : 3 : 124
size of bag at timestep : 2 : 124
size of bag at timestep : 2 : 124
size of bag at timestep : 1 : 124
size of bag at timestep : 1 : 124
size of bag at timestep : 0 : 124
size of bag at timestep : 0 : 124

 # 125 27444397 -2,669284 2,719663 4size of bag at timestep : 4 : 125
size of bag at timestep : 4 : 125
size of bag at timestep : 3 : 125
size of bag at timestep : 3 : 125
size of bag at timestep : 2 : 125
size of bag at timestep : 2 : 125
size of bag at timestep : 1 : 125
size of bag at timestep : 1 : 125
size of bag at timestep : 0 : 125
size of bag at timestep : 0 : 125

 # 126 27762419 -2,669284 2,719663 4size of bag at timestep : 4 : 126
size of bag at timestep : 4 : 126
size of bag at timestep : 3 : 126
size of bag at timestep : 3 : 126
size of bag at timestep : 2 : 126
size of bag at timestep : 2 : 126
size of bag at timestep : 1 : 126
size of bag at timestep : 1 : 126
size of bag at timestep : 0 : 126
size of bag at timestep : 0 : 126

 # 127 28083205 -2,669284 2,719663 4size of bag at timestep : 4 : 127
size of bag at timestep : 4 : 127
size of bag at timestep : 3 : 127
size of bag at timestep : 3 : 127
size of bag at timestep : 2 : 127
size of bag at timestep : 2 : 127
size of bag at timestep : 1 : 127
size of bag at timestep : 1 : 127
size of bag at timestep : 0 : 127
size of bag at timestep : 0 : 127

 # 128 28344730 -2,669284 2,719663 4size of bag at timestep : 4 : 128
size of bag at timestep : 4 : 128
size of bag at timestep : 3 : 128
size of bag at timestep : 3 : 128
size of bag at timestep : 2 : 128
size of bag at timestep : 2 : 128
size of bag at timestep : 1 : 128
size of bag at timestep : 1 : 128
size of bag at timestep : 0 : 128
size of bag at timestep : 0 : 128

 # 129 28648976 -2,669284 2,719663 4size of bag at timestep : 4 : 129
size of bag at timestep : 4 : 129
size of bag at timestep : 3 : 129
size of bag at timestep : 3 : 129
size of bag at timestep : 2 : 129
size of bag at timestep : 2 : 129
size of bag at timestep : 1 : 129
size of bag at timestep : 1 : 129
size of bag at timestep : 0 : 129
size of bag at timestep : 0 : 129

 # 130 28944091 -2,669284 2,719663 4size of bag at timestep : 4 : 130
size of bag at timestep : 4 : 130
size of bag at timestep : 3 : 130
size of bag at timestep : 3 : 130
size of bag at timestep : 2 : 130
size of bag at timestep : 2 : 130
size of bag at timestep : 1 : 130
size of bag at timestep : 1 : 130
size of bag at timestep : 0 : 130
size of bag at timestep : 0 : 130

 # 131 29171197 -2,669284 2,719663 4size of bag at timestep : 4 : 131
size of bag at timestep : 4 : 131
size of bag at timestep : 3 : 131
size of bag at timestep : 3 : 131
size of bag at timestep : 2 : 131
size of bag at timestep : 2 : 131
size of bag at timestep : 1 : 131
size of bag at timestep : 1 : 131
size of bag at timestep : 0 : 131
size of bag at timestep : 0 : 131

 # 132 29505367 -2,669284 2,719663 4size of bag at timestep : 4 : 132
size of bag at timestep : 4 : 132
size of bag at timestep : 3 : 132
size of bag at timestep : 3 : 132
size of bag at timestep : 2 : 132
size of bag at timestep : 2 : 132
size of bag at timestep : 1 : 132
size of bag at timestep : 1 : 132
size of bag at timestep : 0 : 132
size of bag at timestep : 0 : 132

 # 133 29977785 -2,666277 2,713201 4size of bag at timestep : 4 : 133
size of bag at timestep : 4 : 133
size of bag at timestep : 3 : 133
size of bag at timestep : 3 : 133
size of bag at timestep : 2 : 133
size of bag at timestep : 2 : 133
size of bag at timestep : 1 : 133
size of bag at timestep : 1 : 133
size of bag at timestep : 0 : 133
size of bag at timestep : 0 : 133

 # 134 30443496 -2,666277 2,713201 4size of bag at timestep : 4 : 134
size of bag at timestep : 4 : 134
size of bag at timestep : 3 : 134
size of bag at timestep : 3 : 134
size of bag at timestep : 2 : 134
size of bag at timestep : 2 : 134
size of bag at timestep : 1 : 134
size of bag at timestep : 1 : 134
size of bag at timestep : 0 : 134
size of bag at timestep : 0 : 134

 # 135 30970157 -2,666277 2,713201 4size of bag at timestep : 4 : 135
size of bag at timestep : 4 : 135
size of bag at timestep : 3 : 135
size of bag at timestep : 3 : 135
size of bag at timestep : 2 : 135
size of bag at timestep : 2 : 135
size of bag at timestep : 1 : 135
size of bag at timestep : 1 : 135
size of bag at timestep : 0 : 135
size of bag at timestep : 0 : 135

 # 136 31161216 -2,666277 2,713201 4size of bag at timestep : 4 : 136
size of bag at timestep : 4 : 136
size of bag at timestep : 3 : 136
size of bag at timestep : 3 : 136
size of bag at timestep : 2 : 136
size of bag at timestep : 2 : 136
size of bag at timestep : 1 : 136
size of bag at timestep : 1 : 136
size of bag at timestep : 0 : 136
size of bag at timestep : 0 : 136

 # 137 31348596 -2,666277 2,713201 4size of bag at timestep : 4 : 137
size of bag at timestep : 4 : 137
size of bag at timestep : 3 : 137
size of bag at timestep : 3 : 137
size of bag at timestep : 2 : 137
size of bag at timestep : 2 : 137
size of bag at timestep : 1 : 137
size of bag at timestep : 1 : 137
size of bag at timestep : 0 : 137
size of bag at timestep : 0 : 137

 # 138 31488755 -2,666277 2,713201 4size of bag at timestep : 4 : 138
size of bag at timestep : 4 : 138
size of bag at timestep : 3 : 138
size of bag at timestep : 3 : 138
size of bag at timestep : 2 : 138
size of bag at timestep : 2 : 138
size of bag at timestep : 1 : 138
size of bag at timestep : 1 : 138
size of bag at timestep : 0 : 138
size of bag at timestep : 0 : 138

 # 139 31747499 -2,666277 2,713201 4size of bag at timestep : 4 : 139
size of bag at timestep : 4 : 139
size of bag at timestep : 3 : 139
size of bag at timestep : 3 : 139
size of bag at timestep : 2 : 139
size of bag at timestep : 2 : 139
size of bag at timestep : 1 : 139
size of bag at timestep : 1 : 139
size of bag at timestep : 0 : 139
size of bag at timestep : 0 : 139

 # 140 32009301 -2,666277 2,713201 4size of bag at timestep : 4 : 140
size of bag at timestep : 4 : 140
size of bag at timestep : 3 : 140
size of bag at timestep : 3 : 140
size of bag at timestep : 2 : 140
size of bag at timestep : 2 : 140
size of bag at timestep : 1 : 140
size of bag at timestep : 1 : 140
size of bag at timestep : 0 : 140
size of bag at timestep : 0 : 140

 # 141 32381024 -2,666277 2,713201 4size of bag at timestep : 4 : 141
size of bag at timestep : 4 : 141
size of bag at timestep : 3 : 141
size of bag at timestep : 3 : 141
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 141
size of bag at timestep : 2 : 141
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 141
size of bag at timestep : 1 : 141
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 141
size of bag at timestep : 0 : 141
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 142 32988541 -2,666277 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 142
size of bag at timestep : 4 : 142
size of bag at timestep : 3 : 142
size of bag at timestep : 3 : 142
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 142
size of bag at timestep : 2 : 142
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 142
size of bag at timestep : 1 : 142
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 142
size of bag at timestep : 0 : 142
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 143 34184145 -2,658246 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 143
size of bag at timestep : 4 : 143
size of bag at timestep : 3 : 143
size of bag at timestep : 3 : 143
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 143
size of bag at timestep : 2 : 143
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 143
size of bag at timestep : 1 : 143
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 143
size of bag at timestep : 0 : 143
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 144 35350224 -2,658246 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 144
size of bag at timestep : 4 : 144
size of bag at timestep : 3 : 144
size of bag at timestep : 3 : 144
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 144
size of bag at timestep : 2 : 144
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 144
size of bag at timestep : 1 : 144
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 144
size of bag at timestep : 0 : 144
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 145 36387630 -2,658246 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 145
size of bag at timestep : 4 : 145
size of bag at timestep : 3 : 145
size of bag at timestep : 3 : 145
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 145
size of bag at timestep : 2 : 145
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 145
size of bag at timestep : 1 : 145
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 145
size of bag at timestep : 0 : 145
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 146 36555034 -2,658246 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 146
size of bag at timestep : 4 : 146
size of bag at timestep : 3 : 146
size of bag at timestep : 3 : 146
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 146
size of bag at timestep : 2 : 146
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 146
size of bag at timestep : 1 : 146
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 146
size of bag at timestep : 0 : 146
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 147 36698241 -2,658246 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 147
size of bag at timestep : 4 : 147
size of bag at timestep : 3 : 147
size of bag at timestep : 3 : 147
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 147
size of bag at timestep : 2 : 147
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 147
size of bag at timestep : 1 : 147
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 147
size of bag at timestep : 0 : 147
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 148 36842600 -2,658246 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 148
size of bag at timestep : 4 : 148
size of bag at timestep : 3 : 148
size of bag at timestep : 3 : 148
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 148
size of bag at timestep : 2 : 148
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 148
size of bag at timestep : 1 : 148
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 148
size of bag at timestep : 0 : 148
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 149 37179083 -2,658246 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 149
size of bag at timestep : 4 : 149
size of bag at timestep : 3 : 149
size of bag at timestep : 3 : 149
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 149
size of bag at timestep : 2 : 149
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 149
size of bag at timestep : 1 : 149
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 149
size of bag at timestep : 0 : 149
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 150 37493606 -2,658246 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 150
size of bag at timestep : 4 : 150
size of bag at timestep : 3 : 150
size of bag at timestep : 3 : 150
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 150
size of bag at timestep : 2 : 150
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 150
size of bag at timestep : 1 : 150
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 150
size of bag at timestep : 0 : 150
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 151 37822106 -2,658246 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 151
size of bag at timestep : 4 : 151
size of bag at timestep : 3 : 151
size of bag at timestep : 3 : 151
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 151
size of bag at timestep : 2 : 151
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 151
size of bag at timestep : 1 : 151
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 151
size of bag at timestep : 0 : 151
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 152 38595376 -2,658246 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 152
size of bag at timestep : 4 : 152
size of bag at timestep : 3 : 152
size of bag at timestep : 3 : 152
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 152
size of bag at timestep : 2 : 152
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 152
size of bag at timestep : 1 : 152
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 152
size of bag at timestep : 0 : 152
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 153 39312121 -2,658246 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 153
size of bag at timestep : 4 : 153
size of bag at timestep : 3 : 153
size of bag at timestep : 3 : 153
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 153
size of bag at timestep : 2 : 153
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 153
size of bag at timestep : 1 : 153
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 153
size of bag at timestep : 0 : 153
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 154 40553936 -2,630875 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 154
size of bag at timestep : 4 : 154
size of bag at timestep : 3 : 154
size of bag at timestep : 3 : 154
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 154
size of bag at timestep : 2 : 154
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 154
size of bag at timestep : 1 : 154
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 154
size of bag at timestep : 0 : 154
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 155 41720885 -2,630875 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 155
size of bag at timestep : 4 : 155
size of bag at timestep : 3 : 155
size of bag at timestep : 3 : 155
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 155
size of bag at timestep : 2 : 155
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 155
size of bag at timestep : 1 : 155
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 155
size of bag at timestep : 0 : 155
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 156 42792390 -2,630875 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 156
size of bag at timestep : 4 : 156
size of bag at timestep : 3 : 156
size of bag at timestep : 3 : 156
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 156
size of bag at timestep : 2 : 156
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 156
size of bag at timestep : 1 : 156
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 156
size of bag at timestep : 0 : 156
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 157 42911112 -2,630875 2,713201 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 157
size of bag at timestep : 4 : 157
size of bag at timestep : 3 : 157
size of bag at timestep : 3 : 157
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 157
size of bag at timestep : 2 : 157
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 157
size of bag at timestep : 1 : 157
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 157
size of bag at timestep : 0 : 157
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 158 43023377 -2,623716 2,669624 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 158
size of bag at timestep : 4 : 158
size of bag at timestep : 3 : 158
size of bag at timestep : 3 : 158
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 158
size of bag at timestep : 2 : 158
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 158
size of bag at timestep : 1 : 158
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 158
size of bag at timestep : 0 : 158
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 159 43137864 -2,623716 2,669624 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 159
size of bag at timestep : 4 : 159
size of bag at timestep : 3 : 159
size of bag at timestep : 3 : 159
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 159
size of bag at timestep : 2 : 159
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 159
size of bag at timestep : 1 : 159
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 159
size of bag at timestep : 0 : 159
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 160 43230264 -2,623716 2,669624 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 160
size of bag at timestep : 4 : 160
size of bag at timestep : 3 : 160
size of bag at timestep : 3 : 160
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 160
size of bag at timestep : 2 : 160
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 160
size of bag at timestep : 1 : 160
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 160
size of bag at timestep : 0 : 160
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 161 43368985 -2,623716 2,669624 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 161
size of bag at timestep : 4 : 161
size of bag at timestep : 3 : 161
size of bag at timestep : 3 : 161
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 161
size of bag at timestep : 2 : 161
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 161
size of bag at timestep : 1 : 161
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 161
size of bag at timestep : 0 : 161
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 162 43505778 -2,623716 2,669624 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 162
size of bag at timestep : 4 : 162
size of bag at timestep : 3 : 162
size of bag at timestep : 3 : 162
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 162
size of bag at timestep : 2 : 162
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 162
size of bag at timestep : 1 : 162
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 162
size of bag at timestep : 0 : 162
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 163 43641027 -2,623716 2,669624 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 163
size of bag at timestep : 4 : 163
size of bag at timestep : 3 : 163
size of bag at timestep : 3 : 163
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 163
size of bag at timestep : 2 : 163
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 163
size of bag at timestep : 1 : 163
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 163
size of bag at timestep : 0 : 163
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 164 44054004 -2,623716 2,669624 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 164
size of bag at timestep : 4 : 164
size of bag at timestep : 3 : 164
size of bag at timestep : 3 : 164
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 164
size of bag at timestep : 2 : 164
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 164
size of bag at timestep : 1 : 164
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 164
size of bag at timestep : 0 : 164
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 165 44371761 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 165
size of bag at timestep : 4 : 165
size of bag at timestep : 3 : 165
size of bag at timestep : 3 : 165
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 165
size of bag at timestep : 2 : 165
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 165
size of bag at timestep : 1 : 165
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 165
size of bag at timestep : 0 : 165
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 166 44680808 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 166
size of bag at timestep : 4 : 166
size of bag at timestep : 3 : 166
size of bag at timestep : 3 : 166
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 166
size of bag at timestep : 2 : 166
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 166
size of bag at timestep : 1 : 166
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 166
size of bag at timestep : 0 : 166
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 167 45243241 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 167
size of bag at timestep : 4 : 167
size of bag at timestep : 3 : 167
size of bag at timestep : 3 : 167
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 167
size of bag at timestep : 2 : 167
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 167
size of bag at timestep : 1 : 167
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 167
size of bag at timestep : 0 : 167
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 168 45519547 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 168
size of bag at timestep : 4 : 168
size of bag at timestep : 3 : 168
size of bag at timestep : 3 : 168
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 168
size of bag at timestep : 2 : 168
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 168
size of bag at timestep : 1 : 168
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 168
size of bag at timestep : 0 : 168
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 169 45804539 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 169
size of bag at timestep : 4 : 169
size of bag at timestep : 3 : 169
size of bag at timestep : 3 : 169
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 169
size of bag at timestep : 2 : 169
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 169
size of bag at timestep : 1 : 169
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 169
size of bag at timestep : 0 : 169
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 170 46191259 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 170
size of bag at timestep : 4 : 170
size of bag at timestep : 3 : 170
size of bag at timestep : 3 : 170
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 170
size of bag at timestep : 2 : 170
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 170
size of bag at timestep : 1 : 170
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 170
size of bag at timestep : 0 : 170
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 171 46667072 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 171
size of bag at timestep : 4 : 171
size of bag at timestep : 3 : 171
size of bag at timestep : 3 : 171
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 171
size of bag at timestep : 2 : 171
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 171
size of bag at timestep : 1 : 171
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 171
size of bag at timestep : 0 : 171
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 172 47142422 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 172
size of bag at timestep : 4 : 172
size of bag at timestep : 3 : 172
size of bag at timestep : 3 : 172
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 172
size of bag at timestep : 2 : 172
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 172
size of bag at timestep : 1 : 172
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 172
size of bag at timestep : 0 : 172
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 173 47446156 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 173
size of bag at timestep : 4 : 173
size of bag at timestep : 3 : 173
size of bag at timestep : 3 : 173
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 173
size of bag at timestep : 2 : 173
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 173
size of bag at timestep : 1 : 173
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 173
size of bag at timestep : 0 : 173
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 174 47873773 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 174
size of bag at timestep : 4 : 174
size of bag at timestep : 3 : 174
size of bag at timestep : 3 : 174
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 174
size of bag at timestep : 2 : 174
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
^Ad^Asize of bag at timestep : 1 : 174
size of bag at timestep : 1 : 174
Academic license - for non-commercial use only - expires 2021-06-15
dAcademic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 174
size of bag at timestep : 0 : 174
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 175 48343587 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 175
size of bag at timestep : 4 : 175
size of bag at timestep : 3 : 175
size of bag at timestep : 3 : 175
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 175
size of bag at timestep : 2 : 175
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 175
size of bag at timestep : 1 : 175
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 175
size of bag at timestep : 0 : 175
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 176 48795528 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 176
size of bag at timestep : 4 : 176
size of bag at timestep : 3 : 176
size of bag at timestep : 3 : 176
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 176
size of bag at timestep : 2 : 176
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 176
size of bag at timestep : 1 : 176
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 176
size of bag at timestep : 0 : 176
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 177 49239777 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 177
size of bag at timestep : 4 : 177
size of bag at timestep : 3 : 177
size of bag at timestep : 3 : 177
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 177
size of bag at timestep : 2 : 177
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 177
size of bag at timestep : 1 : 177
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 177
size of bag at timestep : 0 : 177
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 178 50063067 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 178
size of bag at timestep : 4 : 178
size of bag at timestep : 3 : 178
size of bag at timestep : 3 : 178
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 178
size of bag at timestep : 2 : 178
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 178
size of bag at timestep : 1 : 178
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 178
size of bag at timestep : 0 : 178
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 179 50707571 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 179
size of bag at timestep : 4 : 179
size of bag at timestep : 3 : 179
size of bag at timestep : 3 : 179
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 179
size of bag at timestep : 2 : 179
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 179
size of bag at timestep : 1 : 179
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 179
size of bag at timestep : 0 : 179
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 180 51343563 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 180
size of bag at timestep : 4 : 180
size of bag at timestep : 3 : 180
size of bag at timestep : 3 : 180
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 180
size of bag at timestep : 2 : 180
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 180
size of bag at timestep : 1 : 180
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 180
size of bag at timestep : 0 : 180
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 181 51875184 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 181
size of bag at timestep : 4 : 181
size of bag at timestep : 3 : 181
size of bag at timestep : 3 : 181
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 181
size of bag at timestep : 2 : 181
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 181
size of bag at timestep : 1 : 181
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 181
size of bag at timestep : 0 : 181
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 182 52662749 -2,623716 2,608623 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 182
size of bag at timestep : 4 : 182
size of bag at timestep : 3 : 182
size of bag at timestep : 3 : 182
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 182
size of bag at timestep : 2 : 182
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 182
size of bag at timestep : 1 : 182
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 182
size of bag at timestep : 0 : 182
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 183 53160132 -2,623716 2,529318 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 183
size of bag at timestep : 4 : 183
size of bag at timestep : 3 : 183
size of bag at timestep : 3 : 183
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 183
size of bag at timestep : 2 : 183
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 183
size of bag at timestep : 1 : 183
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 183
size of bag at timestep : 0 : 183
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 184 53714524 -2,623716 2,529318 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 184
size of bag at timestep : 4 : 184
size of bag at timestep : 3 : 184
size of bag at timestep : 3 : 184
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 184
size of bag at timestep : 2 : 184
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 184
size of bag at timestep : 1 : 184
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 184
size of bag at timestep : 0 : 184
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 185 54362842 -2,623716 2,529318 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 185
size of bag at timestep : 4 : 185
size of bag at timestep : 3 : 185
size of bag at timestep : 3 : 185
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 185
size of bag at timestep : 2 : 185
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 185
size of bag at timestep : 1 : 185
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 185
size of bag at timestep : 0 : 185
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 186 54755724 -2,623716 2,529318 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 186
size of bag at timestep : 4 : 186
size of bag at timestep : 3 : 186
size of bag at timestep : 3 : 186
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 186
size of bag at timestep : 2 : 186
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 186
size of bag at timestep : 1 : 186
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 186
size of bag at timestep : 0 : 186
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 187 55139019 -2,623716 2,529318 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 187
size of bag at timestep : 4 : 187
size of bag at timestep : 3 : 187
size of bag at timestep : 3 : 187
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 187
size of bag at timestep : 2 : 187
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 187
size of bag at timestep : 1 : 187
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 187
size of bag at timestep : 0 : 187
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 188 55440927 -2,623716 2,529318 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 188
size of bag at timestep : 4 : 188
size of bag at timestep : 3 : 188
size of bag at timestep : 3 : 188
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 188
size of bag at timestep : 2 : 188
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 188
size of bag at timestep : 1 : 188
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 188
size of bag at timestep : 0 : 188
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 189 55987059 -2,623716 2,529318 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 189
size of bag at timestep : 4 : 189
size of bag at timestep : 3 : 189
size of bag at timestep : 3 : 189
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 189
size of bag at timestep : 2 : 189
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 189
size of bag at timestep : 1 : 189
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 189
size of bag at timestep : 0 : 189
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 190 56507046 -2,623716 2,529318 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 190
size of bag at timestep : 4 : 190
size of bag at timestep : 3 : 190
size of bag at timestep : 3 : 190
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 190
size of bag at timestep : 2 : 190
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 190
size of bag at timestep : 1 : 190
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 190
size of bag at timestep : 0 : 190
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 191 56858960 -2,623716 2,529318 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 191
size of bag at timestep : 4 : 191
size of bag at timestep : 3 : 191
size of bag at timestep : 3 : 191
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 191
size of bag at timestep : 2 : 191
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 191
size of bag at timestep : 1 : 191
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 191
size of bag at timestep : 0 : 191
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 192 57545047 -2,623716 2,529318 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 192
size of bag at timestep : 4 : 192
size of bag at timestep : 3 : 192
size of bag at timestep : 3 : 192
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 192
size of bag at timestep : 2 : 192
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 192
size of bag at timestep : 1 : 192
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 192
size of bag at timestep : 0 : 192
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 193 58235365 -2,623716 2,517243 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 193
size of bag at timestep : 4 : 193
size of bag at timestep : 3 : 193
size of bag at timestep : 3 : 193
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 193
size of bag at timestep : 2 : 193
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 193
size of bag at timestep : 1 : 193
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 193
size of bag at timestep : 0 : 193
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 194 58934965 -2,623716 2,517243 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 194
size of bag at timestep : 4 : 194
size of bag at timestep : 3 : 194
size of bag at timestep : 3 : 194
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 194
size of bag at timestep : 2 : 194
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 194
size of bag at timestep : 1 : 194
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 194
size of bag at timestep : 0 : 194
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 195 59424382 -2,623716 2,517243 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 195
size of bag at timestep : 4 : 195
size of bag at timestep : 3 : 195
size of bag at timestep : 3 : 195
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 195
size of bag at timestep : 2 : 195
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 195
size of bag at timestep : 1 : 195
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 195
size of bag at timestep : 0 : 195
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 196 59698265 -2,623716 2,517243 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 196
size of bag at timestep : 4 : 196
size of bag at timestep : 3 : 196
size of bag at timestep : 3 : 196
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 196
size of bag at timestep : 2 : 196
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 196
size of bag at timestep : 1 : 196
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 196
size of bag at timestep : 0 : 196
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 197 59967713 -2,623716 2,517243 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 197
size of bag at timestep : 4 : 197
size of bag at timestep : 3 : 197
size of bag at timestep : 3 : 197
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 197
size of bag at timestep : 2 : 197
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 197
size of bag at timestep : 1 : 197
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 197
size of bag at timestep : 0 : 197
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 198 60227866 -2,623716 2,517243 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 198
size of bag at timestep : 4 : 198
size of bag at timestep : 3 : 198
size of bag at timestep : 3 : 198
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 198
size of bag at timestep : 2 : 198
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 198
size of bag at timestep : 1 : 198
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 198
size of bag at timestep : 0 : 198
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 199 60784480 -2,623716 2,517243 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 199
size of bag at timestep : 4 : 199
size of bag at timestep : 3 : 199
size of bag at timestep : 3 : 199
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 199
size of bag at timestep : 2 : 199
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 199
size of bag at timestep : 1 : 199
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 199
size of bag at timestep : 0 : 199
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 200 61340732 -2,623716 2,517243 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 200
size of bag at timestep : 4 : 200
size of bag at timestep : 3 : 200
size of bag at timestep : 3 : 200
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 200
size of bag at timestep : 2 : 200
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 200
size of bag at timestep : 1 : 200
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 200
size of bag at timestep : 0 : 200
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 201 61807345 -2,623716 2,517243 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 201
size of bag at timestep : 4 : 201
size of bag at timestep : 3 : 201
size of bag at timestep : 3 : 201
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 201
size of bag at timestep : 2 : 201
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 201
size of bag at timestep : 1 : 201
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 201
size of bag at timestep : 0 : 201
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 202 62544893 -2,623716 2,517243 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 202
size of bag at timestep : 4 : 202
size of bag at timestep : 3 : 202
size of bag at timestep : 3 : 202
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 202
size of bag at timestep : 2 : 202
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 202
size of bag at timestep : 1 : 202
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 202
size of bag at timestep : 0 : 202
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 203 63297618 -2,623716 2,517243 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 203
size of bag at timestep : 4 : 203
size of bag at timestep : 3 : 203
size of bag at timestep : 3 : 203
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 203
size of bag at timestep : 2 : 203
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 203
size of bag at timestep : 1 : 203
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 203
size of bag at timestep : 0 : 203
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 204 63684247 -2,623716 2,517243 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 204
size of bag at timestep : 4 : 204
size of bag at timestep : 3 : 204
size of bag at timestep : 3 : 204
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 204
size of bag at timestep : 2 : 204
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 204
size of bag at timestep : 1 : 204
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 204
size of bag at timestep : 0 : 204
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 205 65849558 -2,623716 2,517243 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 205
size of bag at timestep : 4 : 205
size of bag at timestep : 3 : 205
size of bag at timestep : 3 : 205
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 205
size of bag at timestep : 2 : 205
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 205
size of bag at timestep : 1 : 205
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 205
size of bag at timestep : 0 : 205
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 206 66150719 -2,623716 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 206
size of bag at timestep : 4 : 206
size of bag at timestep : 3 : 206
size of bag at timestep : 3 : 206
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 206
size of bag at timestep : 2 : 206
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 206
size of bag at timestep : 1 : 206
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 206
size of bag at timestep : 0 : 206
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 207 66453798 -2,623716 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 207
size of bag at timestep : 4 : 207
size of bag at timestep : 3 : 207
size of bag at timestep : 3 : 207
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 207
size of bag at timestep : 2 : 207
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 207
size of bag at timestep : 1 : 207
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 207
size of bag at timestep : 0 : 207
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 208 66744754 -2,623716 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 208
size of bag at timestep : 4 : 208
size of bag at timestep : 3 : 208
size of bag at timestep : 3 : 208
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 208
size of bag at timestep : 2 : 208
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 208
size of bag at timestep : 1 : 208
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 208
size of bag at timestep : 0 : 208
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 209 67127815 -2,623716 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 209
size of bag at timestep : 4 : 209
size of bag at timestep : 3 : 209
size of bag at timestep : 3 : 209
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 209
size of bag at timestep : 2 : 209
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 209
size of bag at timestep : 1 : 209
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 209
size of bag at timestep : 0 : 209
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 210 67502978 -2,623716 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 210
size of bag at timestep : 4 : 210
size of bag at timestep : 3 : 210
size of bag at timestep : 3 : 210
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 210
size of bag at timestep : 2 : 210
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 210
size of bag at timestep : 1 : 210
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 210
size of bag at timestep : 0 : 210
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 211 67790582 -2,623716 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 211
size of bag at timestep : 4 : 211
size of bag at timestep : 3 : 211
size of bag at timestep : 3 : 211
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 211
size of bag at timestep : 2 : 211
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 211
size of bag at timestep : 1 : 211
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 211
size of bag at timestep : 0 : 211
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 212 68726594 -2,623716 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 212
size of bag at timestep : 4 : 212
size of bag at timestep : 3 : 212
size of bag at timestep : 3 : 212
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 212
size of bag at timestep : 2 : 212
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 212
size of bag at timestep : 1 : 212
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 212
size of bag at timestep : 0 : 212
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 213 69676896 -2,623716 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 213
size of bag at timestep : 4 : 213
size of bag at timestep : 3 : 213
size of bag at timestep : 3 : 213
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 213
size of bag at timestep : 2 : 213
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 213
size of bag at timestep : 1 : 213
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 213
size of bag at timestep : 0 : 213
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 214 70288294 -2,623716 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 214
size of bag at timestep : 4 : 214
size of bag at timestep : 3 : 214
size of bag at timestep : 3 : 214
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 214
size of bag at timestep : 2 : 214
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 214
size of bag at timestep : 1 : 214
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 214
size of bag at timestep : 0 : 214
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 215 70937417 -2,623716 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 215
size of bag at timestep : 4 : 215
size of bag at timestep : 3 : 215
size of bag at timestep : 3 : 215
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 215
size of bag at timestep : 2 : 215
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 215
size of bag at timestep : 1 : 215
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 215
size of bag at timestep : 0 : 215
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 216 71283975 -2,620195 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 216
size of bag at timestep : 4 : 216
size of bag at timestep : 3 : 216
size of bag at timestep : 3 : 216
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 216
size of bag at timestep : 2 : 216
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 216
size of bag at timestep : 1 : 216
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 216
size of bag at timestep : 0 : 216
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 217 71637102 -2,620195 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 217
size of bag at timestep : 4 : 217
size of bag at timestep : 3 : 217
size of bag at timestep : 3 : 217
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 217
size of bag at timestep : 2 : 217
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 217
size of bag at timestep : 1 : 217
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 217
size of bag at timestep : 0 : 217
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 218 72027252 -2,620195 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 218
size of bag at timestep : 4 : 218
size of bag at timestep : 3 : 218
size of bag at timestep : 3 : 218
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 218
size of bag at timestep : 2 : 218
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 218
size of bag at timestep : 1 : 218
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 218
size of bag at timestep : 0 : 218
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 219 72511217 -2,620195 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 219
size of bag at timestep : 4 : 219
size of bag at timestep : 3 : 219
size of bag at timestep : 3 : 219
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 219
size of bag at timestep : 2 : 219
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 219
size of bag at timestep : 1 : 219
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 219
size of bag at timestep : 0 : 219
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 220 73032690 -2,620195 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 220
size of bag at timestep : 4 : 220
size of bag at timestep : 3 : 220
size of bag at timestep : 3 : 220
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 220
size of bag at timestep : 2 : 220
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 220
size of bag at timestep : 1 : 220
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 220
size of bag at timestep : 0 : 220
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 221 73579838 -2,620195 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 221
size of bag at timestep : 4 : 221
size of bag at timestep : 3 : 221
size of bag at timestep : 3 : 221
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 221
size of bag at timestep : 2 : 221
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 221
size of bag at timestep : 1 : 221
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 221
size of bag at timestep : 0 : 221
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 222 74297657 -2,620195 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 222
size of bag at timestep : 4 : 222
size of bag at timestep : 3 : 222
size of bag at timestep : 3 : 222
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 222
size of bag at timestep : 2 : 222
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 222
size of bag at timestep : 1 : 222
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 222
size of bag at timestep : 0 : 222
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 223 75034234 -2,620195 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 223
size of bag at timestep : 4 : 223
size of bag at timestep : 3 : 223
size of bag at timestep : 3 : 223
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 223
size of bag at timestep : 2 : 223
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 223
size of bag at timestep : 1 : 223
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 223
size of bag at timestep : 0 : 223
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 224 75670230 -2,620195 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 224
size of bag at timestep : 4 : 224
size of bag at timestep : 3 : 224
size of bag at timestep : 3 : 224
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 224
size of bag at timestep : 2 : 224
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 224
size of bag at timestep : 1 : 224
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 224
size of bag at timestep : 0 : 224
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 225 76310674 -2,620195 2,448602 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 225
size of bag at timestep : 4 : 225
size of bag at timestep : 3 : 225
size of bag at timestep : 3 : 225
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 225
size of bag at timestep : 2 : 225
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 225
size of bag at timestep : 1 : 225
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 225
size of bag at timestep : 0 : 225
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 226 76802769 -2,615996 2,447333 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 226
size of bag at timestep : 4 : 226
size of bag at timestep : 3 : 226
size of bag at timestep : 3 : 226
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 226
size of bag at timestep : 2 : 226
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 226
size of bag at timestep : 1 : 226
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 226
size of bag at timestep : 0 : 226
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 227 77320261 -2,615996 2,447333 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 227
size of bag at timestep : 4 : 227
size of bag at timestep : 3 : 227
size of bag at timestep : 3 : 227
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 227
size of bag at timestep : 2 : 227
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 227
size of bag at timestep : 1 : 227
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 227
size of bag at timestep : 0 : 227
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 228 77797863 -2,615996 2,447333 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 228
size of bag at timestep : 4 : 228
size of bag at timestep : 3 : 228
size of bag at timestep : 3 : 228
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 228
size of bag at timestep : 2 : 228
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 228
size of bag at timestep : 1 : 228
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 228
size of bag at timestep : 0 : 228
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 229 78365479 -2,615996 2,447333 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 229
size of bag at timestep : 4 : 229
size of bag at timestep : 3 : 229
size of bag at timestep : 3 : 229
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 229
size of bag at timestep : 2 : 229
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 229
size of bag at timestep : 1 : 229
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 229
size of bag at timestep : 0 : 229
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 230 78909496 -2,615996 2,447333 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 230
size of bag at timestep : 4 : 230
size of bag at timestep : 3 : 230
size of bag at timestep : 3 : 230
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 230
size of bag at timestep : 2 : 230
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 230
size of bag at timestep : 1 : 230
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 230
size of bag at timestep : 0 : 230
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 231 79405779 -2,615996 2,447333 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 231
size of bag at timestep : 4 : 231
size of bag at timestep : 3 : 231
size of bag at timestep : 3 : 231
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 231
size of bag at timestep : 2 : 231
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 231
size of bag at timestep : 1 : 231
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 231
size of bag at timestep : 0 : 231
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 232 80779350 -2,615996 2,447333 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 232
size of bag at timestep : 4 : 232
size of bag at timestep : 3 : 232
size of bag at timestep : 3 : 232
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 232
size of bag at timestep : 2 : 232
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 232
size of bag at timestep : 1 : 232
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 232
size of bag at timestep : 0 : 232
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 233 81647895 -2,603066 2,447333 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 233
size of bag at timestep : 4 : 233
size of bag at timestep : 3 : 233
size of bag at timestep : 3 : 233
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 233
size of bag at timestep : 2 : 233
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 233
size of bag at timestep : 1 : 233
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 233
size of bag at timestep : 0 : 233
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 234 82485712 -2,603066 2,447333 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 234
size of bag at timestep : 4 : 234
size of bag at timestep : 3 : 234
size of bag at timestep : 3 : 234
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 234
size of bag at timestep : 2 : 234
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 234
size of bag at timestep : 1 : 234
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 234
size of bag at timestep : 0 : 234
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 235 83153506 -2,603066 2,447333 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 235
size of bag at timestep : 4 : 235
size of bag at timestep : 3 : 235
size of bag at timestep : 3 : 235
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 235
size of bag at timestep : 2 : 235
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 235
size of bag at timestep : 1 : 235
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 235
size of bag at timestep : 0 : 235
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 236 83554027 -2,603066 2,447333 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 236
size of bag at timestep : 4 : 236
size of bag at timestep : 3 : 236
size of bag at timestep : 3 : 236
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 236
size of bag at timestep : 2 : 236
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 236
size of bag at timestep : 1 : 236
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 236
size of bag at timestep : 0 : 236
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 237 84007610 -2,603066 2,447333 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 237
size of bag at timestep : 4 : 237
size of bag at timestep : 3 : 237
size of bag at timestep : 3 : 237
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 237
size of bag at timestep : 2 : 237
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 237
size of bag at timestep : 1 : 237
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 237
size of bag at timestep : 0 : 237
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 238 84326412 -2,603066 2,447333 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 238
size of bag at timestep : 4 : 238
size of bag at timestep : 3 : 238
size of bag at timestep : 3 : 238
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 238
size of bag at timestep : 2 : 238
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 238
size of bag at timestep : 1 : 238
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 238
size of bag at timestep : 0 : 238
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 239 85171711 -2,603066 2,447333 4Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 4 : 239
size of bag at timestep : 4 : 239
size of bag at timestep : 3 : 239
size of bag at timestep : 3 : 239
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 2 : 239
size of bag at timestep : 2 : 239
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 1 : 239
size of bag at timestep : 1 : 239
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15
size of bag at timestep : 0 : 239
size of bag at timestep : 0 : 239
Academic license - for non-commercial use only - expires 2021-06-15
Academic license - for non-commercial use only - expires 2021-06-15

 # 239 86517802 -2,476978 2,447333

==> logs2/mabc/MABCH2.txt <==
bounds at b_0 : 0.8 , 0.0
bounds at b_0 : 0.8 , 0.0
bounds at b_0 : 0.8 , 0.2
bounds at b_0 : 0.5894736647605896 , 0.29866665601730347
bounds at b_0 : 0.4706302583217621 , 0.3033808469772339
bounds at b_0 : 0.312480 , 0.307992

==> logs2/mabc/MABCH3.txt <==
bounds at b_0 : 1.2000000000000002 , 0.0
bounds at b_0 : 1.2000000000000002 , 0.0
bounds at b_0 : 1.2000000000000002 , 0.0
bounds at b_0 : 1.2000000000000002 , 0.0
bounds at b_0 : 0.9494736790657043 , 0.20463918149471283
bounds at b_0 : 0.9494736790657043 , 0.20463918149471283
bounds at b_0 : 0.8517056107521057 , 0.2558034062385559
bounds at b_0 : 0.8517056107521057 , 0.2558034062385559
bounds at b_0 : 0.7215490341186523 , 0.31306251883506775
bounds at b_0 : 0.7215490341186523 , 0.31306251883506775
bounds at b_0 : 0.7215490341186523 , 0.31447115540504456
bounds at b_0 : 0.7215490341186523 , 0.31677380204200745
bounds at b_0 : 0.6888784170150757 , 0.37759482860565186
bounds at b_0 : 0.6888784170150757 , 0.37759482860565186
bounds at b_0 : 0.6078813672065735 , 0.37759482860565186
bounds at b_0 : 0.5432531833648682 , 0.37759482860565186
bounds at b_0 : 0.5432531833648682 , 0.38472938537597656
bounds at b_0 : 0.5432531833648682 , 0.38512125611305237
bounds at b_0 : 0.5299821496009827 , 0.3858293294906616
bounds at b_0 : 0.5299821496009827 , 0.3858293294906616
bounds at b_0 : 0.5019716024398804 , 0.3858293294906616
bounds at b_0 : 0.4761143624782562 , 0.3858293294906616
bounds at b_0 : 0.4700295329093933 , 0.3858293294906616
bounds at b_0 : 0.4690970480442047 , 0.3858293294906616
bounds at b_0 : 0.45811372995376587 , 0.3858293294906616
bounds at b_0 : 0.45550307631492615 , 0.3858293294906616
bounds at b_0 : 0.4417898952960968 , 0.3858293294906616
bounds at b_0 : 0.43754059076309204 , 0.3858293294906616
bounds at b_0 : 0.4222349524497986 , 0.3858293294906616
bounds at b_0 : 0.4204016625881195 , 0.3858293294906616
bounds at b_0 : 0.4177019000053406 , 0.3858293294906616
bounds at b_0 : 0.410835862159729 , 0.3858293294906616
bounds at b_0 : 0.4026220440864563 , 0.3858293294906616
bounds at b_0 : 0.391540 , 0.385829


==> logs2/mabc/MABCH4.txt <==
bounds at b_0 : 1.6 , 0.0
bounds at b_0 : 1.6 , 0.0
bounds at b_0 : 1.6 , 0.0
bounds at b_0 : 1.6 , 0.0
bounds at b_0 : 1.6 , 0.0
bounds at b_0 : 1.3094737529754639 , 0.20906801521778107
bounds at b_0 : 1.3094737529754639 , 0.20906801521778107
bounds at b_0 : 1.3094737529754639 , 0.20906801521778107
bounds at b_0 : 1.2563389539718628 , 0.226592555642128
bounds at b_0 : 1.2563389539718628 , 0.226592555642128
bounds at b_0 : 1.2563389539718628 , 0.226592555642128
bounds at b_0 : 0.9650724530220032 , 0.23521670699119568
bounds at b_0 : 0.9650724530220032 , 0.23521670699119568
bounds at b_0 : 0.9482341408729553 , 0.2720402479171753
bounds at b_0 : 0.9482341408729553 , 0.2720402479171753
bounds at b_0 : 0.9482341408729553 , 0.2720402479171753
bounds at b_0 : 0.9482341408729553 , 0.2720402479171753
bounds at b_0 : 0.8165898323059082 , 0.2720402479171753
bounds at b_0 : 0.8165898323059082 , 0.2720402479171753
bounds at b_0 : 0.8165898323059082 , 0.2720402479171753
bounds at b_0 : 0.7967631220817566 , 0.3574325442314148
bounds at b_0 : 0.7967631220817566 , 0.3574325442314148
bounds at b_0 : 0.7967631220817566 , 0.3574325442314148
bounds at b_0 : 0.7967631220817566 , 0.3574325442314148
bounds at b_0 : 0.7967631220817566 , 0.3574325442314148
bounds at b_0 : 0.7900830507278442 , 0.3574325442314148
bounds at b_0 : 0.7900830507278442 , 0.3574325442314148
bounds at b_0 : 0.7900830507278442 , 0.3574325442314148
bounds at b_0 : 0.7896813154220581 , 0.3574325442314148
bounds at b_0 : 0.7896813154220581 , 0.3574325442314148
bounds at b_0 : 0.7130744457244873 , 0.3574325442314148
bounds at b_0 : 0.7130744457244873 , 0.3574325442314148
bounds at b_0 : 0.7130744457244873 , 0.3574325442314148
bounds at b_0 : 0.7130744457244873 , 0.3574325442314148
bounds at b_0 : 0.7130744457244873 , 0.3574325442314148
bounds at b_0 : 0.7130744457244873 , 0.3574801981449127
bounds at b_0 : 0.7130744457244873 , 0.3574801981449127
bounds at b_0 : 0.7130744457244873 , 0.3574801981449127
bounds at b_0 : 0.7120151519775391 , 0.3574801981449127
bounds at b_0 : 0.7120151519775391 , 0.3574801981449127
bounds at b_0 : 0.7120151519775391 , 0.3574801981449127
bounds at b_0 : 0.7120151519775391 , 0.3574801981449127
bounds at b_0 : 0.7120151519775391 , 0.3574801981449127
bounds at b_0 : 0.7120151519775391 , 0.3574801981449127
bounds at b_0 : 0.7120151519775391 , 0.3574801981449127
bounds at b_0 : 0.7080512642860413 , 0.3574801981449127
bounds at b_0 : 0.7069979906082153 , 0.3574801981449127
bounds at b_0 : 0.7060060501098633 , 0.3574801981449127
bounds at b_0 : 0.7060060501098633 , 0.3574801981449127
bounds at b_0 : 0.7060060501098633 , 0.3574801981449127
bounds at b_0 : 0.686809778213501 , 0.3574801981449127
bounds at b_0 : 0.6867001056671143 , 0.3574801981449127
bounds at b_0 : 0.6867001056671143 , 0.3574801981449127
bounds at b_0 : 0.6867001056671143 , 0.3574801981449127
bounds at b_0 : 0.6867001056671143 , 0.3577282428741455
bounds at b_0 : 0.6867001056671143 , 0.3577282428741455
bounds at b_0 : 0.6867001056671143 , 0.3577282428741455
bounds at b_0 : 0.6867001056671143 , 0.35793474316596985
bounds at b_0 : 0.6867001056671143 , 0.35793474316596985
bounds at b_0 : 0.6867001056671143 , 0.35793474316596985
bounds at b_0 : 0.6867001056671143 , 0.35793474316596985
bounds at b_0 : 0.6867001056671143 , 0.35793474316596985
bounds at b_0 : 0.6867001056671143 , 0.35796618461608887
bounds at b_0 : 0.6867001056671143 , 0.35796618461608887
bounds at b_0 : 0.6867001056671143 , 0.35796618461608887
bounds at b_0 : 0.6867001056671143 , 0.35796618461608887
bounds at b_0 : 0.6867001056671143 , 0.35796618461608887
bounds at b_0 : 0.6867001056671143 , 0.35820087790489197
bounds at b_0 : 0.6867001056671143 , 0.35820087790489197
bounds at b_0 : 0.6867001056671143 , 0.35820087790489197
bounds at b_0 : 0.672646164894104 , 0.3583327531814575
bounds at b_0 : 0.672646164894104 , 0.3583327531814575
bounds at b_0 : 0.672646164894104 , 0.3583327531814575
bounds at b_0 : 0.672646164894104 , 0.3586322069168091
bounds at b_0 : 0.672646164894104 , 0.3586322069168091
bounds at b_0 : 0.672646164894104 , 0.3586322069168091
bounds at b_0 : 0.672646164894104 , 0.3586322069168091
bounds at b_0 : 0.672646164894104 , 0.3586322069168091
bounds at b_0 : 0.672646164894104 , 0.37837064266204834
bounds at b_0 : 0.672646164894104 , 0.378751665353775
bounds at b_0 : 0.672646164894104 , 0.378751665353775
bounds at b_0 : 0.672646164894104 , 0.378751665353775
bounds at b_0 : 0.6538126468658447 , 0.38451409339904785
bounds at b_0 : 0.6538126468658447 , 0.38451409339904785
bounds at b_0 : 0.6538126468658447 , 0.38451409339904785
bounds at b_0 : 0.6538126468658447 , 0.3859724700450897
bounds at b_0 : 0.6538126468658447 , 0.3859724700450897
bounds at b_0 : 0.6538126468658447 , 0.3859724700450897
bounds at b_0 : 0.6538126468658447 , 0.3859724700450897
bounds at b_0 : 0.6538126468658447 , 0.3859724700450897
bounds at b_0 : 0.6538126468658447 , 0.38605833053588867
bounds at b_0 : 0.6538126468658447 , 0.38605833053588867
bounds at b_0 : 0.6538126468658447 , 0.38605833053588867
bounds at b_0 : 0.6491373777389526 , 0.38716134428977966
bounds at b_0 : 0.6491373777389526 , 0.38716134428977966
bounds at b_0 : 0.6491373777389526 , 0.38716134428977966
bounds at b_0 : 0.6491373777389526 , 0.38716134428977966
bounds at b_0 : 0.6491373777389526 , 0.38716134428977966
bounds at b_0 : 0.6491373777389526 , 0.4005788266658783
bounds at b_0 : 0.6491373777389526 , 0.4005788266658783
bounds at b_0 : 0.6491373777389526 , 0.4005788266658783
bounds at b_0 : 0.6491373777389526 , 0.4005788266658783
bounds at b_0 : 0.6491373777389526 , 0.4005788266658783
bounds at b_0 : 0.6491373777389526 , 0.4005788266658783
bounds at b_0 : 0.6460632681846619 , 0.4005788266658783
bounds at b_0 : 0.6460632681846619 , 0.4005788266658783
bounds at b_0 : 0.6460632681846619 , 0.4005788266658783
bounds at b_0 : 0.6403282284736633 , 0.4005788266658783
bounds at b_0 : 0.6402988433837891 , 0.4005788266658783
bounds at b_0 : 0.6402988433837891 , 0.4005788266658783
bounds at b_0 : 0.6402988433837891 , 0.4005788266658783
bounds at b_0 : 0.6396406888961792 , 0.4005788266658783
bounds at b_0 : 0.6060843467712402 , 0.4005788266658783
bounds at b_0 : 0.6060843467712402 , 0.4005788266658783
bounds at b_0 : 0.6060843467712402 , 0.4005788266658783
bounds at b_0 : 0.6060843467712402 , 0.4005788266658783
bounds at b_0 : 0.6060843467712402 , 0.4005788266658783
bounds at b_0 : 0.6047049164772034 , 0.4005788266658783
bounds at b_0 : 0.6047049164772034 , 0.4005788266658783
bounds at b_0 : 0.6039513945579529 , 0.4005788266658783
bounds at b_0 : 0.6039513945579529 , 0.4005788266658783
bounds at b_0 : 0.5827314257621765 , 0.4005788266658783
bounds at b_0 : 0.5824845433235168 , 0.4005788266658783
bounds at b_0 : 0.5824845433235168 , 0.4005788266658783
bounds at b_0 : 0.5824845433235168 , 0.4005788266658783
bounds at b_0 : 0.5824845433235168 , 0.4005788266658783
bounds at b_0 : 0.5824845433235168 , 0.4005788266658783
bounds at b_0 : 0.5630503296852112 , 0.4005788266658783
bounds at b_0 : 0.5627635717391968 , 0.4005788266658783
bounds at b_0 : 0.5627635717391968 , 0.4005788266658783
bounds at b_0 : 0.5627635717391968 , 0.4005788266658783
bounds at b_0 : 0.5611133575439453 , 0.4005788266658783
bounds at b_0 : 0.5611133575439453 , 0.4005788266658783
bounds at b_0 : 0.5611133575439453 , 0.4005788266658783
bounds at b_0 : 0.5611133575439453 , 0.4005788266658783
bounds at b_0 : 0.5611133575439453 , 0.4005788266658783
bounds at b_0 : 0.5610931515693665 , 0.4005788266658783
bounds at b_0 : 0.561029851436615 , 0.4005788266658783
bounds at b_0 : 0.561029851436615 , 0.4005788266658783
bounds at b_0 : 0.561029851436615 , 0.4005788266658783
bounds at b_0 : 0.561029851436615 , 0.4005788266658783
bounds at b_0 : 0.561029851436615 , 0.4005788266658783
bounds at b_0 : 0.561029851436615 , 0.4019109308719635
bounds at b_0 : 0.561029851436615 , 0.4019109308719635
bounds at b_0 : 0.561029851436615 , 0.4019109308719635
bounds at b_0 : 0.561029851436615 , 0.4019109308719635
bounds at b_0 : 0.561029851436615 , 0.4019109308719635
bounds at b_0 : 0.561029851436615 , 0.40211963653564453
bounds at b_0 : 0.561029851436615 , 0.40211963653564453
bounds at b_0 : 0.561029851436615 , 0.40211963653564453
bounds at b_0 : 0.561029851436615 , 0.40211963653564453
bounds at b_0 : 0.561029851436615 , 0.40211963653564453
bounds at b_0 : 0.561029851436615 , 0.40211963653564453
bounds at b_0 : 0.561029851436615 , 0.40211963653564453
bounds at b_0 : 0.561029851436615 , 0.40211963653564453
bounds at b_0 : 0.561029851436615 , 0.40211963653564453
bounds at b_0 : 0.561029851436615 , 0.4023767113685608
bounds at b_0 : 0.561029851436615 , 0.4024953842163086
bounds at b_0 : 0.561029851436615 , 0.4024953842163086
bounds at b_0 : 0.561029851436615 , 0.4024953842163086
bounds at b_0 : 0.561029851436615 , 0.4024953842163086
bounds at b_0 : 0.561029851436615 , 0.4024953842163086
bounds at b_0 : 0.561029851436615 , 0.4024953842163086
bounds at b_0 : 0.561029851436615 , 0.40251025557518005
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.561029851436615 , 0.40252333879470825
bounds at b_0 : 0.5535264611244202 , 0.40252333879470825
bounds at b_0 : 0.5525916218757629 , 0.40252333879470825
bounds at b_0 : 0.5525916218757629 , 0.40252333879470825
bounds at b_0 : 0.5525916218757629 , 0.40252333879470825
bounds at b_0 : 0.5525916218757629 , 0.40252333879470825
bounds at b_0 : 0.5525916218757629 , 0.40252333879470825
bounds at b_0 : 0.5525916218757629 , 0.40252333879470825
bounds at b_0 : 0.5502026081085205 , 0.40252333879470825
bounds at b_0 : 0.5502026081085205 , 0.40252333879470825
bounds at b_0 : 0.5502026081085205 , 0.40252333879470825
bounds at b_0 : 0.5502026081085205 , 0.40252333879470825
bounds at b_0 : 0.5502026081085205 , 0.40252333879470825
bounds at b_0 : 0.5487470030784607 , 0.4065367877483368
bounds at b_0 : 0.5487470030784607 , 0.4065367877483368
bounds at b_0 : 0.5487470030784607 , 0.4065367877483368
bounds at b_0 : 0.5487470030784607 , 0.4065367877483368
bounds at b_0 : 0.5487470030784607 , 0.4065367877483368
bounds at b_0 : 0.5487470030784607 , 0.4065367877483368
bounds at b_0 : 0.5487470030784607 , 0.4065367877483368
bounds at b_0 : 0.5487470030784607 , 0.4065367877483368
bounds at b_0 : 0.5487470030784607 , 0.4065367877483368
bounds at b_0 : 0.5487470030784607 , 0.4065367877483368
bounds at b_0 : 0.5487470030784607 , 0.4065367877483368
bounds at b_0 : 0.5487470030784607 , 0.40666407346725464
bounds at b_0 : 0.5487470030784607 , 0.40666407346725464
bounds at b_0 : 0.5487470030784607 , 0.40666407346725464
bounds at b_0 : 0.5487470030784607 , 0.4087856411933899
bounds at b_0 : 0.5487470030784607 , 0.40879401564598083
bounds at b_0 : 0.5487470030784607 , 0.40879401564598083
bounds at b_0 : 0.5487470030784607 , 0.40879401564598083
bounds at b_0 : 0.5487470030784607 , 0.40879401564598083
bounds at b_0 : 0.5487470030784607 , 0.40879401564598083
bounds at b_0 : 0.5487470030784607 , 0.40879401564598083
bounds at b_0 : 0.5487470030784607 , 0.40879401564598083
bounds at b_0 : 0.5487470030784607 , 0.40879401564598083
bounds at b_0 : 0.5487470030784607 , 0.40879401564598083
bounds at b_0 : 0.5487470030784607 , 0.40879401564598083
bounds at b_0 : 0.5487470030784607 , 0.40879401564598083
bounds at b_0 : 0.5487470030784607 , 0.40879401564598083
bounds at b_0 : 0.5487470030784607 , 0.40879401564598083
bounds at b_0 : 0.5487470030784607 , 0.4088790714740753
bounds at b_0 : 0.5487470030784607 , 0.4088790714740753
bounds at b_0 : 0.5487470030784607 , 0.4088790714740753
bounds at b_0 : 0.5487470030784607 , 0.4088790714740753
bounds at b_0 : 0.5487470030784607 , 0.4088790714740753
bounds at b_0 : 0.5484929084777832 , 0.4088790714740753
bounds at b_0 : 0.5484929084777832 , 0.4088790714740753
bounds at b_0 : 0.5483591556549072 , 0.4088790714740753
bounds at b_0 : 0.5483591556549072 , 0.4088790714740753
bounds at b_0 : 0.5483279228210449 , 0.4088790714740753
bounds at b_0 : 0.5423446893692017 , 0.4088790714740753
bounds at b_0 : 0.5364124178886414 , 0.4088790714740753
bounds at b_0 : 0.5362551808357239 , 0.4088790714740753
bounds at b_0 : 0.5362551808357239 , 0.4088790714740753
bounds at b_0 : 0.5362551808357239 , 0.4088790714740753
bounds at b_0 : 0.5358592867851257 , 0.4088790714740753
bounds at b_0 : 0.5353062748908997 , 0.4088790714740753
bounds at b_0 : 0.534974992275238 , 0.4088790714740753
bounds at b_0 : 0.534974992275238 , 0.4088790714740753
bounds at b_0 : 0.534974992275238 , 0.4088790714740753
bounds at b_0 : 0.534974992275238 , 0.4088790714740753
bounds at b_0 : 0.534974992275238 , 0.4088790714740753
bounds at b_0 : 0.534974992275238 , 0.4088790714740753
bounds at b_0 : 0.534974992275238 , 0.4088790714740753
bounds at b_0 : 0.5347998738288879 , 0.4088790714740753
bounds at b_0 : 0.5343660116195679 , 0.4088790714740753
bounds at b_0 : 0.5343660116195679 , 0.4088790714740753
bounds at b_0 : 0.5343660116195679 , 0.4088790714740753
bounds at b_0 : 0.5343660116195679 , 0.4088790714740753
bounds at b_0 : 0.5343660116195679 , 0.4088790714740753
bounds at b_0 : 0.5343660116195679 , 0.4088790714740753
bounds at b_0 : 0.5343660116195679 , 0.4088790714740753
bounds at b_0 : 0.5343660116195679 , 0.4088790714740753
bounds at b_0 : 0.5343660116195679 , 0.4088790714740753
bounds at b_0 : 0.5343660116195679 , 0.4088790714740753
bounds at b_0 : 0.5343660116195679 , 0.4088790714740753
bounds at b_0 : 0.5343660116195679 , 0.4088790714740753
bounds at b_0 : 0.5336573719978333 , 0.4088790714740753
bounds at b_0 : 0.5336573719978333 , 0.4088790714740753
bounds at b_0 : 0.5336573719978333 , 0.4088790714740753
bounds at b_0 : 0.5307137966156006 , 0.4088790714740753
bounds at b_0 : 0.5298731327056885 , 0.4088790714740753
bounds at b_0 : 0.5298731327056885 , 0.4088790714740753
bounds at b_0 : 0.5298731327056885 , 0.4088790714740753
bounds at b_0 : 0.5298731327056885 , 0.4088790714740753
bounds at b_0 : 0.5298731327056885 , 0.4088790714740753
bounds at b_0 : 0.5296406745910645 , 0.4088790714740753
bounds at b_0 : 0.5296406745910645 , 0.4088790714740753
bounds at b_0 : 0.5284035205841064 , 0.4088790714740753
bounds at b_0 : 0.5284035205841064 , 0.4088790714740753
bounds at b_0 : 0.5284035205841064 , 0.4088790714740753
bounds at b_0 : 0.5031501650810242 , 0.4088790714740753
bounds at b_0 : 0.5031501650810242 , 0.4088790714740753
bounds at b_0 : 0.5031501650810242 , 0.4088790714740753
bounds at b_0 : 0.5031501650810242 , 0.4088790714740753
bounds at b_0 : 0.5031501650810242 , 0.4088790714740753
bounds at b_0 : 0.5031501650810242 , 0.4088790714740753
bounds at b_0 : 0.5031501650810242 , 0.4088790714740753
bounds at b_0 : 0.5031501650810242 , 0.41527870297431946
bounds at b_0 : 0.5031501650810242 , 0.41527870297431946
bounds at b_0 : 0.5031501650810242 , 0.41527870297431946
bounds at b_0 : 0.5031501650810242 , 0.41527870297431946
bounds at b_0 : 0.5031501650810242 , 0.41527870297431946
bounds at b_0 : 0.5031501650810242 , 0.41527870297431946
bounds at b_0 : 0.5031501650810242 , 0.41575196385383606
bounds at b_0 : 0.5031501650810242 , 0.41575196385383606
bounds at b_0 : 0.5031501650810242 , 0.41575196385383606
bounds at b_0 : 0.5031501650810242 , 0.41575196385383606
bounds at b_0 : 0.5031501650810242 , 0.41575196385383606
bounds at b_0 : 0.5031501650810242 , 0.41575196385383606
bounds at b_0 : 0.5031501650810242 , 0.41575196385383606
bounds at b_0 : 0.5031501650810242 , 0.41575196385383606
bounds at b_0 : 0.5031501650810242 , 0.41575196385383606
bounds at b_0 : 0.5030733346939087 , 0.41575196385383606
bounds at b_0 : 0.5030733346939087 , 0.41575196385383606
bounds at b_0 : 0.5030733346939087 , 0.41575196385383606
bounds at b_0 : 0.5030733346939087 , 0.4164893329143524
bounds at b_0 : 0.5030733346939087 , 0.4164893329143524
bounds at b_0 : 0.5030733346939087 , 0.4164893329143524
bounds at b_0 : 0.5030733346939087 , 0.4164893329143524
bounds at b_0 : 0.5030733346939087 , 0.4164893329143524
bounds at b_0 : 0.5030733346939087 , 0.4173501133918762
bounds at b_0 : 0.5030733346939087 , 0.4173501133918762
bounds at b_0 : 0.5030733346939087 , 0.4173501133918762
bounds at b_0 : 0.5030733346939087 , 0.4173501133918762
bounds at b_0 : 0.5030733346939087 , 0.41735440492630005
bounds at b_0 : 0.5030733346939087 , 0.42084959149360657
bounds at b_0 : 0.5030733346939087 , 0.42099300026893616
bounds at b_0 : 0.5030733346939087 , 0.42099300026893616
bounds at b_0 : 0.5030733346939087 , 0.42099300026893616
bounds at b_0 : 0.5030733346939087 , 0.42099300026893616
bounds at b_0 : 0.5030733346939087 , 0.42099300026893616
bounds at b_0 : 0.5030733346939087 , 0.42099300026893616
bounds at b_0 : 0.5030733346939087 , 0.42099300026893616
bounds at b_0 : 0.5030733346939087 , 0.42099300026893616
bounds at b_0 : 0.5030733346939087 , 0.42099300026893616
bounds at b_0 : 0.5030733346939087 , 0.42099300026893616
bounds at b_0 : 0.5030733346939087 , 0.42099300026893616
bounds at b_0 : 0.5030733346939087 , 0.42099300026893616
bounds at b_0 : 0.5023752450942993 , 0.42099300026893616
bounds at b_0 : 0.5019257664680481 , 0.42099300026893616
bounds at b_0 : 0.5019257664680481 , 0.42099300026893616
bounds at b_0 : 0.5019257664680481 , 0.42099300026893616
bounds at b_0 : 0.5019257664680481 , 0.42099300026893616
bounds at b_0 : 0.5019257664680481 , 0.42099300026893616
bounds at b_0 : 0.5019073486328125 , 0.42099300026893616
bounds at b_0 : 0.5019073486328125 , 0.42099300026893616
bounds at b_0 : 0.5019073486328125 , 0.42099300026893616
bounds at b_0 : 0.5019073486328125 , 0.42099300026893616
bounds at b_0 : 0.5018166899681091 , 0.42099300026893616
bounds at b_0 : 0.5018166899681091 , 0.42099300026893616
bounds at b_0 : 0.5018166899681091 , 0.42099300026893616
bounds at b_0 : 0.5016201734542847 , 0.4212382435798645
bounds at b_0 : 0.5016201734542847 , 0.4212382435798645
bounds at b_0 : 0.5016201734542847 , 0.4212382435798645
bounds at b_0 : 0.5016201734542847 , 0.4212382435798645
bounds at b_0 : 0.5016201734542847 , 0.4212382435798645
bounds at b_0 : 0.5016201734542847 , 0.4212382435798645
bounds at b_0 : 0.5016201734542847 , 0.4212382435798645
bounds at b_0 : 0.5016201734542847 , 0.4212382435798645
bounds at b_0 : 0.5016201734542847 , 0.4212382435798645
bounds at b_0 : 0.5016201734542847 , 0.4212382435798645
bounds at b_0 : 0.5016201734542847 , 0.4212382435798645
bounds at b_0 : 0.5016201734542847 , 0.4212382435798645
bounds at b_0 : 0.5016201734542847 , 0.4226444363594055
bounds at b_0 : 0.5016201734542847 , 0.4226444661617279
bounds at b_0 : 0.5016201734542847 , 0.4226444661617279
bounds at b_0 : 0.5016201734542847 , 0.4226444661617279
bounds at b_0 : 0.5016201734542847 , 0.44066116213798523
bounds at b_0 : 0.5016201734542847 , 0.44066116213798523
bounds at b_0 : 0.5016201734542847 , 0.44066116213798523
bounds at b_0 : 0.5016201734542847 , 0.44066116213798523
bounds at b_0 : 0.5016201734542847 , 0.44066116213798523
bounds at b_0 : 0.5016201734542847 , 0.44105541706085205
bounds at b_0 : 0.5016201734542847 , 0.44105541706085205
bounds at b_0 : 0.5016201734542847 , 0.44105541706085205
bounds at b_0 : 0.5016201734542847 , 0.44105541706085205
bounds at b_0 : 0.5016201734542847 , 0.4411639869213104
bounds at b_0 : 0.5016201734542847 , 0.4411639869213104
bounds at b_0 : 0.5016201734542847 , 0.4411640167236328
bounds at b_0 : 0.5016201734542847 , 0.4411640167236328
bounds at b_0 : 0.5016201734542847 , 0.4411640167236328
bounds at b_0 : 0.5016201734542847 , 0.4411640167236328
bounds at b_0 : 0.5016201734542847 , 0.4411640167236328
bounds at b_0 : 0.5016201734542847 , 0.4411640167236328
bounds at b_0 : 0.5016201734542847 , 0.4411640167236328
bounds at b_0 : 0.5016201734542847 , 0.4411640167236328
bounds at b_0 : 0.5016201734542847 , 0.4411640167236328
bounds at b_0 : 0.5016201734542847 , 0.4411640167236328
bounds at b_0 : 0.5016201734542847 , 0.4411640167236328
bounds at b_0 : 0.5016201734542847 , 0.4411640167236328
bounds at b_0 : 0.5016201734542847 , 0.4411640167236328
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.4412331283092499
bounds at b_0 : 0.5016201734542847 , 0.44123324751853943
bounds at b_0 : 0.5016201734542847 , 0.44123324751853943
bounds at b_0 : 0.5016201734542847 , 0.44123324751853943
bounds at b_0 : 0.5016201734542847 , 0.44123324751853943
bounds at b_0 : 0.5016201734542847 , 0.44123324751853943
bounds at b_0 : 0.5016201734542847 , 0.44123324751853943
bounds at b_0 : 0.5016201734542847 , 0.44123324751853943
bounds at b_0 : 0.500404417514801 , 0.44123324751853943
bounds at b_0 : 0.500404417514801 , 0.44123324751853943
bounds at b_0 : 0.500404417514801 , 0.44123324751853943
bounds at b_0 : 0.5003784894943237 , 0.44123324751853943
bounds at b_0 : 0.5003784894943237 , 0.44123324751853943
bounds at b_0 : 0.5003784894943237 , 0.44123324751853943
bounds at b_0 : 0.5003784894943237 , 0.44123324751853943
bounds at b_0 : 0.5003646016120911 , 0.44123324751853943
bounds at b_0 : 0.5003352761268616 , 0.44123324751853943
bounds at b_0 : 0.5003325343132019 , 0.44123324751853943
bounds at b_0 : 0.5002948045730591 , 0.44123324751853943
bounds at b_0 : 0.5002948045730591 , 0.44123324751853943
bounds at b_0 : 0.5002948045730591 , 0.44123324751853943
bounds at b_0 : 0.5002948045730591 , 0.44123324751853943
bounds at b_0 : 0.5002948045730591 , 0.44123324751853943
bounds at b_0 : 0.5002948045730591 , 0.44123324751853943
bounds at b_0 : 0.5002948045730591 , 0.44123324751853943
bounds at b_0 : 0.5002948045730591 , 0.44123324751853943
bounds at b_0 : 0.5002948045730591 , 0.44123324751853943
bounds at b_0 : 0.5002910494804382 , 0.44123324751853943
bounds at b_0 : 0.5002910494804382 , 0.44123324751853943
bounds at b_0 : 0.5002910494804382 , 0.44123324751853943
bounds at b_0 : 0.5002910494804382 , 0.44123324751853943
bounds at b_0 : 0.5002871751785278 , 0.44123324751853943
bounds at b_0 : 0.500226616859436 , 0.44123324751853943
bounds at b_0 : 0.500226616859436 , 0.44123324751853943
bounds at b_0 : 0.500226616859436 , 0.44123324751853943
bounds at b_0 : 0.500226616859436 , 0.44123324751853943
bounds at b_0 : 0.500226616859436 , 0.44123324751853943
bounds at b_0 : 0.500226616859436 , 0.44123324751853943
bounds at b_0 : 0.500226616859436 , 0.44123324751853943
bounds at b_0 : 0.5002202391624451 , 0.44123324751853943
bounds at b_0 : 0.5002202391624451 , 0.44123324751853943
bounds at b_0 : 0.5002202391624451 , 0.44123324751853943
bounds at b_0 : 0.5002202391624451 , 0.44123324751853943
bounds at b_0 : 0.5002202391624451 , 0.44123324751853943
bounds at b_0 : 0.5002202391624451 , 0.44123324751853943
bounds at b_0 : 0.5002202391624451 , 0.44123324751853943
bounds at b_0 : 0.5002202391624451 , 0.44123324751853943
bounds at b_0 : 0.5001956224441528 , 0.44123324751853943
bounds at b_0 : 0.5001956224441528 , 0.44123324751853943
bounds at b_0 : 0.5001956224441528 , 0.44123324751853943
bounds at b_0 : 0.5001956224441528 , 0.44123324751853943
bounds at b_0 : 0.5001956224441528 , 0.44123324751853943
bounds at b_0 : 0.5001956224441528 , 0.44123324751853943
bounds at b_0 : 0.5001956224441528 , 0.44123324751853943
bounds at b_0 : 0.5001956224441528 , 0.44123324751853943
bounds at b_0 : 0.5001956224441528 , 0.44123324751853943
bounds at b_0 : 0.5001956224441528 , 0.44123324751853943
bounds at b_0 : 0.5001943707466125 , 0.44123324751853943
bounds at b_0 : 0.5001866817474365 , 0.44123324751853943
bounds at b_0 : 0.5001777410507202 , 0.44123324751853943
bounds at b_0 : 0.5001659393310547 , 0.44123324751853943
bounds at b_0 : 0.5001649260520935 , 0.44123324751853943
bounds at b_0 : 0.5001622438430786 , 0.44123324751853943
bounds at b_0 : 0.5001406669616699 , 0.44123324751853943
bounds at b_0 : 0.5001400709152222 , 0.44123324751853943
bounds at b_0 : 0.5001400709152222 , 0.44123324751853943
bounds at b_0 : 0.5001400709152222 , 0.44123324751853943
bounds at b_0 : 0.5001400709152222 , 0.44123324751853943
bounds at b_0 : 0.5001333951950073 , 0.44123324751853943
bounds at b_0 : 0.5001333951950073 , 0.44123324751853943
bounds at b_0 : 0.5001246333122253 , 0.44123324751853943
bounds at b_0 : 0.5001238584518433 , 0.44123324751853943
bounds at b_0 : 0.5000014901161194 , 0.44123324751853943
bounds at b_0 : 0.49986737966537476 , 0.44123324751853943
bounds at b_0 : 0.49986737966537476 , 0.44123324751853943
bounds at b_0 : 0.49986737966537476 , 0.44123324751853943
bounds at b_0 : 0.49986737966537476 , 0.44123324751853943
bounds at b_0 : 0.49986737966537476 , 0.44123324751853943
bounds at b_0 : 0.49986737966537476 , 0.44123324751853943
bounds at b_0 : 0.4998660385608673 , 0.44123324751853943
bounds at b_0 : 0.49986428022384644 , 0.44123324751853943
bounds at b_0 : 0.49986428022384644 , 0.44123324751853943
bounds at b_0 : 0.49986428022384644 , 0.44123324751853943
bounds at b_0 : 0.49986428022384644 , 0.44123324751853943
bounds at b_0 : 0.49986428022384644 , 0.44123324751853943
bounds at b_0 : 0.49986428022384644 , 0.44123324751853943
bounds at b_0 : 0.49986428022384644 , 0.44123324751853943
bounds at b_0 : 0.49986428022384644 , 0.44123324751853943
bounds at b_0 : 0.4998575448989868 , 0.44123324751853943
bounds at b_0 : 0.49954351782798767 , 0.44123324751853943
bounds at b_0 : 0.49954351782798767 , 0.44123324751853943
bounds at b_0 : 0.49954351782798767 , 0.44123324751853943
bounds at b_0 : 0.49954351782798767 , 0.44123324751853943
bounds at b_0 : 0.49954351782798767 , 0.44123324751853943
bounds at b_0 : 0.49954351782798767 , 0.44123324751853943
bounds at b_0 : 0.49954351782798767 , 0.44123324751853943
bounds at b_0 : 0.49954351782798767 , 0.44123324751853943
bounds at b_0 : 0.49954351782798767 , 0.44123324751853943
bounds at b_0 : 0.49954351782798767 , 0.44123324751853943
bounds at b_0 : 0.49954351782798767 , 0.44123324751853943
bounds at b_0 : 0.4994719326496124 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990483224391937 , 0.44123324751853943
bounds at b_0 : 0.4990273714065552 , 0.44123324751853943
bounds at b_0 : 0.4990273714065552 , 0.44123324751853943
bounds at b_0 : 0.4990273714065552 , 0.44123324751853943
bounds at b_0 : 0.4990273714065552 , 0.44123324751853943
bounds at b_0 : 0.4990273714065552 , 0.44123324751853943
bounds at b_0 : 0.4990273714065552 , 0.44123324751853943
bounds at b_0 : 0.4990273714065552 , 0.44123324751853943
bounds at b_0 : 0.4990273714065552 , 0.44123324751853943
bounds at b_0 : 0.4990273714065552 , 0.44123324751853943
bounds at b_0 : 0.4990273714065552 , 0.4413032531738281
bounds at b_0 : 0.4990273714065552 , 0.44131943583488464
bounds at b_0 : 0.4990273714065552 , 0.44131943583488464
bounds at b_0 : 0.4990273714065552 , 0.44131943583488464
bounds at b_0 : 0.4990273714065552 , 0.44131943583488464
bounds at b_0 : 0.4990273714065552 , 0.44131943583488464
bounds at b_0 : 0.4990273714065552 , 0.44131943583488464
bounds at b_0 : 0.4990273714065552 , 0.44131943583488464
bounds at b_0 : 0.4990273714065552 , 0.44131943583488464
bounds at b_0 : 0.4990273714065552 , 0.44131943583488464
bounds at b_0 : 0.4990273714065552 , 0.44131943583488464
bounds at b_0 : 0.4990273714065552 , 0.44131943583488464
bounds at b_0 : 0.4990273714065552 , 0.44131943583488464
bounds at b_0 : 0.4990273714065552 , 0.44131943583488464
bounds at b_0 : 0.498970627784729 , 0.44131943583488464
bounds at b_0 : 0.4984833002090454 , 0.44131943583488464
bounds at b_0 : 0.4983651340007782 , 0.44131943583488464
bounds at b_0 : 0.4983651340007782 , 0.44131943583488464
bounds at b_0 : 0.4983651340007782 , 0.44131943583488464
bounds at b_0 : 0.4983651340007782 , 0.44131943583488464
bounds at b_0 : 0.4983651340007782 , 0.44131943583488464
bounds at b_0 : 0.4983651340007782 , 0.44131943583488464
bounds at b_0 : 0.4983651340007782 , 0.44131943583488464
bounds at b_0 : 0.4983651340007782 , 0.44131943583488464
bounds at b_0 : 0.4983651340007782 , 0.44131943583488464
bounds at b_0 : 0.4983651340007782 , 0.44131943583488464
bounds at b_0 : 0.4983651340007782 , 0.44131943583488464
bounds at b_0 : 0.4983651340007782 , 0.44131943583488464
bounds at b_0 : 0.49769267439842224 , 0.44131943583488464
bounds at b_0 : 0.49769267439842224 , 0.44131943583488464
bounds at b_0 : 0.49769267439842224 , 0.44131943583488464
bounds at b_0 : 0.49769267439842224 , 0.44131943583488464
bounds at b_0 : 0.49769267439842224 , 0.44131943583488464
bounds at b_0 : 0.49769267439842224 , 0.44131943583488464
bounds at b_0 : 0.49769267439842224 , 0.44131943583488464
bounds at b_0 : 0.49767154455184937 , 0.44131943583488464
bounds at b_0 : 0.49767154455184937 , 0.44131943583488464
bounds at b_0 : 0.49767154455184937 , 0.44131943583488464
bounds at b_0 : 0.49767154455184937 , 0.44131943583488464
bounds at b_0 : 0.49767154455184937 , 0.44131943583488464
bounds at b_0 : 0.4976571202278137 , 0.44131943583488464
bounds at b_0 : 0.4974122941493988 , 0.44131943583488464
bounds at b_0 : 0.49740827083587646 , 0.44131943583488464
bounds at b_0 : 0.4973808825016022 , 0.44131943583488464
bounds at b_0 : 0.49727538228034973 , 0.44131943583488464
bounds at b_0 : 0.49726033210754395 , 0.44131943583488464
bounds at b_0 : 0.49719497561454773 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.4968990385532379 , 0.44131943583488464
bounds at b_0 : 0.49659261107444763 , 0.44131943583488464
bounds at b_0 : 0.49659261107444763 , 0.44131943583488464
bounds at b_0 : 0.49659261107444763 , 0.44131943583488464
bounds at b_0 : 0.49659261107444763 , 0.44131943583488464
bounds at b_0 : 0.49659261107444763 , 0.44131943583488464
bounds at b_0 : 0.496499627828598 , 0.44131943583488464
bounds at b_0 : 0.496499627828598 , 0.44131943583488464
bounds at b_0 : 0.496499627828598 , 0.44131943583488464
bounds at b_0 : 0.496499627828598 , 0.44131943583488464
bounds at b_0 : 0.4964028298854828 , 0.44131943583488464
bounds at b_0 : 0.49612534046173096 , 0.44131943583488464
bounds at b_0 : 0.49612534046173096 , 0.44131943583488464
bounds at b_0 : 0.49612534046173096 , 0.44131943583488464
bounds at b_0 : 0.49612534046173096 , 0.44131943583488464
bounds at b_0 : 0.49612534046173096 , 0.44131943583488464
bounds at b_0 : 0.49612534046173096 , 0.44131943583488464
bounds at b_0 : 0.49612534046173096 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.44131943583488464
bounds at b_0 : 0.49414077401161194 , 0.4414553940296173
bounds at b_0 : 0.49414077401161194 , 0.4414553940296173
bounds at b_0 : 0.49414077401161194 , 0.4414553940296173
bounds at b_0 : 0.49414077401161194 , 0.4414553940296173
bounds at b_0 : 0.49414077401161194 , 0.4414553940296173
bounds at b_0 : 0.49414077401161194 , 0.4414553940296173
bounds at b_0 : 0.49414077401161194 , 0.4414553940296173
bounds at b_0 : 0.49414077401161194 , 0.4414553940296173
bounds at b_0 : 0.49414077401161194 , 0.4414553940296173
bounds at b_0 : 0.49414077401161194 , 0.4414553940296173
bounds at b_0 : 0.49414077401161194 , 0.4414553940296173
bounds at b_0 : 0.49414077401161194 , 0.4414553940296173
bounds at b_0 : 0.49414077401161194 , 0.4414553940296173
bounds at b_0 : 0.49414077401161194 , 0.4414586126804352
bounds at b_0 : 0.49414077401161194 , 0.4414586126804352
bounds at b_0 : 0.49414077401161194 , 0.4414586126804352
bounds at b_0 : 0.49414077401161194 , 0.4414586126804352
bounds at b_0 : 0.49414077401161194 , 0.4414586126804352
bounds at b_0 : 0.49414077401161194 , 0.4414586126804352
bounds at b_0 : 0.49414077401161194 , 0.4414586126804352
bounds at b_0 : 0.49414077401161194 , 0.4414586126804352
bounds at b_0 : 0.49414077401161194 , 0.4414586126804352
bounds at b_0 : 0.49414077401161194 , 0.4414586126804352
bounds at b_0 : 0.49414077401161194 , 0.4414586126804352
bounds at b_0 : 0.49414077401161194 , 0.4414586126804352
bounds at b_0 : 0.49414077401161194 , 0.44146329164505005
bounds at b_0 : 0.49414077401161194 , 0.4416830837726593
bounds at b_0 : 0.49414077401161194 , 0.4416830837726593
bounds at b_0 : 0.49414077401161194 , 0.4416830837726593
bounds at b_0 : 0.49414077401161194 , 0.4416830837726593
bounds at b_0 : 0.49414077401161194 , 0.4416830837726593
bounds at b_0 : 0.49414077401161194 , 0.4416830837726593
bounds at b_0 : 0.49414077401161194 , 0.44181954860687256
bounds at b_0 : 0.49414077401161194 , 0.4418509602546692
bounds at b_0 : 0.49414077401161194 , 0.4418509602546692
bounds at b_0 : 0.49414077401161194 , 0.4418509602546692
bounds at b_0 : 0.49414077401161194 , 0.4418509602546692
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.4418512284755707
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.49414077401161194 , 0.441882848739624
bounds at b_0 : 0.4929734468460083 , 0.441882848739624
bounds at b_0 : 0.49287378787994385 , 0.441882848739624
bounds at b_0 : 0.49287378787994385 , 0.441882848739624
bounds at b_0 : 0.49287378787994385 , 0.441882848739624
bounds at b_0 : 0.49287378787994385 , 0.441882848739624
bounds at b_0 : 0.49287378787994385 , 0.441882848739624
bounds at b_0 : 0.49287378787994385 , 0.441882848739624
bounds at b_0 : 0.4928669035434723 , 0.441882848739624
bounds at b_0 : 0.4927888810634613 , 0.441882848739624
bounds at b_0 : 0.492747962474823 , 0.441882848739624
bounds at b_0 : 0.4926367700099945 , 0.441882848739624
bounds at b_0 : 0.4926108419895172 , 0.441882848739624
bounds at b_0 : 0.49215567111968994 , 0.441882848739624

==> logs2/mabc/MABCH5.txt <==
bounds at b_0 : 2.0 , 0.0
bounds at b_0 : 2.0 , 0.0
bounds at b_0 : 2.0 , 0.0
bounds at b_0 : 2.0 , 0.0
bounds at b_0 : 2.0 , 0.0
bounds at b_0 : 2.0 , 0.0
bounds at b_0 : 1.669473648071289 , 0.21330049633979797
bounds at b_0 : 1.669473648071289 , 0.21330049633979797
bounds at b_0 : 1.669473648071289 , 0.21330049633979797
bounds at b_0 : 1.669473648071289 , 0.21330049633979797
bounds at b_0 : 1.634596347808838 , 0.226592555642128
bounds at b_0 : 1.634596347808838 , 0.226592555642128
bounds at b_0 : 1.634596347808838 , 0.226592555642128
bounds at b_0 : 1.634596347808838 , 0.226592555642128
bounds at b_0 : 1.2834407091140747 , 0.24937114119529724
bounds at b_0 : 1.2834407091140747 , 0.24937114119529724
bounds at b_0 : 1.2834407091140747 , 0.24937114119529724
bounds at b_0 : 1.2615925073623657 , 0.27203425765037537
bounds at b_0 : 1.2615925073623657 , 0.27203425765037537
bounds at b_0 : 1.2615925073623657 , 0.27203425765037537
bounds at b_0 : 1.2615925073623657 , 0.27203425765037537
bounds at b_0 : 1.2615925073623657 , 0.27203425765037537
bounds at b_0 : 1.2615925073623657 , 0.27203425765037537
bounds at b_0 : 1.1257307529449463 , 0.27203425765037537
bounds at b_0 : 1.1257307529449463 , 0.27203425765037537
bounds at b_0 : 1.1257307529449463 , 0.27203425765037537
bounds at b_0 : 1.1257307529449463 , 0.27203425765037537
bounds at b_0 : 1.1257307529449463 , 0.27203425765037537
bounds at b_0 : 1.1257307529449463 , 0.27203425765037537
bounds at b_0 : 1.1188325881958008 , 0.27603623270988464
bounds at b_0 : 1.1188325881958008 , 0.27603623270988464
bounds at b_0 : 1.1188325881958008 , 0.27603623270988464
bounds at b_0 : 1.1188325881958008 , 0.27603623270988464
bounds at b_0 : 1.1188325881958008 , 0.27603623270988464
bounds at b_0 : 1.1188325881958008 , 0.27603623270988464
bounds at b_0 : 1.1046545505523682 , 0.27603623270988464
bounds at b_0 : 1.1046545505523682 , 0.27603623270988464
bounds at b_0 : 1.1046545505523682 , 0.27603623270988464
bounds at b_0 : 1.1046545505523682 , 0.27603623270988464
bounds at b_0 : 1.0550506114959717 , 0.27603623270988464
bounds at b_0 : 1.0550506114959717 , 0.27603623270988464
bounds at b_0 : 1.0550506114959717 , 0.27603623270988464
bounds at b_0 : 1.0550506114959717 , 0.27603623270988464
bounds at b_0 : 1.0550506114959717 , 0.2991097867488861
bounds at b_0 : 1.0550506114959717 , 0.2991097867488861
bounds at b_0 : 1.0550506114959717 , 0.2991097867488861
bounds at b_0 : 1.0550506114959717 , 0.2991097867488861
bounds at b_0 : 1.0550506114959717 , 0.2991097867488861
bounds at b_0 : 1.0550506114959717 , 0.2991097867488861
bounds at b_0 : 1.0550506114959717 , 0.39088281989097595
bounds at b_0 : 1.0550506114959717 , 0.39088281989097595
bounds at b_0 : 1.0550506114959717 , 0.39088281989097595
bounds at b_0 : 1.0550506114959717 , 0.39088281989097595
bounds at b_0 : 1.0550506114959717 , 0.39088281989097595
bounds at b_0 : 1.0550506114959717 , 0.39088281989097595
bounds at b_0 : 1.0550506114959717 , 0.39088281989097595
bounds at b_0 : 1.0489308834075928 , 0.39088281989097595
bounds at b_0 : 1.0489308834075928 , 0.39088281989097595
bounds at b_0 : 1.0489308834075928 , 0.39088281989097595
bounds at b_0 : 1.0489308834075928 , 0.39088281989097595
bounds at b_0 : 1.0489308834075928 , 0.39088281989097595
bounds at b_0 : 1.0489308834075928 , 0.39088281989097595
bounds at b_0 : 1.0489308834075928 , 0.39088281989097595
bounds at b_0 : 1.0489308834075928 , 0.39088281989097595
bounds at b_0 : 1.0489308834075928 , 0.39088281989097595
bounds at b_0 : 1.0489308834075928 , 0.39088281989097595
bounds at b_0 : 1.0489308834075928 , 0.396738737821579
bounds at b_0 : 1.0489308834075928 , 0.396738737821579
bounds at b_0 : 1.0489308834075928 , 0.396738737821579
bounds at b_0 : 1.0372720956802368 , 0.396738737821579
bounds at b_0 : 1.0372720956802368 , 0.396738737821579
bounds at b_0 : 1.0372720956802368 , 0.396738737821579
bounds at b_0 : 1.0220792293548584 , 0.396738737821579
bounds at b_0 : 1.0220791101455688 , 0.396738737821579
bounds at b_0 : 1.0220791101455688 , 0.396738737821579
bounds at b_0 : 1.0220791101455688 , 0.396738737821579
bounds at b_0 : 1.020729422569275 , 0.396738737821579
bounds at b_0 : 1.020699381828308 , 0.396738737821579
bounds at b_0 : 1.020699381828308 , 0.396738737821579
bounds at b_0 : 1.020699381828308 , 0.396738737821579
bounds at b_0 : 1.0190917253494263 , 0.396738737821579
bounds at b_0 : 1.0190917253494263 , 0.396738737821579
bounds at b_0 : 1.0190917253494263 , 0.396738737821579
bounds at b_0 : 1.0190917253494263 , 0.396738737821579
bounds at b_0 : 1.0190917253494263 , 0.396738737821579
bounds at b_0 : 1.0190386772155762 , 0.396738737821579
bounds at b_0 : 1.0190386772155762 , 0.396738737821579
bounds at b_0 : 1.0167123079299927 , 0.396738737821579
bounds at b_0 : 1.0167123079299927 , 0.396738737821579
bounds at b_0 : 1.0167123079299927 , 0.396738737821579
bounds at b_0 : 1.0167123079299927 , 0.396738737821579
bounds at b_0 : 1.0061695575714111 , 0.396738737821579
bounds at b_0 : 1.0061695575714111 , 0.396738737821579
bounds at b_0 : 1.0061695575714111 , 0.396738737821579
bounds at b_0 : 1.0061695575714111 , 0.396738737821579
bounds at b_0 : 0.9739693403244019 , 0.396738737821579
bounds at b_0 : 0.9719983339309692 , 0.396738737821579
bounds at b_0 : 0.9719983339309692 , 0.396738737821579
bounds at b_0 : 0.9590686559677124 , 0.396738737821579
bounds at b_0 : 0.9589357972145081 , 0.396738737821579
bounds at b_0 : 0.9588744640350342 , 0.396738737821579
bounds at b_0 : 0.9588140845298767 , 0.396738737821579
bounds at b_0 : 0.9588140249252319 , 0.396738737821579
bounds at b_0 : 0.9588140249252319 , 0.396738737821579
bounds at b_0 : 0.9588140249252319 , 0.396738737821579
bounds at b_0 : 0.958189845085144 , 0.396738737821579
bounds at b_0 : 0.8922346234321594 , 0.396738737821579
bounds at b_0 : 0.8922346234321594 , 0.396738737821579
bounds at b_0 : 0.8922346234321594 , 0.396738737821579
bounds at b_0 : 0.8922346234321594 , 0.396738737821579
bounds at b_0 : 0.8922346234321594 , 0.396738737821579
bounds at b_0 : 0.8922346234321594 , 0.396738737821579
bounds at b_0 : 0.8922346234321594 , 0.396738737821579
bounds at b_0 : 0.8922346234321594 , 0.396738737821579
bounds at b_0 : 0.8922346234321594 , 0.396738737821579
bounds at b_0 : 0.8922346234321594 , 0.396738737821579
bounds at b_0 : 0.8922346234321594 , 0.396738737821579
bounds at b_0 : 0.8922346234321594 , 0.396738737821579
bounds at b_0 : 0.8922346234321594 , 0.396738737821579
bounds at b_0 : 0.8922346234321594 , 0.3982495665550232
bounds at b_0 : 0.8922346234321594 , 0.3982495665550232
bounds at b_0 : 0.8922346234321594 , 0.3982495665550232
bounds at b_0 : 0.8922346234321594 , 0.3982495665550232
bounds at b_0 : 0.8922346234321594 , 0.3982495665550232
bounds at b_0 : 0.8922346234321594 , 0.3982495665550232
bounds at b_0 : 0.8922346234321594 , 0.3982495665550232
bounds at b_0 : 0.8922346234321594 , 0.3982495665550232
bounds at b_0 : 0.8922346234321594 , 0.3982495665550232
bounds at b_0 : 0.8922346234321594 , 0.3982495665550232
bounds at b_0 : 0.8922346234321594 , 0.3982495665550232
bounds at b_0 : 0.8922346234321594 , 0.3982495665550232
bounds at b_0 : 0.8922346234321594 , 0.3982495665550232
bounds at b_0 : 0.8922346234321594 , 0.3988231420516968
bounds at b_0 : 0.8922346234321594 , 0.3988231420516968
bounds at b_0 : 0.8922346234321594 , 0.3988231420516968
bounds at b_0 : 0.8922346234321594 , 0.3988231420516968
bounds at b_0 : 0.8922346234321594 , 0.3988231420516968
bounds at b_0 : 0.8922346234321594 , 0.3988231420516968
bounds at b_0 : 0.8922346234321594 , 0.3988231420516968
bounds at b_0 : 0.8922346234321594 , 0.3988231420516968
bounds at b_0 : 0.8922346234321594 , 0.3988231420516968
bounds at b_0 : 0.8922346234321594 , 0.3988231420516968
bounds at b_0 : 0.8922346234321594 , 0.3988231420516968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.402029812335968
bounds at b_0 : 0.8922346234321594 , 0.40256911516189575
bounds at b_0 : 0.8922346234321594 , 0.40256911516189575
bounds at b_0 : 0.8922346234321594 , 0.40256911516189575
bounds at b_0 : 0.8922346234321594 , 0.40256911516189575
bounds at b_0 : 0.8922346234321594 , 0.40256911516189575
bounds at b_0 : 0.8922346234321594 , 0.40256911516189575
bounds at b_0 : 0.8922346234321594 , 0.40256911516189575
bounds at b_0 : 0.8922346234321594 , 0.40256911516189575
bounds at b_0 : 0.8922346234321594 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8915366530418396 , 0.40256911516189575
bounds at b_0 : 0.8907870650291443 , 0.40256911516189575
bounds at b_0 : 0.8907870650291443 , 0.40256911516189575
bounds at b_0 : 0.8907870650291443 , 0.40256911516189575
bounds at b_0 : 0.8907870650291443 , 0.40256911516189575
bounds at b_0 : 0.8907870650291443 , 0.40256911516189575
bounds at b_0 : 0.8907870650291443 , 0.40256911516189575
bounds at b_0 : 0.8907870650291443 , 0.40256911516189575
bounds at b_0 : 0.8907870650291443 , 0.40256911516189575
bounds at b_0 : 0.8907870650291443 , 0.40256911516189575
bounds at b_0 : 0.8907870650291443 , 0.40256911516189575
bounds at b_0 : 0.8907870650291443 , 0.40256911516189575
bounds at b_0 : 0.8907870650291443 , 0.40256911516189575
bounds at b_0 : 0.8897586464881897 , 0.40256911516189575
bounds at b_0 : 0.8891609311103821 , 0.40256911516189575
bounds at b_0 : 0.8891609311103821 , 0.40256911516189575
bounds at b_0 : 0.8891609311103821 , 0.40256911516189575
bounds at b_0 : 0.8891609311103821 , 0.40256911516189575
bounds at b_0 : 0.8891609311103821 , 0.40256911516189575
bounds at b_0 : 0.8891609311103821 , 0.40256911516189575
bounds at b_0 : 0.8891609311103821 , 0.40256911516189575
bounds at b_0 : 0.8891609311103821 , 0.40256911516189575
bounds at b_0 : 0.8891609311103821 , 0.4040040969848633
bounds at b_0 : 0.8891609311103821 , 0.4040040969848633
bounds at b_0 : 0.8891609311103821 , 0.4040040969848633
bounds at b_0 : 0.8891609311103821 , 0.4040040969848633
bounds at b_0 : 0.8891609311103821 , 0.4040040969848633
bounds at b_0 : 0.8891609311103821 , 0.4040040969848633
bounds at b_0 : 0.8891609311103821 , 0.4040040969848633
bounds at b_0 : 0.8891609311103821 , 0.4040040969848633
bounds at b_0 : 0.8891609311103821 , 0.4040040969848633
bounds at b_0 : 0.8891609311103821 , 0.4040040969848633
bounds at b_0 : 0.8891609311103821 , 0.4040040969848633
bounds at b_0 : 0.8891609311103821 , 0.4040040969848633
bounds at b_0 : 0.8891609311103821 , 0.4040040969848633
bounds at b_0 : 0.8891609311103821 , 0.4048912823200226
bounds at b_0 : 0.8891609311103821 , 0.4048912823200226
bounds at b_0 : 0.8891609311103821 , 0.4048912823200226
bounds at b_0 : 0.8891609311103821 , 0.4048912823200226
bounds at b_0 : 0.8891609311103821 , 0.4048912823200226
bounds at b_0 : 0.8891609311103821 , 0.4048912823200226
bounds at b_0 : 0.8891609311103821 , 0.4048912823200226
bounds at b_0 : 0.8891609311103821 , 0.4048912823200226
bounds at b_0 : 0.8891609311103821 , 0.40490567684173584
bounds at b_0 : 0.8891609311103821 , 0.40490567684173584
bounds at b_0 : 0.8891609311103821 , 0.40490567684173584
bounds at b_0 : 0.8891609311103821 , 0.40490567684173584
bounds at b_0 : 0.8891609311103821 , 0.40490567684173584
bounds at b_0 : 0.8891609311103821 , 0.40490567684173584
bounds at b_0 : 0.8891609311103821 , 0.40490567684173584
bounds at b_0 : 0.8891609311103821 , 0.40490567684173584
bounds at b_0 : 0.8891609311103821 , 0.40490567684173584
bounds at b_0 : 0.8891609311103821 , 0.40490567684173584
bounds at b_0 : 0.8891609311103821 , 0.40490567684173584
bounds at b_0 : 0.8891609311103821 , 0.40490567684173584
bounds at b_0 : 0.8891609311103821 , 0.40490567684173584
bounds at b_0 : 0.8891609311103821 , 0.4049258232116699
bounds at b_0 : 0.8891609311103821 , 0.4049258232116699
bounds at b_0 : 0.8891609311103821 , 0.4049258232116699
bounds at b_0 : 0.8891609311103821 , 0.4049258232116699
bounds at b_0 : 0.8891609311103821 , 0.4049258232116699
bounds at b_0 : 0.8881224393844604 , 0.4049258232116699
bounds at b_0 : 0.8881224393844604 , 0.4049258232116699
bounds at b_0 : 0.8881224393844604 , 0.4049258232116699
bounds at b_0 : 0.8881224393844604 , 0.4049258232116699
bounds at b_0 : 0.8877691626548767 , 0.4049258232116699
bounds at b_0 : 0.8877691626548767 , 0.4049258232116699
bounds at b_0 : 0.8877691626548767 , 0.4049258232116699
bounds at b_0 : 0.8877691626548767 , 0.4049258232116699
bounds at b_0 : 0.8877691626548767 , 0.4049258232116699
bounds at b_0 : 0.8877691626548767 , 0.4049258232116699
bounds at b_0 : 0.8877691626548767 , 0.4049258232116699
bounds at b_0 : 0.8877691626548767 , 0.4049258232116699
bounds at b_0 : 0.8877691626548767 , 0.4049258232116699
bounds at b_0 : 0.887767493724823 , 0.4049258232116699
bounds at b_0 : 0.887767493724823 , 0.4049258232116699
bounds at b_0 : 0.887767493724823 , 0.4049258232116699
bounds at b_0 : 0.887767493724823 , 0.4049258232116699
bounds at b_0 : 0.887767493724823 , 0.4049258232116699
bounds at b_0 : 0.8858396410942078 , 0.4049258232116699
bounds at b_0 : 0.8852446675300598 , 0.4049258232116699
bounds at b_0 : 0.8852446675300598 , 0.4049258232116699
bounds at b_0 : 0.8852446675300598 , 0.4049258232116699
bounds at b_0 : 0.8852446675300598 , 0.4049258232116699
bounds at b_0 : 0.8852446675300598 , 0.4049258232116699
bounds at b_0 : 0.880054771900177 , 0.4049258232116699
bounds at b_0 : 0.880054771900177 , 0.4049258232116699
bounds at b_0 : 0.880054771900177 , 0.4049258232116699
bounds at b_0 : 0.880054771900177 , 0.4049258232116699
bounds at b_0 : 0.880054771900177 , 0.40630170702934265
bounds at b_0 : 0.880054771900177 , 0.40630170702934265
bounds at b_0 : 0.880054771900177 , 0.40630170702934265
bounds at b_0 : 0.880054771900177 , 0.40630170702934265
bounds at b_0 : 0.880054771900177 , 0.40630170702934265
bounds at b_0 : 0.880054771900177 , 0.40630170702934265
bounds at b_0 : 0.880054771900177 , 0.40630170702934265
bounds at b_0 : 0.880054771900177 , 0.40645110607147217
bounds at b_0 : 0.880054771900177 , 0.40645110607147217
bounds at b_0 : 0.880054771900177 , 0.40645110607147217
bounds at b_0 : 0.880054771900177 , 0.40645110607147217
bounds at b_0 : 0.880054771900177 , 0.40645110607147217
bounds at b_0 : 0.880054771900177 , 0.40645110607147217
bounds at b_0 : 0.880054771900177 , 0.40694335103034973
bounds at b_0 : 0.880054771900177 , 0.40694335103034973
bounds at b_0 : 0.880054771900177 , 0.40694335103034973
bounds at b_0 : 0.880054771900177 , 0.40694335103034973
bounds at b_0 : 0.880054771900177 , 0.40718790888786316
bounds at b_0 : 0.880054771900177 , 0.40718790888786316
bounds at b_0 : 0.880054771900177 , 0.40718790888786316
bounds at b_0 : 0.880054771900177 , 0.40718790888786316
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.40785056352615356
bounds at b_0 : 0.880054771900177 , 0.4078560471534729
bounds at b_0 : 0.880054771900177 , 0.4078560471534729
bounds at b_0 : 0.880054771900177 , 0.4078560471534729
bounds at b_0 : 0.880054771900177 , 0.4078560471534729
bounds at b_0 : 0.880054771900177 , 0.4078560471534729
bounds at b_0 : 0.880054771900177 , 0.4078560471534729
bounds at b_0 : 0.880054771900177 , 0.4078560471534729
bounds at b_0 : 0.880054771900177 , 0.4078560471534729
bounds at b_0 : 0.880054771900177 , 0.4078560471534729
bounds at b_0 : 0.880054771900177 , 0.4078560471534729
bounds at b_0 : 0.880054771900177 , 0.4078560471534729
bounds at b_0 : 0.880054771900177 , 0.4078560471534729
bounds at b_0 : 0.8471156358718872 , 0.4078560471534729
bounds at b_0 : 0.8471156358718872 , 0.4078560471534729
bounds at b_0 : 0.8471156358718872 , 0.4078560471534729
bounds at b_0 : 0.8471156358718872 , 0.4078560471534729
bounds at b_0 : 0.8471156358718872 , 0.43294522166252136
bounds at b_0 : 0.8471156358718872 , 0.43294522166252136
bounds at b_0 : 0.8471156358718872 , 0.43294522166252136
bounds at b_0 : 0.8471156358718872 , 0.43294522166252136
bounds at b_0 : 0.8471156358718872 , 0.43294522166252136
bounds at b_0 : 0.8471156358718872 , 0.43294522166252136
bounds at b_0 : 0.8471156358718872 , 0.43294522166252136
bounds at b_0 : 0.8471156358718872 , 0.43294522166252136
bounds at b_0 : 0.8471156358718872 , 0.43294522166252136
bounds at b_0 : 0.8471156358718872 , 0.43294522166252136
bounds at b_0 : 0.8471156358718872 , 0.43294522166252136
bounds at b_0 : 0.8471156358718872 , 0.4371567964553833
bounds at b_0 : 0.8471156358718872 , 0.4371567964553833
bounds at b_0 : 0.8471156358718872 , 0.4371567964553833
bounds at b_0 : 0.8471156358718872 , 0.437505841255188
bounds at b_0 : 0.8471156358718872 , 0.437505841255188
bounds at b_0 : 0.8471156358718872 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188
bounds at b_0 : 0.8468843698501587 , 0.437505841255188

==> logs2/recycling/recyclingH2.txt <==
bounds at b_0 : 4.0 , -3.104
bounds at b_0 : 4.0 , -3.104
bounds at b_0 : 1.8521212245117535 , -0.44290908939188167
bounds at b_0 : 1.784401774406433 , 0.7657989859580994  
bounds at b_0 : 1.4795044660568237 , 0.8021472096443176 
bounds at b_0 : 1.1586552858352661 , 0.8021472096443176
bounds at b_0 : 1.1586552858352661 , 0.9401679635047913 
bounds at b_0 : 1.1119369268417358 , 0.9401679635047913 
bounds at b_0 : 1.1119369268417358 , 0.9885907769203186
bounds at b_0 : 1.0606682300567627 , 0.9885907769203186
bounds at b_0 : 1.0606682300567627 , 1.0163215398788452 
bounds at b_0 : 1.0606682300567627 , 1.035573124885559
bounds at b_0 : 1.035573 , 1.044881


==> logs2/recycling/recyclingH3.txt <==
bounds at b_0 : 6.0 , -4.656000000000001
bounds at b_0 : 6.0 , -4.656000000000001
bounds at b_0 : 6.0 , -1.104
bounds at b_0 : 5.739999771118164 , -1.1039999723434448
bounds at b_0 : 5.358826160430908 , -0.6567987203598022
bounds at b_0 : 4.6199235916137695 , -0.026214122772216797
bounds at b_0 : 4.048515319824219 , 0.1670335978269577
bounds at b_0 : 4.048515319824219 , 0.1670335978269577
bounds at b_0 : 4.048515319824219 , 0.1670335978269577
bounds at b_0 : 3.9935784339904785 , 0.1670335978269577
bounds at b_0 : 3.4634761810302734 , 0.1670335978269577
bounds at b_0 : 3.1300253868103027 , 0.24735689163208008
bounds at b_0 : 3.1300253868103027 , 0.25316816568374634
bounds at b_0 : 3.1300253868103027 , 0.25316816568374634
bounds at b_0 : 2.6350955963134766 , 0.25316816568374634
bounds at b_0 : 2.406393527984619 , 0.25316816568374634
bounds at b_0 : 2.2806599140167236 , 0.25316816568374634
bounds at b_0 : 2.264066696166992 , 0.31841498613357544
bounds at b_0 : 1.8890740871429443 , 0.31841498613357544
bounds at b_0 : 1.8890740871429443 , 0.31841498613357544
bounds at b_0 : 1.8890740871429443 , 0.31841498613357544
bounds at b_0 : 1.8890740871429443 , 0.31841498613357544
bounds at b_0 : 1.8890740871429443 , 0.31841498613357544
bounds at b_0 : 1.8890740871429443 , 0.8174431324005127
bounds at b_0 : 1.8890740871429443 , 0.8174431324005127
bounds at b_0 : 1.8890740871429443 , 0.8174431324005127
bounds at b_0 : 1.8890740871429443 , 0.8174431324005127
bounds at b_0 : 1.8890740871429443 , 0.8174431324005127
bounds at b_0 : 1.8890740871429443 , 0.8174431324005127
bounds at b_0 : 1.8890740871429443 , 0.8174431324005127
bounds at b_0 : 1.8890740871429443 , 0.8174431324005127
bounds at b_0 : 1.8890740871429443 , 0.8287160992622375
bounds at b_0 : 1.8890740871429443 , 0.8287891149520874
bounds at b_0 : 1.574739933013916 , 0.8398849368095398
bounds at b_0 : 1.574739933013916 , 0.8398849368095398
bounds at b_0 : 1.574739933013916 , 0.8398849368095398
bounds at b_0 : 1.574739933013916 , 0.8398849368095398
bounds at b_0 : 1.574739933013916 , 0.8398849368095398
bounds at b_0 : 1.574739933013916 , 0.8398849368095398
bounds at b_0 : 1.574739933013916 , 0.8398849368095398
bounds at b_0 : 1.574739933013916 , 0.8398849368095398
bounds at b_0 : 1.573245882987976 , 0.8398849368095398
bounds at b_0 : 1.5727050304412842 , 0.8398849368095398
bounds at b_0 : 1.5727014541625977 , 0.8398849368095398
bounds at b_0 : 1.5725220441818237 , 0.8398849368095398
bounds at b_0 : 1.5215098857879639 , 0.8398849368095398
bounds at b_0 : 1.5180635452270508 , 0.8398849368095398
bounds at b_0 : 1.5180635452270508 , 0.8398849368095398
bounds at b_0 : 1.5163915157318115 , 0.8398849368095398
bounds at b_0 : 1.5091019868850708 , 0.8398849368095398
bounds at b_0 : 1.5091019868850708 , 0.8398849368095398
bounds at b_0 : 1.4932239055633545 , 0.8398849368095398
bounds at b_0 : 1.4843579530715942 , 0.8398849368095398
bounds at b_0 : 1.4843579530715942 , 0.8398849368095398
bounds at b_0 : 1.468216896057129 , 0.8398849368095398
bounds at b_0 : 1.468216896057129 , 0.8398849368095398
bounds at b_0 : 1.468216896057129 , 0.8398849368095398
bounds at b_0 : 1.468216896057129 , 0.8398849368095398
bounds at b_0 : 1.468216896057129 , 0.9896056056022644
bounds at b_0 : 1.468216896057129 , 0.9896056056022644
bounds at b_0 : 1.468216896057129 , 0.9896056056022644
bounds at b_0 : 1.468216896057129 , 0.9896056056022644
bounds at b_0 : 1.468216896057129 , 0.9896056056022644
bounds at b_0 : 1.468216896057129 , 0.9896056056022644
bounds at b_0 : 1.468216896057129 , 0.9896056056022644
bounds at b_0 : 1.468216896057129 , 0.9896056056022644
bounds at b_0 : 1.468216896057129 , 0.9896056056022644
bounds at b_0 : 1.468216896057129 , 0.9896056056022644
bounds at b_0 : 1.468216896057129 , 0.9896056056022644
bounds at b_0 : 1.468216896057129 , 0.9896056056022644
bounds at b_0 : 1.468216896057129 , 0.9896056056022644
bounds at b_0 : 1.468216896057129 , 1.0432157516479492
bounds at b_0 : 1.468216896057129 , 1.0432157516479492
bounds at b_0 : 1.468216896057129 , 1.0432157516479492
bounds at b_0 : 1.468216896057129 , 1.0432157516479492
bounds at b_0 : 1.468216896057129 , 1.0432157516479492
bounds at b_0 : 1.468216896057129 , 1.0432157516479492
bounds at b_0 : 1.4238313436508179 , 1.0432157516479492
bounds at b_0 : 1.4238313436508179 , 1.0432157516479492
bounds at b_0 : 1.4238313436508179 , 1.0432157516479492
bounds at b_0 : 1.4238313436508179 , 1.0432157516479492
bounds at b_0 : 1.4238313436508179 , 1.0432157516479492
bounds at b_0 : 1.4238313436508179 , 1.0432157516479492
bounds at b_0 : 1.4238313436508179 , 1.0432157516479492
bounds at b_0 : 1.4238313436508179 , 1.0432157516479492
bounds at b_0 : 1.4238313436508179 , 1.0432157516479492
bounds at b_0 : 1.4238313436508179 , 1.0432157516479492
bounds at b_0 : 1.4238313436508179 , 1.0432157516479492
bounds at b_0 : 1.3941667079925537 , 1.0432157516479492
bounds at b_0 : 1.3930984735488892 , 1.0432157516479492
bounds at b_0 : 1.3930543661117554 , 1.0432157516479492
bounds at b_0 : 1.367307186126709 , 1.0432157516479492
bounds at b_0 : 1.3655104637145996 , 1.0432157516479492
bounds at b_0 : 1.3589000701904297 , 1.0432157516479492
bounds at b_0 : 1.3589000701904297 , 1.0432157516479492
bounds at b_0 : 1.3589000701904297 , 1.0432157516479492
bounds at b_0 : 1.3589000701904297 , 1.0432157516479492
bounds at b_0 : 1.3589000701904297 , 1.0432157516479492
bounds at b_0 : 1.3586724996566772 , 1.0432157516479492
bounds at b_0 : 1.3573920726776123 , 1.0432157516479492
bounds at b_0 : 1.3571491241455078 , 1.0432157516479492
bounds at b_0 : 1.354872226715088 , 1.0432157516479492
bounds at b_0 : 1.354872226715088 , 1.0432157516479492
bounds at b_0 : 1.354872226715088 , 1.0432157516479492
bounds at b_0 : 1.352838158607483 , 1.0455782413482666
bounds at b_0 : 1.352838158607483 , 1.0455782413482666
bounds at b_0 : 1.352838158607483 , 1.0702404975891113
bounds at b_0 : 1.352838158607483 , 1.072393536567688
bounds at b_0 : 1.352838158607483 , 1.172196626663208
bounds at b_0 : 1.352838158607483 , 1.1729892492294312
bounds at b_0 : 1.352838158607483 , 1.1826468706130981
bounds at b_0 : 1.352838158607483 , 1.1944420337677002
bounds at b_0 : 1.352838158607483 , 1.1948142051696777
bounds at b_0 : 1.352838158607483 , 1.2056496143341064
bounds at b_0 : 1.352838158607483 , 1.2056496143341064
bounds at b_0 : 1.352838158607483 , 1.2056496143341064
bounds at b_0 : 1.352838158607483 , 1.2056496143341064
bounds at b_0 : 1.352838158607483 , 1.2056496143341064
bounds at b_0 : 1.352838158607483 , 1.2056496143341064
bounds at b_0 : 1.352838158607483 , 1.2056496143341064
bounds at b_0 : 1.352838158607483 , 1.2056496143341064
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2349437475204468
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.2468743324279785
bounds at b_0 : 1.352838158607483 , 1.247193694114685
bounds at b_0 : 1.352838158607483 , 1.2484990358352661
bounds at b_0 : 1.352838158607483 , 1.2484997510910034
bounds at b_0 : 1.352838158607483 , 1.2484997510910034
bounds at b_0 : 1.352838158607483 , 1.2484997510910034
bounds at b_0 : 1.352838158607483 , 1.2484997510910034
bounds at b_0 : 1.352838158607483 , 1.2484997510910034
bounds at b_0 : 1.352838158607483 , 1.2484997510910034
bounds at b_0 : 1.352838158607483 , 1.2484997510910034
bounds at b_0 : 1.2726447582244873 , 1.2484997510910034
bounds at b_0 : 1.2726447582244873 , 1.2484997510910034
bounds at b_0 : 1.2726447582244873 , 1.2484997510910034
bounds at b_0 : 1.2724171876907349 , 1.2484997510910034
bounds at b_0 : 1.2724171876907349 , 1.2484997510910034
bounds at b_0 : 1.2724171876907349 , 1.2484997510910034
bounds at b_0 : 1.2724058628082275 , 1.2484997510910034
bounds at b_0 : 1.2724058628082275 , 1.2484997510910034
bounds at b_0 : 1.2724058628082275 , 1.2484997510910034
bounds at b_0 : 1.2724058628082275 , 1.2484997510910034
bounds at b_0 : 1.2711477279663086 , 1.2484997510910034
bounds at b_0 : 1.2711477279663086 , 1.2484997510910034
bounds at b_0 : 1.2711477279663086 , 1.2484997510910034
bounds at b_0 : 1.2711477279663086 , 1.2484997510910034
bounds at b_0 : 1.2711477279663086 , 1.2484997510910034
bounds at b_0 : 1.2711477279663086 , 1.2484997510910034
bounds at b_0 : 1.2711477279663086 , 1.2484997510910034
bounds at b_0 : 1.2711477279663086 , 1.2484997510910034
bounds at b_0 : 1.2711477279663086 , 1.2484997510910034
bounds at b_0 : 1.2705246210098267 , 1.2484997510910034
bounds at b_0 : 1.2705246210098267 , 1.2484997510910034
bounds at b_0 : 1.2705246210098267 , 1.2484997510910034
bounds at b_0 : 1.2705246210098267 , 1.2484997510910034
bounds at b_0 : 1.2705246210098267 , 1.2484997510910034
bounds at b_0 : 1.2705246210098267 , 1.2484997510910034
bounds at b_0 : 1.2705246210098267 , 1.2484997510910034
bounds at b_0 : 1.2705246210098267 , 1.2484997510910034
bounds at b_0 : 1.2705246210098267 , 1.2484997510910034
bounds at b_0 : 1.2705246210098267 , 1.2484997510910034
bounds at b_0 : 1.2705246210098267 , 1.2485321760177612
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2517417669296265
bounds at b_0 : 1.2705246210098267 , 1.2603174448013306
bounds at b_0 : 1.2705246210098267 , 1.2603620290756226
bounds at b_0 : 1.2705246210098267 , 1.262543797492981
bounds at b_0 : 1.2705246210098267 , 1.262543797492981
bounds at b_0 : 1.2705246210098267 , 1.262543797492981
bounds at b_0 : 1.2705246210098267 , 1.262543797492981
bounds at b_0 : 1.2705246210098267 , 1.262543797492981
bounds at b_0 : 1.2705246210098267 , 1.262543797492981
bounds at b_0 : 1.2705246210098267 , 1.262543797492981
bounds at b_0 : 1.2705246210098267 , 1.262543797492981
bounds at b_0 : 1.2705246210098267 , 1.262543797492981
bounds at b_0 : 1.2635849714279175 , 1.262543797492981
bounds at b_0 : 1.2635849714279175 , 1.262543797492981
bounds at b_0 : 1.2635847330093384 , 1.262543797492981
bounds at b_0 : 1.2631585597991943 , 1.262543797492981
bounds at b_0 : 1.2626845836639404 , 1.262543797492981
bounds at b_0 : 1.2626845836639404 , 1.262543797492981
bounds at b_0 : 1.2626845836639404 , 1.262543797492981
bounds at b_0 : 1.2626845836639404 , 1.262543797492981
bounds at b_0 : 1.2626845836639404 , 1.262543797492981
bounds at b_0 : 1.2626845836639404 , 1.262543797492981
bounds at b_0 : 1.2626845836639404 , 1.262543797492981
bounds at b_0 : 1.2626845836639404 , 1.262543797492981
bounds at b_0 : 1.2626845836639404 , 1.262543797492981
bounds at b_0 : 1.2626845836639404 , 1.262543797492981
bounds at b_0 : 1.2626845836639404 , 1.262543797492981
bounds at b_0 : 1.2626845836639404 , 1.262543797492981
bounds at b_0 : 1.2626845836639404 , 1.262543797492981
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.2625808715820312
bounds at b_0 : 1.2626845836639404 , 1.262628436088562
bounds at b_0 : 1.2626845836639404 , 1.262628436088562
bounds at b_0 : 1.2626845836639404 , 1.262628436088562
bounds at b_0 : 1.2626845836639404 , 1.262628436088562
bounds at b_0 : 1.262650728225708 , 1.262628436088562
bounds at b_0 : 1.262650728225708 , 1.262628436088562
bounds at b_0 : 1.262650728225708 , 1.262628436088562
bounds at b_0 : 1.262650728225708 , 1.262628436088562
bounds at b_0 : 1.262650728225708 , 1.262628436088562
bounds at b_0 : 1.262650728225708 , 1.262628436088562
bounds at b_0 : 1.262650728225708 , 1.262628436088562
bounds at b_0 : 1.2626506090164185 , 1.262628436088562
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858
bounds at b_0 : 1.2626506090164185 , 1.2626327276229858

==> logs2/recycling/recyclingH4.txt <==
bounds at b_0 : 8.0 , -6.208
bounds at b_0 : 8.0 , -6.208
bounds at b_0 : 8.0 , -2.6560000000000006
bounds at b_0 : 6.244999885559082 , -1.4741920232772827
bounds at b_0 : 6.244999885559082 , -1.4741920232772827
bounds at b_0 : 6.244999885559082 , -1.4741920232772827
bounds at b_0 : 3.958099365234375 , -1.4741920232772827
bounds at b_0 : 3.958099365234375 , -1.4741920232772827
bounds at b_0 : 3.958099365234375 , -1.4741920232772827
bounds at b_0 : 3.958099365234375 , -0.7746461033821106
bounds at b_0 : 3.958099365234375 , -0.7746461033821106
bounds at b_0 : 3.958099365234375 , -0.7746461033821106
bounds at b_0 : 3.958099365234375 , -0.28310370445251465
bounds at b_0 : 3.958099365234375 , -0.28310370445251465
bounds at b_0 : 3.958099365234375 , -0.28310370445251465
bounds at b_0 : 3.948145627975464 , -0.1539246290922165
bounds at b_0 : 3.948145627975464 , -0.1539246290922165
bounds at b_0 : 3.948145627975464 , -0.1539246290922165
bounds at b_0 : 3.3457558155059814 , -0.1539246290922165
bounds at b_0 : 3.3457558155059814 , -0.1539246290922165
bounds at b_0 : 3.3457558155059814 , -0.1539246290922165
bounds at b_0 : 3.281947374343872 , -0.06965302675962448
bounds at b_0 : 3.281947374343872 , -0.06965302675962448
bounds at b_0 : 3.281947374343872 , -0.06965302675962448
bounds at b_0 : 3.277301549911499 , -0.03354194387793541
bounds at b_0 : 3.277301549911499 , -0.03354194387793541
bounds at b_0 : 3.277301549911499 , -0.03354194387793541
bounds at b_0 : 3.063800096511841 , -0.03354194387793541
bounds at b_0 : 3.063800096511841 , -0.03354194387793541
bounds at b_0 : 3.063800096511841 , -0.03354194387793541
bounds at b_0 : 2.9828240871429443 , -0.03354194387793541
bounds at b_0 : 2.9828240871429443 , -0.03354194387793541
bounds at b_0 : 2.7385964393615723 , -0.03354194387793541
bounds at b_0 : 2.7385964393615723 , -0.03354194387793541
bounds at b_0 : 2.7385964393615723 , -0.03354194387793541
bounds at b_0 : 2.7385964393615723 , 0.004594636149704456
bounds at b_0 : 2.7385964393615723 , 0.004594636149704456
bounds at b_0 : 2.7385964393615723 , 0.09386954456567764
bounds at b_0 : 2.7385964393615723 , 0.09386956691741943
bounds at b_0 : 2.7385964393615723 , 0.22703461349010468
bounds at b_0 : 2.7385964393615723 , 0.4359201192855835
bounds at b_0 : 2.7385964393615723 , 0.4359201192855835
bounds at b_0 : 2.7385964393615723 , 0.4359201192855835
bounds at b_0 : 2.7385964393615723 , 0.4359201192855835
bounds at b_0 : 2.7385964393615723 , 0.4359201192855835
bounds at b_0 : 2.7385964393615723 , 0.4359201192855835
bounds at b_0 : 2.7385964393615723 , 0.4359201192855835
bounds at b_0 : 2.6953516006469727 , 0.4359201192855835
bounds at b_0 : 2.6953516006469727 , 0.4359201192855835
bounds at b_0 : 2.6953516006469727 , 0.4359201192855835
bounds at b_0 : 2.6953516006469727 , 0.4359201192855835
bounds at b_0 : 2.6953516006469727 , 0.4359201192855835
bounds at b_0 : 2.6953516006469727 , 0.4359201192855835
bounds at b_0 : 2.6953516006469727 , 0.4359201192855835
bounds at b_0 : 2.6465606689453125 , 0.4359201192855835
bounds at b_0 : 2.6465606689453125 , 0.4359201192855835
bounds at b_0 : 2.6390233039855957 , 0.4359201192855835
bounds at b_0 : 2.629817008972168 , 0.4359201192855835
bounds at b_0 : 2.629817008972168 , 0.4359201192855835
bounds at b_0 : 2.629817008972168 , 0.4359201192855835
bounds at b_0 : 2.629817008972168 , 0.4359201192855835
bounds at b_0 : 2.612321376800537 , 0.4359201192855835
bounds at b_0 : 2.612321376800537 , 0.4359201192855835
bounds at b_0 : 2.612321376800537 , 0.4359201192855835
bounds at b_0 : 2.5286660194396973 , 0.4359201192855835
bounds at b_0 : 2.5286660194396973 , 0.4359201192855835
bounds at b_0 : 2.5286660194396973 , 0.4359201192855835
bounds at b_0 : 2.5286660194396973 , 0.4359201192855835
bounds at b_0 : 2.5213522911071777 , 0.4359201192855835
bounds at b_0 : 2.4946329593658447 , 0.4359201192855835
bounds at b_0 : 2.4689674377441406 , 0.4359201192855835
bounds at b_0 : 2.4689674377441406 , 0.4359201192855835
bounds at b_0 : 2.4689674377441406 , 0.4359201192855835
bounds at b_0 : 2.4689674377441406 , 0.4359201192855835
bounds at b_0 : 2.4689674377441406 , 0.4359201192855835
bounds at b_0 : 2.4689674377441406 , 0.43833598494529724
bounds at b_0 : 2.4689674377441406 , 0.43833598494529724
bounds at b_0 : 2.4689674377441406 , 0.43833598494529724
bounds at b_0 : 2.4689674377441406 , 0.43833598494529724
bounds at b_0 : 2.4689674377441406 , 0.43833598494529724
bounds at b_0 : 2.4689674377441406 , 0.6289284229278564
bounds at b_0 : 2.4689674377441406 , 0.6289284229278564
bounds at b_0 : 2.4689674377441406 , 0.6289284229278564
bounds at b_0 : 2.4689674377441406 , 0.6289284229278564
bounds at b_0 : 2.4689674377441406 , 0.6289284229278564
bounds at b_0 : 2.4689674377441406 , 0.6289284229278564
bounds at b_0 : 2.4689674377441406 , 0.6289284229278564
bounds at b_0 : 2.4689674377441406 , 0.6289284229278564
bounds at b_0 : 2.4689674377441406 , 0.6289284229278564
bounds at b_0 : 2.4689674377441406 , 0.6289284229278564
bounds at b_0 : 2.4689674377441406 , 0.6289284229278564
bounds at b_0 : 2.4689674377441406 , 0.6289284229278564
bounds at b_0 : 2.4689674377441406 , 0.6289284229278564
bounds at b_0 : 2.4556028842926025 , 0.6289284229278564
bounds at b_0 : 2.4556028842926025 , 0.6289284229278564
bounds at b_0 : 2.4556028842926025 , 0.6289284229278564
bounds at b_0 : 2.4556028842926025 , 0.6289284229278564
bounds at b_0 : 2.4556028842926025 , 0.6289284229278564
bounds at b_0 : 2.4556028842926025 , 0.6289284229278564
bounds at b_0 : 2.4556028842926025 , 0.6289284229278564
bounds at b_0 : 2.4556028842926025 , 0.6289284229278564
bounds at b_0 : 2.4556028842926025 , 0.6289284229278564
bounds at b_0 : 2.4556028842926025 , 0.6289284229278564
bounds at b_0 : 2.4556028842926025 , 0.6289284229278564
bounds at b_0 : 2.3506650924682617 , 0.6289284229278564
bounds at b_0 : 2.3245387077331543 , 0.6289284229278564
bounds at b_0 : 2.3245387077331543 , 0.6289284229278564
bounds at b_0 : 2.3245387077331543 , 0.6289284229278564
bounds at b_0 : 2.3245387077331543 , 0.6289284229278564
bounds at b_0 : 2.3245387077331543 , 0.6289284229278564
bounds at b_0 : 2.3245387077331543 , 0.6289284229278564
bounds at b_0 : 2.3245387077331543 , 0.6289284229278564
bounds at b_0 : 2.2775466442108154 , 0.6289284229278564
bounds at b_0 : 2.2775466442108154 , 0.6289284229278564
bounds at b_0 : 2.2775466442108154 , 0.6289284229278564
bounds at b_0 : 2.2775466442108154 , 0.6289284229278564
bounds at b_0 : 2.2450904846191406 , 0.6289284229278564
bounds at b_0 : 2.193870782852173 , 0.6289284229278564
bounds at b_0 : 2.193870782852173 , 0.6289284229278564
bounds at b_0 : 2.193870782852173 , 0.6289284229278564
bounds at b_0 : 2.193870782852173 , 0.6289284229278564
bounds at b_0 : 2.1459712982177734 , 0.6289284229278564
bounds at b_0 : 2.1459712982177734 , 0.6289284229278564
bounds at b_0 : 2.1459712982177734 , 0.6289284229278564
bounds at b_0 : 2.1459712982177734 , 0.6289284229278564
bounds at b_0 : 2.1459712982177734 , 0.6289284229278564
bounds at b_0 : 2.1459712982177734 , 0.6289284229278564
bounds at b_0 : 2.1459712982177734 , 0.6289284229278564
bounds at b_0 : 2.1459712982177734 , 0.6289284229278564
bounds at b_0 : 2.1459712982177734 , 0.6289284229278564
bounds at b_0 : 2.1459712982177734 , 0.6289284229278564
bounds at b_0 : 2.1459712982177734 , 0.6289284229278564
bounds at b_0 : 2.1459712982177734 , 0.6289284229278564
bounds at b_0 : 2.1459712982177734 , 0.6289284229278564
bounds at b_0 : 2.1459712982177734 , 0.6454536318778992
bounds at b_0 : 2.1459712982177734 , 0.6454536318778992
bounds at b_0 : 2.1459712982177734 , 0.6454536318778992
bounds at b_0 : 2.1459712982177734 , 0.6454536318778992
bounds at b_0 : 2.1459712982177734 , 0.6454536318778992
bounds at b_0 : 2.1459712982177734 , 0.6454536318778992
bounds at b_0 : 2.1459712982177734 , 0.6454536318778992
bounds at b_0 : 2.1459712982177734 , 0.6657952070236206
bounds at b_0 : 2.1459712982177734 , 0.6657952070236206
bounds at b_0 : 2.1459712982177734 , 0.6657952070236206
bounds at b_0 : 2.1459712982177734 , 0.6657952070236206
bounds at b_0 : 2.1459712982177734 , 0.6657952070236206
bounds at b_0 : 2.1459712982177734 , 0.6657952070236206
bounds at b_0 : 2.1459712982177734 , 0.6657952070236206
bounds at b_0 : 2.1459712982177734 , 0.6657952070236206
bounds at b_0 : 2.1459712982177734 , 0.6657952070236206
bounds at b_0 : 2.1459712982177734 , 0.6657952070236206
bounds at b_0 : 2.1459712982177734 , 0.6657952070236206
bounds at b_0 : 2.1459712982177734 , 0.6657952070236206
bounds at b_0 : 2.1459712982177734 , 0.6657952070236206
bounds at b_0 : 2.1459712982177734 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.14501953125 , 0.6657952070236206
bounds at b_0 : 2.1224098205566406 , 0.6657952070236206
bounds at b_0 : 2.1224098205566406 , 0.6657952070236206
bounds at b_0 : 2.1224098205566406 , 0.6657952070236206
bounds at b_0 : 2.048679828643799 , 0.6657952070236206
bounds at b_0 : 2.048679828643799 , 0.6657952070236206
bounds at b_0 : 2.048679828643799 , 0.6657952070236206
bounds at b_0 : 2.0053153038024902 , 0.6657952070236206
bounds at b_0 : 2.0053153038024902 , 0.6657952070236206
bounds at b_0 : 2.0053153038024902 , 0.6657952070236206
bounds at b_0 : 1.9952280521392822 , 0.6657952070236206
bounds at b_0 : 1.9885035753250122 , 0.6657952070236206
bounds at b_0 : 1.9885035753250122 , 0.6657952070236206
bounds at b_0 : 1.9885035753250122 , 0.6657952070236206
bounds at b_0 : 1.9885035753250122 , 0.6657952070236206
bounds at b_0 : 1.9885035753250122 , 0.6657952070236206
bounds at b_0 : 1.9885035753250122 , 0.6657952070236206
bounds at b_0 : 1.9885035753250122 , 0.6657952070236206
bounds at b_0 : 1.9885035753250122 , 0.687929093837738
bounds at b_0 : 1.9885035753250122 , 0.687929093837738
bounds at b_0 : 1.9885035753250122 , 0.687929093837738
bounds at b_0 : 1.9885035753250122 , 0.687929093837738
bounds at b_0 : 1.9885035753250122 , 0.687929093837738
bounds at b_0 : 1.9885035753250122 , 0.687929093837738
bounds at b_0 : 1.9885035753250122 , 0.687929093837738
bounds at b_0 : 1.9885035753250122 , 0.687929093837738
bounds at b_0 : 1.9885035753250122 , 0.687929093837738
bounds at b_0 : 1.9885035753250122 , 0.687929093837738
bounds at b_0 : 1.9885035753250122 , 0.687929093837738
bounds at b_0 : 1.9885035753250122 , 0.687929093837738
bounds at b_0 : 1.9885035753250122 , 0.8614786267280579
bounds at b_0 : 1.9885035753250122 , 0.8614786267280579
bounds at b_0 : 1.9885035753250122 , 0.8614786267280579
bounds at b_0 : 1.9885035753250122 , 0.8614786267280579
bounds at b_0 : 1.9885035753250122 , 0.8614786267280579
bounds at b_0 : 1.9885035753250122 , 0.8614786267280579
bounds at b_0 : 1.9885035753250122 , 0.8614786267280579
bounds at b_0 : 1.9885035753250122 , 0.8614786267280579
bounds at b_0 : 1.9885035753250122 , 0.8614786267280579
bounds at b_0 : 1.9885035753250122 , 0.8614786267280579
bounds at b_0 : 1.9885035753250122 , 0.8614786267280579
bounds at b_0 : 1.9883557558059692 , 0.8614786267280579
bounds at b_0 : 1.973171591758728 , 0.8614786267280579
bounds at b_0 : 1.9678078889846802 , 0.8614786267280579
bounds at b_0 : 1.9678078889846802 , 0.8614786267280579
bounds at b_0 : 1.9678078889846802 , 0.8614786267280579
bounds at b_0 : 1.9678078889846802 , 0.8614786267280579
bounds at b_0 : 1.9678078889846802 , 0.8614786267280579
bounds at b_0 : 1.9678078889846802 , 0.8614786267280579
bounds at b_0 : 1.9678078889846802 , 0.8614786267280579
bounds at b_0 : 1.9678078889846802 , 0.8614786267280579
bounds at b_0 : 1.9678078889846802 , 0.8614786267280579
bounds at b_0 : 1.9678078889846802 , 0.8614786267280579
bounds at b_0 : 1.9678078889846802 , 0.8614786267280579
bounds at b_0 : 1.9668298959732056 , 0.8614786267280579
bounds at b_0 : 1.9668298959732056 , 0.8614786267280579
bounds at b_0 : 1.9668298959732056 , 0.8614786267280579
bounds at b_0 : 1.961773157119751 , 0.8614786267280579
bounds at b_0 : 1.9582778215408325 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8614786267280579
bounds at b_0 : 1.9433784484863281 , 0.8628545999526978
bounds at b_0 : 1.9433784484863281 , 0.8628545999526978
bounds at b_0 : 1.9433784484863281 , 0.8628545999526978
bounds at b_0 : 1.9433784484863281 , 0.8628545999526978
bounds at b_0 : 1.9433784484863281 , 0.8628545999526978
bounds at b_0 : 1.9433784484863281 , 0.8628545999526978
bounds at b_0 : 1.9433784484863281 , 0.8628545999526978
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9433784484863281 , 0.9273395538330078
bounds at b_0 : 1.9429423809051514 , 0.9273395538330078
bounds at b_0 : 1.9429423809051514 , 0.9273395538330078
bounds at b_0 : 1.9429423809051514 , 0.9273395538330078
bounds at b_0 : 1.9429423809051514 , 0.9273395538330078
bounds at b_0 : 1.8791204690933228 , 0.9273395538330078
bounds at b_0 : 1.8791204690933228 , 0.9273395538330078
bounds at b_0 : 1.8790537118911743 , 0.9273395538330078
bounds at b_0 : 1.8790537118911743 , 0.9273395538330078
bounds at b_0 : 1.8790537118911743 , 0.9273395538330078
bounds at b_0 : 1.8790537118911743 , 0.9273395538330078
bounds at b_0 : 1.8790537118911743 , 0.9273395538330078
bounds at b_0 : 1.8790537118911743 , 0.9273395538330078
bounds at b_0 : 1.8788918256759644 , 0.9273395538330078
bounds at b_0 : 1.8785532712936401 , 0.9273395538330078
bounds at b_0 : 1.8785532712936401 , 0.9273395538330078
bounds at b_0 : 1.8785532712936401 , 0.9273395538330078
bounds at b_0 : 1.8785532712936401 , 0.9273395538330078
bounds at b_0 : 1.8785532712936401 , 0.9273395538330078
bounds at b_0 : 1.8785532712936401 , 0.9273395538330078
bounds at b_0 : 1.8785532712936401 , 0.9273395538330078
bounds at b_0 : 1.878125548362732 , 0.9273395538330078
bounds at b_0 : 1.8772292137145996 , 0.9273395538330078
bounds at b_0 : 1.8596456050872803 , 0.9273395538330078
bounds at b_0 : 1.8591437339782715 , 0.9273395538330078
bounds at b_0 : 1.819500207901001 , 0.9273395538330078
bounds at b_0 : 1.819500207901001 , 0.9273395538330078
bounds at b_0 : 1.819500207901001 , 0.9273395538330078
bounds at b_0 : 1.819500207901001 , 0.9273395538330078
bounds at b_0 : 1.819500207901001 , 0.9273395538330078
bounds at b_0 : 1.819500207901001 , 0.9273395538330078
bounds at b_0 : 1.819500207901001 , 0.9404633641242981
bounds at b_0 : 1.819500207901001 , 0.9404633641242981
bounds at b_0 : 1.819500207901001 , 0.9404633641242981
bounds at b_0 : 1.819500207901001 , 0.9404633641242981
bounds at b_0 : 1.819500207901001 , 0.9419741034507751
bounds at b_0 : 1.819500207901001 , 0.9419741034507751
bounds at b_0 : 1.819500207901001 , 0.9419741034507751
bounds at b_0 : 1.819500207901001 , 0.9419741034507751
bounds at b_0 : 1.819500207901001 , 0.9419741034507751
bounds at b_0 : 1.819500207901001 , 0.9419741034507751
bounds at b_0 : 1.819500207901001 , 0.9462302923202515
bounds at b_0 : 1.819500207901001 , 0.9462302923202515
bounds at b_0 : 1.819500207901001 , 0.9462302923202515
bounds at b_0 : 1.819500207901001 , 0.9484355449676514
bounds at b_0 : 1.819500207901001 , 0.9484355449676514
bounds at b_0 : 1.819500207901001 , 0.9484355449676514
bounds at b_0 : 1.819500207901001 , 0.9484355449676514
bounds at b_0 : 1.819500207901001 , 0.9484355449676514
bounds at b_0 : 1.819500207901001 , 0.9484355449676514
bounds at b_0 : 1.819500207901001 , 0.9485156536102295
bounds at b_0 : 1.819500207901001 , 0.9485156536102295
bounds at b_0 : 1.819500207901001 , 0.9485156536102295
bounds at b_0 : 1.819500207901001 , 0.9485156536102295
bounds at b_0 : 1.819500207901001 , 0.9527195692062378
bounds at b_0 : 1.819500207901001 , 0.9527195692062378
bounds at b_0 : 1.819500207901001 , 0.9527195692062378
bounds at b_0 : 1.819500207901001 , 0.9626103043556213
bounds at b_0 : 1.819500207901001 , 0.9651365280151367
bounds at b_0 : 1.819500207901001 , 0.9701996445655823
bounds at b_0 : 1.819500207901001 , 0.9703311920166016
bounds at b_0 : 1.819500207901001 , 0.981713593006134
bounds at b_0 : 1.819500207901001 , 0.981713593006134
bounds at b_0 : 1.819500207901001 , 0.981713593006134
bounds at b_0 : 1.819500207901001 , 0.981713593006134
bounds at b_0 : 1.819500207901001 , 0.981713593006134
bounds at b_0 : 1.819500207901001 , 0.981713593006134
bounds at b_0 : 1.819500207901001 , 0.9880236387252808
bounds at b_0 : 1.819500207901001 , 0.9880236387252808
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.819500207901001 , 1.0607824325561523
bounds at b_0 : 1.817262053489685 , 1.0607824325561523
bounds at b_0 : 1.817262053489685 , 1.0607824325561523
bounds at b_0 : 1.817262053489685 , 1.0607824325561523
bounds at b_0 : 1.817262053489685 , 1.0607824325561523
bounds at b_0 : 1.817262053489685 , 1.0607824325561523
bounds at b_0 : 1.817262053489685 , 1.0607824325561523
bounds at b_0 : 1.817262053489685 , 1.0607824325561523
bounds at b_0 : 1.817262053489685 , 1.0607824325561523
bounds at b_0 : 1.817262053489685 , 1.0607824325561523
bounds at b_0 : 1.817262053489685 , 1.0607824325561523
bounds at b_0 : 1.817262053489685 , 1.0607824325561523
bounds at b_0 : 1.817262053489685 , 1.0607824325561523
bounds at b_0 : 1.817262053489685 , 1.0607824325561523
bounds at b_0 : 1.817262053489685 , 1.0607824325561523
bounds at b_0 : 1.8171061277389526 , 1.0607824325561523
bounds at b_0 : 1.8171061277389526 , 1.0607824325561523
bounds at b_0 : 1.8066788911819458 , 1.0607824325561523
bounds at b_0 : 1.8050869703292847 , 1.0607824325561523
bounds at b_0 : 1.8050869703292847 , 1.0607824325561523
bounds at b_0 : 1.8050869703292847 , 1.0607824325561523
bounds at b_0 : 1.8050869703292847 , 1.0607824325561523
bounds at b_0 : 1.8000379800796509 , 1.0607824325561523
bounds at b_0 : 1.8000379800796509 , 1.0607824325561523
bounds at b_0 : 1.8000379800796509 , 1.0607824325561523
bounds at b_0 : 1.8000379800796509 , 1.0607824325561523
bounds at b_0 : 1.8000379800796509 , 1.0607824325561523
bounds at b_0 : 1.8000379800796509 , 1.0607824325561523
bounds at b_0 : 1.8000379800796509 , 1.0607824325561523
bounds at b_0 : 1.8000379800796509 , 1.0607824325561523
bounds at b_0 : 1.8000379800796509 , 1.0607824325561523
bounds at b_0 : 1.8000379800796509 , 1.0607824325561523
bounds at b_0 : 1.8000379800796509 , 1.0607824325561523
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.8000379800796509 , 1.0673727989196777
bounds at b_0 : 1.788198709487915 , 1.0673727989196777
bounds at b_0 : 1.7879443168640137 , 1.0673727989196777
bounds at b_0 : 1.7879443168640137 , 1.0673727989196777
bounds at b_0 : 1.7879443168640137 , 1.0673727989196777
bounds at b_0 : 1.7879443168640137 , 1.0673727989196777
bounds at b_0 : 1.7879443168640137 , 1.0673727989196777
bounds at b_0 : 1.7879443168640137 , 1.0673727989196777
bounds at b_0 : 1.7879443168640137 , 1.0673727989196777
bounds at b_0 : 1.7879443168640137 , 1.0673727989196777
bounds at b_0 : 1.7879443168640137 , 1.0673727989196777
bounds at b_0 : 1.7879443168640137 , 1.0673727989196777
bounds at b_0 : 1.7879443168640137 , 1.0673727989196777
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.7879443168640137 , 1.0825777053833008
bounds at b_0 : 1.773329257965088 , 1.0825777053833008
bounds at b_0 : 1.767666220664978 , 1.0825777053833008
bounds at b_0 : 1.7629679441452026 , 1.0825777053833008
bounds at b_0 : 1.7548006772994995 , 1.0825777053833008
bounds at b_0 : 1.746212363243103 , 1.0825777053833008
bounds at b_0 : 1.746212363243103 , 1.0825777053833008
bounds at b_0 : 1.746212363243103 , 1.0825777053833008
bounds at b_0 : 1.746212363243103 , 1.0825777053833008
bounds at b_0 : 1.746212363243103 , 1.0825777053833008
bounds at b_0 : 1.746212363243103 , 1.0825777053833008
bounds at b_0 : 1.746212363243103 , 1.0825777053833008
bounds at b_0 : 1.746212363243103 , 1.0825777053833008
bounds at b_0 : 1.746212363243103 , 1.0825777053833008
bounds at b_0 : 1.746212363243103 , 1.0825777053833008
bounds at b_0 : 1.746212363243103 , 1.0825777053833008
bounds at b_0 : 1.746212363243103 , 1.0825777053833008
bounds at b_0 : 1.746212363243103 , 1.0825777053833008
bounds at b_0 : 1.74126398563385 , 1.0825777053833008
bounds at b_0 : 1.74126398563385 , 1.0825777053833008
bounds at b_0 : 1.74126398563385 , 1.0825777053833008
bounds at b_0 : 1.74126398563385 , 1.0825777053833008
bounds at b_0 : 1.74126398563385 , 1.0825777053833008
bounds at b_0 : 1.74126398563385 , 1.0825777053833008
bounds at b_0 : 1.74126398563385 , 1.0825777053833008
bounds at b_0 : 1.74126398563385 , 1.0825777053833008
bounds at b_0 : 1.74126398563385 , 1.0825777053833008
bounds at b_0 : 1.74126398563385 , 1.0825777053833008
bounds at b_0 : 1.74126398563385 , 1.0825777053833008
bounds at b_0 : 1.74126398563385 , 1.0825777053833008
bounds at b_0 : 1.74126398563385 , 1.0825777053833008
bounds at b_0 : 1.7086814641952515 , 1.0825777053833008
bounds at b_0 : 1.7086814641952515 , 1.0825777053833008
bounds at b_0 : 1.7086814641952515 , 1.0825777053833008
bounds at b_0 : 1.7086814641952515 , 1.0825777053833008
bounds at b_0 : 1.7086814641952515 , 1.0825777053833008
bounds at b_0 : 1.7086814641952515 , 1.0825777053833008
bounds at b_0 : 1.7086814641952515 , 1.0825777053833008
bounds at b_0 : 1.7086814641952515 , 1.0825777053833008
bounds at b_0 : 1.7086814641952515 , 1.103852391242981
bounds at b_0 : 1.7086814641952515 , 1.1394813060760498
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.7086814641952515 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.696437120437622 , 1.2018905878067017
bounds at b_0 : 1.6962405443191528 , 1.2018905878067017
bounds at b_0 : 1.6962405443191528 , 1.2018905878067017
bounds at b_0 : 1.6962405443191528 , 1.2018905878067017
bounds at b_0 : 1.6962405443191528 , 1.2018905878067017
bounds at b_0 : 1.6962405443191528 , 1.2018905878067017
bounds at b_0 : 1.6962405443191528 , 1.2018905878067017
bounds at b_0 : 1.6962405443191528 , 1.2018905878067017
bounds at b_0 : 1.6962405443191528 , 1.2018905878067017
bounds at b_0 : 1.6962405443191528 , 1.2018905878067017
bounds at b_0 : 1.6962405443191528 , 1.2018905878067017
bounds at b_0 : 1.6962405443191528 , 1.2018905878067017
bounds at b_0 : 1.6962405443191528 , 1.2018905878067017
bounds at b_0 : 1.6956560611724854 , 1.2018905878067017
bounds at b_0 : 1.6654976606369019 , 1.2018905878067017
bounds at b_0 : 1.6654976606369019 , 1.2018905878067017
bounds at b_0 : 1.6654976606369019 , 1.2018905878067017
bounds at b_0 : 1.6654033660888672 , 1.2018905878067017
bounds at b_0 : 1.6652573347091675 , 1.2018905878067017
bounds at b_0 : 1.6620209217071533 , 1.2018905878067017
bounds at b_0 : 1.6322517395019531 , 1.2018905878067017
bounds at b_0 : 1.6322517395019531 , 1.2018905878067017
bounds at b_0 : 1.6322517395019531 , 1.2018905878067017
bounds at b_0 : 1.6322517395019531 , 1.2018905878067017
bounds at b_0 : 1.6322517395019531 , 1.2018905878067017
bounds at b_0 : 1.6322517395019531 , 1.2018905878067017
bounds at b_0 : 1.6322517395019531 , 1.2018905878067017
bounds at b_0 : 1.6322517395019531 , 1.2018905878067017
bounds at b_0 : 1.6322517395019531 , 1.2018905878067017
bounds at b_0 : 1.6322517395019531 , 1.2018905878067017
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2240134477615356
bounds at b_0 : 1.6322517395019531 , 1.2263779640197754
bounds at b_0 : 1.6322517395019531 , 1.2291501760482788
bounds at b_0 : 1.6322517395019531 , 1.2542428970336914
bounds at b_0 : 1.6322517395019531 , 1.2719533443450928
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6322517395019531 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2734273672103882
bounds at b_0 : 1.6319173574447632 , 1.2776752710342407
bounds at b_0 : 1.6319173574447632 , 1.2776752710342407
bounds at b_0 : 1.6319173574447632 , 1.2835723161697388
bounds at b_0 : 1.6319173574447632 , 1.2835723161697388
bounds at b_0 : 1.6319173574447632 , 1.2835723161697388
bounds at b_0 : 1.6319173574447632 , 1.2835723161697388
bounds at b_0 : 1.6319173574447632 , 1.2835723161697388
bounds at b_0 : 1.6319173574447632 , 1.2835723161697388
bounds at b_0 : 1.6319173574447632 , 1.2835723161697388
bounds at b_0 : 1.6319173574447632 , 1.2897093296051025
bounds at b_0 : 1.6319173574447632 , 1.2897093296051025
bounds at b_0 : 1.6319173574447632 , 1.2897093296051025
bounds at b_0 : 1.6319173574447632 , 1.2897093296051025
bounds at b_0 : 1.6319173574447632 , 1.2897093296051025
bounds at b_0 : 1.6319173574447632 , 1.2897093296051025
bounds at b_0 : 1.6319173574447632 , 1.2897093296051025
bounds at b_0 : 1.6319173574447632 , 1.2897093296051025
bounds at b_0 : 1.6319173574447632 , 1.2897093296051025
bounds at b_0 : 1.6319173574447632 , 1.2897093296051025
bounds at b_0 : 1.6319173574447632 , 1.2897093296051025
bounds at b_0 : 1.6319173574447632 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2897093296051025
bounds at b_0 : 1.5686999559402466 , 1.2917697429656982
bounds at b_0 : 1.5686999559402466 , 1.2917697429656982
bounds at b_0 : 1.5686999559402466 , 1.2917697429656982
bounds at b_0 : 1.5686999559402466 , 1.2918652296066284
bounds at b_0 : 1.5686999559402466 , 1.2938964366912842
bounds at b_0 : 1.5686999559402466 , 1.2938964366912842
bounds at b_0 : 1.5686999559402466 , 1.2938964366912842
bounds at b_0 : 1.5686999559402466 , 1.2959469556808472
bounds at b_0 : 1.5686999559402466 , 1.295976161956787
bounds at b_0 : 1.5686999559402466 , 1.2961516380310059
bounds at b_0 : 1.5686999559402466 , 1.29994535446167
bounds at b_0 : 1.5686999559402466 , 1.2999606132507324
bounds at b_0 : 1.5686999559402466 , 1.308563232421875
bounds at b_0 : 1.5686999559402466 , 1.308563232421875
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5686999559402466 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3088185787200928
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5685921907424927 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5640592575073242 , 1.3126540184020996
bounds at b_0 : 1.5639091730117798 , 1.3126540184020996
bounds at b_0 : 1.5516294240951538 , 1.3126540184020996
bounds at b_0 : 1.5452351570129395 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277594327926636 , 1.3126540184020996
bounds at b_0 : 1.5277458429336548 , 1.3126540184020996
bounds at b_0 : 1.5275464057922363 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210895538330078 , 1.3126540184020996
bounds at b_0 : 1.5210881233215332 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3126540184020996
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.3237742185592651
bounds at b_0 : 1.5019036531448364 , 1.326970100402832
bounds at b_0 : 1.5019036531448364 , 1.3269702196121216
bounds at b_0 : 1.5019036531448364 , 1.3269702196121216
bounds at b_0 : 1.5019036531448364 , 1.3269702196121216
bounds at b_0 : 1.5019036531448364 , 1.3269702196121216
bounds at b_0 : 1.5019036531448364 , 1.3269702196121216
bounds at b_0 : 1.5019036531448364 , 1.3269702196121216
bounds at b_0 : 1.5019036531448364 , 1.3269702196121216
bounds at b_0 : 1.5019036531448364 , 1.3269702196121216
bounds at b_0 : 1.5019036531448364 , 1.3269702196121216
bounds at b_0 : 1.5019036531448364 , 1.3269702196121216
bounds at b_0 : 1.5019036531448364 , 1.3269702196121216
bounds at b_0 : 1.5019036531448364 , 1.3269702196121216
bounds at b_0 : 1.5019036531448364 , 1.3306719064712524
bounds at b_0 : 1.5019036531448364 , 1.3306719064712524
bounds at b_0 : 1.5019036531448364 , 1.3306719064712524
bounds at b_0 : 1.5019036531448364 , 1.3306719064712524
bounds at b_0 : 1.5019036531448364 , 1.3306719064712524
bounds at b_0 : 1.5019036531448364 , 1.3306719064712524
bounds at b_0 : 1.5019036531448364 , 1.3306719064712524
bounds at b_0 : 1.5019036531448364 , 1.3306719064712524
bounds at b_0 : 1.5019036531448364 , 1.3321648836135864
bounds at b_0 : 1.5019036531448364 , 1.3621203899383545
bounds at b_0 : 1.5019036531448364 , 1.3621203899383545
bounds at b_0 : 1.5019036531448364 , 1.3621203899383545
bounds at b_0 : 1.5019036531448364 , 1.3621203899383545
bounds at b_0 : 1.5019036531448364 , 1.3621203899383545
bounds at b_0 : 1.5019036531448364 , 1.3621203899383545
bounds at b_0 : 1.5019036531448364 , 1.3621203899383545
bounds at b_0 : 1.5019036531448364 , 1.3621203899383545
bounds at b_0 : 1.5019036531448364 , 1.3621203899383545
bounds at b_0 : 1.5019036531448364 , 1.3621203899383545
bounds at b_0 : 1.5019036531448364 , 1.3621203899383545
bounds at b_0 : 1.5019036531448364 , 1.3621203899383545
bounds at b_0 : 1.5019036531448364 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501902461051941 , 1.3621203899383545
bounds at b_0 : 1.501786708831787 , 1.3621203899383545
bounds at b_0 : 1.501786708831787 , 1.3621203899383545
bounds at b_0 : 1.501786708831787 , 1.3621203899383545
bounds at b_0 : 1.501786708831787 , 1.3621203899383545
bounds at b_0 : 1.501786708831787 , 1.3621203899383545
bounds at b_0 : 1.501786708831787 , 1.3621203899383545
bounds at b_0 : 1.501786708831787 , 1.3621203899383545
bounds at b_0 : 1.501786708831787 , 1.3621203899383545
bounds at b_0 : 1.501786708831787 , 1.3621203899383545
bounds at b_0 : 1.501786708831787 , 1.3621203899383545
bounds at b_0 : 1.501786708831787 , 1.3621203899383545
bounds at b_0 : 1.501786708831787 , 1.3621203899383545
bounds at b_0 : 1.501786708831787 , 1.3621203899383545
bounds at b_0 : 1.501786708831787 , 1.3621203899383545
bounds at b_0 : 1.5017372369766235 , 1.3621203899383545
bounds at b_0 : 1.5006269216537476 , 1.3621203899383545
bounds at b_0 : 1.5006269216537476 , 1.3621203899383545
bounds at b_0 : 1.5006269216537476 , 1.3621203899383545
bounds at b_0 : 1.5006269216537476 , 1.3621203899383545
bounds at b_0 : 1.5006269216537476 , 1.3621203899383545
bounds at b_0 : 1.5006269216537476 , 1.3621203899383545
bounds at b_0 : 1.5006269216537476 , 1.3621203899383545
bounds at b_0 : 1.5006269216537476 , 1.3621203899383545
bounds at b_0 : 1.5006269216537476 , 1.3621203899383545
bounds at b_0 : 1.5006269216537476 , 1.3621203899383545
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5006269216537476 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.5001925230026245 , 1.38578200340271
bounds at b_0 : 1.50019109249115 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.38578200340271
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.3873052597045898
bounds at b_0 : 1.5001752376556396 , 1.387712001800537
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3877121210098267
bounds at b_0 : 1.5001752376556396 , 1.3922141790390015
bounds at b_0 : 1.5001752376556396 , 1.392214298248291
bounds at b_0 : 1.5001752376556396 , 1.392214298248291
bounds at b_0 : 1.5001752376556396 , 1.392214298248291
bounds at b_0 : 1.5001752376556396 , 1.392214298248291
bounds at b_0 : 1.5001752376556396 , 1.392214298248291
bounds at b_0 : 1.5001752376556396 , 1.392214298248291
bounds at b_0 : 1.5001752376556396 , 1.392214298248291
bounds at b_0 : 1.5001752376556396 , 1.392214298248291
bounds at b_0 : 1.5001752376556396 , 1.392214298248291
bounds at b_0 : 1.5001752376556396 , 1.392214298248291
bounds at b_0 : 1.5001752376556396 , 1.392214298248291
bounds at b_0 : 1.5001752376556396 , 1.392214298248291
bounds at b_0 : 1.5001752376556396 , 1.392214298248291
bounds at b_0 : 1.5001752376556396 , 1.392214298248291
bounds at b_0 : 1.4959636926651 , 1.392214298248291
bounds at b_0 : 1.4959636926651 , 1.392214298248291
bounds at b_0 : 1.4959636926651 , 1.392214298248291
bounds at b_0 : 1.495871901512146 , 1.392214298248291
bounds at b_0 : 1.4956618547439575 , 1.392214298248291
bounds at b_0 : 1.4956618547439575 , 1.392214298248291
bounds at b_0 : 1.4956618547439575 , 1.392214298248291
bounds at b_0 : 1.4956618547439575 , 1.392214298248291
bounds at b_0 : 1.495661735534668 , 1.392214298248291
bounds at b_0 : 1.495661735534668 , 1.392214298248291
bounds at b_0 : 1.495661735534668 , 1.392214298248291
bounds at b_0 : 1.495661735534668 , 1.392214298248291
bounds at b_0 : 1.495661735534668 , 1.392214298248291
bounds at b_0 : 1.495661735534668 , 1.392214298248291
bounds at b_0 : 1.495661735534668 , 1.392214298248291
bounds at b_0 : 1.494645357131958 , 1.392214298248291
bounds at b_0 : 1.492310881614685 , 1.392214298248291
bounds at b_0 : 1.4905201196670532 , 1.392214298248291
bounds at b_0 : 1.485530972480774 , 1.392214298248291
bounds at b_0 : 1.485530972480774 , 1.392214298248291
bounds at b_0 : 1.485530972480774 , 1.392214298248291
bounds at b_0 : 1.485530972480774 , 1.392214298248291
bounds at b_0 : 1.485530972480774 , 1.392214298248291
bounds at b_0 : 1.485530972480774 , 1.392214298248291
bounds at b_0 : 1.485530972480774 , 1.392214298248291
bounds at b_0 : 1.485530972480774 , 1.392214298248291
bounds at b_0 : 1.485530972480774 , 1.392214298248291
bounds at b_0 : 1.485530972480774 , 1.392214298248291
bounds at b_0 : 1.485530972480774 , 1.392214298248291
bounds at b_0 : 1.4828613996505737 , 1.392214298248291
bounds at b_0 : 1.4766544103622437 , 1.392214298248291
bounds at b_0 : 1.4766544103622437 , 1.392214298248291
bounds at b_0 : 1.4766544103622437 , 1.392214298248291
bounds at b_0 : 1.4764235019683838 , 1.392214298248291
bounds at b_0 : 1.4732764959335327 , 1.392214298248291
bounds at b_0 : 1.473149299621582 , 1.392214298248291
bounds at b_0 : 1.4728529453277588 , 1.392214298248291
bounds at b_0 : 1.4728529453277588 , 1.392214298248291
bounds at b_0 : 1.4728529453277588 , 1.392214298248291
bounds at b_0 : 1.4728529453277588 , 1.392214298248291
bounds at b_0 : 1.4728529453277588 , 1.392214298248291
bounds at b_0 : 1.4728529453277588 , 1.392214298248291
bounds at b_0 : 1.4728529453277588 , 1.392214298248291
bounds at b_0 : 1.4728529453277588 , 1.392214298248291
bounds at b_0 : 1.4728529453277588 , 1.392214298248291
bounds at b_0 : 1.471089482307434 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392214298248291
bounds at b_0 : 1.4669744968414307 , 1.392910361289978
bounds at b_0 : 1.4669744968414307 , 1.3943804502487183
bounds at b_0 : 1.4669744968414307 , 1.3943804502487183
bounds at b_0 : 1.4669744968414307 , 1.3943804502487183
bounds at b_0 : 1.4669744968414307 , 1.3943804502487183
bounds at b_0 : 1.4669744968414307 , 1.3943804502487183
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.399527907371521
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4669744968414307 , 1.3996846675872803
bounds at b_0 : 1.4656176567077637 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619860649108887 , 1.3996846675872803
bounds at b_0 : 1.4619367122650146 , 1.3996846675872803
bounds at b_0 : 1.4619367122650146 , 1.3996846675872803
bounds at b_0 : 1.4619367122650146 , 1.3996846675872803
bounds at b_0 : 1.4619367122650146 , 1.3996846675872803
bounds at b_0 : 1.4619367122650146 , 1.3996846675872803
bounds at b_0 : 1.4619367122650146 , 1.3996846675872803
bounds at b_0 : 1.4619367122650146 , 1.3996846675872803
bounds at b_0 : 1.4605134725570679 , 1.3996846675872803
bounds at b_0 : 1.459228277206421 , 1.3996846675872803
bounds at b_0 : 1.4519530534744263 , 1.3996846675872803
bounds at b_0 : 1.451769471168518 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.3996846675872803
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411006212234497
bounds at b_0 : 1.4491928815841675 , 1.411189317703247
bounds at b_0 : 1.4491928815841675 , 1.411189317703247
bounds at b_0 : 1.4491928815841675 , 1.411189317703247
bounds at b_0 : 1.4491928815841675 , 1.411189317703247
bounds at b_0 : 1.4491928815841675 , 1.411189317703247
bounds at b_0 : 1.4491928815841675 , 1.4111953973770142
bounds at b_0 : 1.4491928815841675 , 1.4113422632217407
bounds at b_0 : 1.4491928815841675 , 1.4113422632217407
bounds at b_0 : 1.4491928815841675 , 1.4115264415740967
bounds at b_0 : 1.4491928815841675 , 1.4115264415740967
bounds at b_0 : 1.4491928815841675 , 1.4115264415740967
bounds at b_0 : 1.4491928815841675 , 1.4115264415740967
bounds at b_0 : 1.4491928815841675 , 1.4115322828292847
bounds at b_0 : 1.4491928815841675 , 1.4118000268936157
bounds at b_0 : 1.4491928815841675 , 1.4118000268936157
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4124314785003662
bounds at b_0 : 1.4491928815841675 , 1.4125804901123047
bounds at b_0 : 1.4491928815841675 , 1.4125804901123047
bounds at b_0 : 1.4491928815841675 , 1.4125804901123047
bounds at b_0 : 1.4491928815841675 , 1.4125804901123047
bounds at b_0 : 1.4491928815841675 , 1.4125804901123047
bounds at b_0 : 1.4491928815841675 , 1.4125804901123047
bounds at b_0 : 1.4491928815841675 , 1.4125804901123047
bounds at b_0 : 1.4491928815841675 , 1.4126559495925903
bounds at b_0 : 1.4491928815841675 , 1.4126808643341064
bounds at b_0 : 1.4491928815841675 , 1.413248062133789
bounds at b_0 : 1.4491928815841675 , 1.413248062133789
bounds at b_0 : 1.4491928815841675 , 1.413248062133789
bounds at b_0 : 1.4491928815841675 , 1.413248062133789
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4491928815841675 , 1.4132481813430786
bounds at b_0 : 1.4472062587738037 , 1.4132481813430786
bounds at b_0 : 1.4472062587738037 , 1.4132481813430786
bounds at b_0 : 1.4472062587738037 , 1.4132481813430786
bounds at b_0 : 1.4472062587738037 , 1.4132481813430786
bounds at b_0 : 1.4472062587738037 , 1.4132481813430786
bounds at b_0 : 1.4472062587738037 , 1.4132481813430786
bounds at b_0 : 1.4472062587738037 , 1.4132481813430786
bounds at b_0 : 1.4472062587738037 , 1.4132481813430786
bounds at b_0 : 1.4472062587738037 , 1.4132481813430786
bounds at b_0 : 1.4467588663101196 , 1.4132481813430786
bounds at b_0 : 1.443843960762024 , 1.4132481813430786
bounds at b_0 : 1.443843960762024 , 1.4132481813430786
bounds at b_0 : 1.443843960762024 , 1.4132481813430786
bounds at b_0 : 1.443843960762024 , 1.4132481813430786
bounds at b_0 : 1.443843960762024 , 1.4132481813430786
bounds at b_0 : 1.443843960762024 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4132481813430786
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203927516937256
bounds at b_0 : 1.44382905960083 , 1.4203933477401733
bounds at b_0 : 1.44382905960083 , 1.4203933477401733
bounds at b_0 : 1.44382905960083 , 1.4203933477401733
bounds at b_0 : 1.44382905960083 , 1.4203933477401733
bounds at b_0 : 1.44382905960083 , 1.4203933477401733
bounds at b_0 : 1.44382905960083 , 1.4203933477401733
bounds at b_0 : 1.44382905960083 , 1.4203933477401733
bounds at b_0 : 1.44382905960083 , 1.4204096794128418
bounds at b_0 : 1.44382905960083 , 1.4204305410385132
bounds at b_0 : 1.44382905960083 , 1.4204305410385132
bounds at b_0 : 1.44382905960083 , 1.4209437370300293
bounds at b_0 : 1.44382905960083 , 1.4209437370300293
bounds at b_0 : 1.44382905960083 , 1.4209437370300293
bounds at b_0 : 1.44382905960083 , 1.4209437370300293
bounds at b_0 : 1.44382905960083 , 1.4209437370300293
bounds at b_0 : 1.44382905960083 , 1.4209696054458618
bounds at b_0 : 1.44382905960083 , 1.420978307723999
bounds at b_0 : 1.44382905960083 , 1.4210156202316284
bounds at b_0 : 1.44382905960083 , 1.4214282035827637
bounds at b_0 : 1.44382905960083 , 1.4214941263198853
bounds at b_0 : 1.44382905960083 , 1.4215171337127686
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4221493005752563
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4222742319107056
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.4226012229919434
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.422900676727295
bounds at b_0 : 1.44382905960083 , 1.4231253862380981
bounds at b_0 : 1.44382905960083 , 1.4231253862380981
bounds at b_0 : 1.44382905960083 , 1.4231253862380981
bounds at b_0 : 1.44382905960083 , 1.4231253862380981
bounds at b_0 : 1.44382905960083 , 1.4231253862380981
bounds at b_0 : 1.44382905960083 , 1.4231253862380981
bounds at b_0 : 1.44382905960083 , 1.4231253862380981
bounds at b_0 : 1.44382905960083 , 1.423129916191101
bounds at b_0 : 1.44382905960083 , 1.423129916191101
bounds at b_0 : 1.44382905960083 , 1.423129916191101
bounds at b_0 : 1.44382905960083 , 1.423129916191101
bounds at b_0 : 1.44382905960083 , 1.423129916191101
bounds at b_0 : 1.44382905960083 , 1.423129916191101
bounds at b_0 : 1.44382905960083 , 1.423129916191101
bounds at b_0 : 1.44382905960083 , 1.423129916191101
bounds at b_0 : 1.44382905960083 , 1.423129916191101
bounds at b_0 : 1.44382905960083 , 1.423129916191101
bounds at b_0 : 1.44382905960083 , 1.423129916191101
bounds at b_0 : 1.44382905960083 , 1.423129916191101
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4254796504974365
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.44382905960083 , 1.4255008697509766
bounds at b_0 : 1.4434939622879028 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.443264126777649 , 1.4255008697509766
bounds at b_0 : 1.4432601928710938 , 1.4255008697509766
bounds at b_0 : 1.4432569742202759 , 1.4255008697509766
bounds at b_0 : 1.4432488679885864 , 1.4255008697509766
bounds at b_0 : 1.4432487487792969 , 1.4255008697509766
bounds at b_0 : 1.443247675895691 , 1.4255008697509766
bounds at b_0 : 1.443247675895691 , 1.4255008697509766
bounds at b_0 : 1.443247675895691 , 1.4255008697509766
bounds at b_0 : 1.443247675895691 , 1.4255008697509766
bounds at b_0 : 1.443247675895691 , 1.4255008697509766
bounds at b_0 : 1.443247675895691 , 1.4255008697509766
bounds at b_0 : 1.443247675895691 , 1.4255008697509766
bounds at b_0 : 1.443247675895691 , 1.4255008697509766
bounds at b_0 : 1.443247675895691 , 1.4255008697509766
bounds at b_0 : 1.443247675895691 , 1.4255008697509766
bounds at b_0 : 1.443247675895691 , 1.4255008697509766
bounds at b_0 : 1.443247675895691 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432471990585327 , 1.4255008697509766
bounds at b_0 : 1.4432460069656372 , 1.4255008697509766
bounds at b_0 : 1.4432460069656372 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432451725006104 , 1.4255008697509766
bounds at b_0 : 1.4432450532913208 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4255008697509766
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.4271695613861084
bounds at b_0 : 1.4432449340820312 , 1.427384853363037
bounds at b_0 : 1.4432449340820312 , 1.427384853363037
bounds at b_0 : 1.4432449340820312 , 1.4274044036865234
bounds at b_0 : 1.4432449340820312 , 1.427558422088623
bounds at b_0 : 1.4432449340820312 , 1.4277441501617432
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.4277442693710327
bounds at b_0 : 1.4432449340820312 , 1.427842140197754
bounds at b_0 : 1.4432449340820312 , 1.4278563261032104
bounds at b_0 : 1.4432449340820312 , 1.4278563261032104
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.427868127822876
bounds at b_0 : 1.4432449340820312 , 1.4279032945632935
bounds at b_0 : 1.4432449340820312 , 1.4279032945632935
bounds at b_0 : 1.4432449340820312 , 1.4279032945632935
bounds at b_0 : 1.4432449340820312 , 1.4279032945632935
bounds at b_0 : 1.4432449340820312 , 1.4279032945632935
bounds at b_0 : 1.4432449340820312 , 1.4279032945632935
bounds at b_0 : 1.4432449340820312 , 1.4279065132141113
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279066324234009
bounds at b_0 : 1.4432449340820312 , 1.4279475212097168
bounds at b_0 : 1.4432449340820312 , 1.4279484748840332
bounds at b_0 : 1.4432449340820312 , 1.4279484748840332
bounds at b_0 : 1.4432449340820312 , 1.427980899810791
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.4432449340820312 , 1.4279817342758179
bounds at b_0 : 1.443227767944336 , 1.4279817342758179
bounds at b_0 : 1.443220615386963 , 1.4279817342758179
bounds at b_0 : 1.443220615386963 , 1.4279817342758179
bounds at b_0 : 1.443220615386963 , 1.4279817342758179
bounds at b_0 : 1.443220615386963 , 1.4279817342758179
bounds at b_0 : 1.4430071115493774 , 1.4279817342758179
bounds at b_0 : 1.442917823791504 , 1.4279817342758179
bounds at b_0 : 1.442917823791504 , 1.4279817342758179
bounds at b_0 : 1.442917823791504 , 1.4279817342758179
bounds at b_0 : 1.442917823791504 , 1.4279817342758179
bounds at b_0 : 1.442917823791504 , 1.4279817342758179
bounds at b_0 : 1.442917823791504 , 1.4279817342758179
bounds at b_0 : 1.442917823791504 , 1.4279817342758179
bounds at b_0 : 1.442917823791504 , 1.4279817342758179
bounds at b_0 : 1.442917823791504 , 1.4279817342758179
bounds at b_0 : 1.4428585767745972 , 1.4279817342758179
bounds at b_0 : 1.442788004875183 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427738189697266 , 1.4279817342758179
bounds at b_0 : 1.4427549839019775 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.4427512884140015 , 1.4279817342758179
bounds at b_0 : 1.442720651626587 , 1.4279817342758179
bounds at b_0 : 1.4427070617675781 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4427043199539185 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426665306091309 , 1.4279817342758179
bounds at b_0 : 1.4426329135894775 , 1.4279817342758179
bounds at b_0 : 1.4426262378692627 , 1.4279817342758179
bounds at b_0 : 1.4426262378692627 , 1.4279817342758179
bounds at b_0 : 1.4426262378692627 , 1.4279817342758179
bounds at b_0 : 1.4426262378692627 , 1.4279817342758179
bounds at b_0 : 1.4426262378692627 , 1.4279817342758179
bounds at b_0 : 1.4426262378692627 , 1.4279817342758179
bounds at b_0 : 1.4426262378692627 , 1.4279817342758179
bounds at b_0 : 1.4426262378692627 , 1.4279817342758179
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.428037166595459
bounds at b_0 : 1.4426262378692627 , 1.4280531406402588
bounds at b_0 : 1.4426262378692627 , 1.4285987615585327
bounds at b_0 : 1.4426262378692627 , 1.4286164045333862
bounds at b_0 : 1.4426262378692627 , 1.4286164045333862
bounds at b_0 : 1.4426262378692627 , 1.4286164045333862
bounds at b_0 : 1.4426262378692627 , 1.4286164045333862
bounds at b_0 : 1.4426262378692627 , 1.4286164045333862
bounds at b_0 : 1.4426262378692627 , 1.4286164045333862
bounds at b_0 : 1.4426262378692627 , 1.4286164045333862
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.429041862487793
bounds at b_0 : 1.4426262378692627 , 1.4290956258773804
bounds at b_0 : 1.4426262378692627 , 1.429171085357666
bounds at b_0 : 1.4426262378692627 , 1.429171085357666
bounds at b_0 : 1.4426262378692627 , 1.4291751384735107
bounds at b_0 : 1.4426262378692627 , 1.4291751384735107
bounds at b_0 : 1.4426262378692627 , 1.4291751384735107
bounds at b_0 : 1.4426262378692627 , 1.4292222261428833
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.4292268753051758
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.430001974105835
bounds at b_0 : 1.4426262378692627 , 1.4303876161575317
bounds at b_0 : 1.4426262378692627 , 1.4303876161575317
bounds at b_0 : 1.4426262378692627 , 1.4303876161575317
bounds at b_0 : 1.4426262378692627 , 1.4303876161575317
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.4426262378692627 , 1.4311684370040894
bounds at b_0 : 1.442586898803711 , 1.4311684370040894
bounds at b_0 : 1.4425523281097412 , 1.4311684370040894
bounds at b_0 : 1.4425508975982666 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.442549705505371 , 1.4311684370040894
bounds at b_0 : 1.4423483610153198 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.442177176475525 , 1.4311684370040894
bounds at b_0 : 1.4421756267547607 , 1.4311684370040894
bounds at b_0 : 1.4421405792236328 , 1.4311684370040894
bounds at b_0 : 1.4421241283416748 , 1.4311684370040894
bounds at b_0 : 1.442075490951538 , 1.4311684370040894
bounds at b_0 : 1.4420750141143799 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420744180679321 , 1.4311684370040894
bounds at b_0 : 1.4420727491378784 , 1.4311684370040894
bounds at b_0 : 1.4420607089996338 , 1.4311684370040894
bounds at b_0 : 1.4420580863952637 , 1.4311684370040894
bounds at b_0 : 1.442051887512207 , 1.4311684370040894
bounds at b_0 : 1.442051887512207 , 1.4311684370040894
bounds at b_0 : 1.442051887512207 , 1.4311684370040894
bounds at b_0 : 1.442051887512207 , 1.4311684370040894
bounds at b_0 : 1.442051887512207 , 1.4311684370040894
bounds at b_0 : 1.442051887512207 , 1.4311684370040894
bounds at b_0 : 1.442051887512207 , 1.4311684370040894
bounds at b_0 : 1.442051887512207 , 1.4311684370040894
bounds at b_0 : 1.442051887512207 , 1.4311684370040894
bounds at b_0 : 1.442051887512207 , 1.4311684370040894
bounds at b_0 : 1.442051887512207 , 1.4311684370040894
bounds at b_0 : 1.442051887512207 , 1.4311684370040894
bounds at b_0 : 1.442051887512207 , 1.4311684370040894
bounds at b_0 : 1.442051887512207 , 1.4311684370040894
bounds at b_0 : 1.4420514106750488 , 1.4311684370040894
bounds at b_0 : 1.4420509338378906 , 1.4311684370040894
bounds at b_0 : 1.442044973373413 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894
bounds at b_0 : 1.442039966583252 , 1.4311684370040894

==> logs2/recycling/recyclingH5.txt <==
bounds at b_0 : 10.0 , -7.76
bounds at b_0 : 10.0 , -7.76
bounds at b_0 : 10.0 , -4.208
bounds at b_0 : 8.244999885559082 , -2.4110000133514404
bounds at b_0 : 6.149799823760986 , -2.1427066326141357
bounds at b_0 : 6.149799823760986 , -2.1427066326141357
bounds at b_0 : 6.149799823760986 , -2.1427066326141357
bounds at b_0 : 6.149799823760986 , -2.1427066326141357
bounds at b_0 : 5.920000076293945 , -2.1427066326141357
bounds at b_0 : 5.920000076293945 , -2.1427066326141357
bounds at b_0 : 5.920000076293945 , -2.1427066326141357
bounds at b_0 : 5.920000076293945 , -2.1427066326141357
bounds at b_0 : 5.657048225402832 , -1.9985487461090088
bounds at b_0 : 5.657048225402832 , -1.9985487461090088
bounds at b_0 : 5.657048225402832 , -1.9985487461090088
bounds at b_0 : 5.657048225402832 , -1.9985487461090088
bounds at b_0 : 5.002326011657715 , -1.7127188444137573
bounds at b_0 : 5.002326011657715 , -1.7127188444137573
bounds at b_0 : 5.002326011657715 , -1.7127188444137573
bounds at b_0 : 5.002326011657715 , -1.7127188444137573
bounds at b_0 : 4.7963337898254395 , -1.4508056640625
bounds at b_0 : 4.7963337898254395 , -1.4508056640625
bounds at b_0 : 4.7963337898254395 , -1.4508056640625
bounds at b_0 : 4.7963337898254395 , -1.4508056640625
bounds at b_0 : 4.7963337898254395 , -1.17281973361969
bounds at b_0 : 4.7963337898254395 , -1.17281973361969
bounds at b_0 : 4.7963337898254395 , -1.17281973361969
bounds at b_0 : 4.7963337898254395 , -1.17281973361969
bounds at b_0 : 4.7963337898254395 , -1.07601797580719
bounds at b_0 : 4.7963337898254395 , -0.9228068590164185
bounds at b_0 : 4.7963337898254395 , -0.9228068590164185
bounds at b_0 : 4.7963337898254395 , -0.9228068590164185
bounds at b_0 : 4.7963337898254395 , -0.9228068590164185
bounds at b_0 : 3.7580695152282715 , -0.8752598762512207
bounds at b_0 : 3.7580695152282715 , -0.8752598762512207
bounds at b_0 : 3.7580695152282715 , -0.8752598762512207
bounds at b_0 : 3.7580695152282715 , -0.8752598762512207
bounds at b_0 : 3.7580695152282715 , -0.8752598762512207
bounds at b_0 : 3.7580695152282715 , -0.8752598762512207
bounds at b_0 : 3.7580695152282715 , -0.6706585884094238
bounds at b_0 : 3.7580695152282715 , -0.5097311735153198
bounds at b_0 : 3.7580695152282715 , -0.5097311735153198
bounds at b_0 : 3.7580695152282715 , -0.5097311735153198
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.3511159420013428
bounds at b_0 : 3.7580695152282715 , -0.2755192816257477
bounds at b_0 : 3.7580695152282715 , -0.2755192816257477
bounds at b_0 : 3.7580695152282715 , -0.2755192816257477
bounds at b_0 : 3.7580695152282715 , -0.2755192816257477
bounds at b_0 : 3.7580695152282715 , -0.2755192816257477
bounds at b_0 : 3.7580695152282715 , -0.2755192816257477
bounds at b_0 : 3.7580695152282715 , -0.2755192816257477
bounds at b_0 : 3.7580695152282715 , -0.2755192816257477
bounds at b_0 : 3.7580695152282715 , -0.2755192816257477
bounds at b_0 : 3.7580695152282715 , -0.2755192816257477
bounds at b_0 : 3.6950137615203857 , -0.2755192816257477
bounds at b_0 : 3.6950137615203857 , -0.2755192816257477
bounds at b_0 : 3.6950137615203857 , -0.2755192816257477
bounds at b_0 : 3.6950137615203857 , -0.2755192816257477
bounds at b_0 : 3.574479818344116 , -0.2755192816257477
bounds at b_0 : 3.574479818344116 , -0.2755192816257477
bounds at b_0 : 3.574479818344116 , -0.2755192816257477
bounds at b_0 : 3.574479818344116 , -0.2755192816257477
bounds at b_0 : 3.5635600090026855 , -0.2755192816257477
bounds at b_0 : 3.542405128479004 , -0.2755192816257477
bounds at b_0 : 3.542405128479004 , -0.2755192816257477
bounds at b_0 : 3.542405128479004 , -0.2755192816257477
bounds at b_0 : 3.542405128479004 , -0.2755192816257477
bounds at b_0 : 3.542405128479004 , -0.2755192816257477
bounds at b_0 : 3.517397403717041 , -0.2755192816257477
bounds at b_0 : 3.5071046352386475 , -0.2755192816257477
bounds at b_0 : 3.5071046352386475 , -0.2755192816257477
bounds at b_0 : 3.5071046352386475 , -0.2755192816257477
bounds at b_0 : 3.5071046352386475 , -0.2755192816257477
bounds at b_0 : 3.5071046352386475 , -0.2755192816257477
bounds at b_0 : 3.4340627193450928 , -0.2755192816257477
bounds at b_0 : 3.3945343494415283 , -0.2755192816257477
bounds at b_0 : 3.3945343494415283 , -0.2755192816257477
bounds at b_0 : 3.3945343494415283 , -0.2755192816257477
bounds at b_0 : 3.3945343494415283 , -0.2755192816257477
bounds at b_0 : 3.3945343494415283 , -0.2755192816257477
bounds at b_0 : 3.3945343494415283 , -0.2755192816257477
bounds at b_0 : 3.3945343494415283 , -0.2755192816257477
bounds at b_0 : 3.3945343494415283 , -0.2755192816257477
bounds at b_0 : 3.3375957012176514 , -0.2755192816257477
bounds at b_0 : 3.296842098236084 , -0.2755192816257477
bounds at b_0 : 3.296842098236084 , -0.2755192816257477
bounds at b_0 : 3.296842098236084 , -0.2755192816257477
bounds at b_0 : 3.296842098236084 , -0.2755192816257477
bounds at b_0 : 3.296842098236084 , -0.2755192816257477
bounds at b_0 : 3.296842098236084 , -0.2755192816257477
bounds at b_0 : 3.296842098236084 , -0.2755192816257477
bounds at b_0 : 3.296842098236084 , -0.2755192816257477
bounds at b_0 : 3.296842098236084 , -0.2755192816257477
bounds at b_0 : 3.296842098236084 , -0.2755192816257477
bounds at b_0 : 3.296842098236084 , -0.2755192816257477
bounds at b_0 : 3.296842098236084 , -0.18465782701969147
bounds at b_0 : 3.296842098236084 , -0.18465782701969147
bounds at b_0 : 3.296842098236084 , -0.18465782701969147
bounds at b_0 : 3.296842098236084 , -0.1448553502559662
bounds at b_0 : 3.296842098236084 , -0.1448553502559662
bounds at b_0 : 3.296842098236084 , -0.1448553502559662
bounds at b_0 : 3.296842098236084 , -0.1448553502559662
bounds at b_0 : 3.296842098236084 , -0.1448553502559662
bounds at b_0 : 3.296842098236084 , -0.1448553502559662
bounds at b_0 : 3.296842098236084 , -0.1448553502559662
bounds at b_0 : 3.296842098236084 , -0.1448553502559662
bounds at b_0 : 3.296842098236084 , -0.14319075644016266
bounds at b_0 : 3.296842098236084 , -0.14319075644016266
bounds at b_0 : 3.296842098236084 , -0.14319075644016266
bounds at b_0 : 3.296842098236084 , 0.06954208016395569
bounds at b_0 : 3.296842098236084 , 0.06954208016395569
bounds at b_0 : 3.296842098236084 , 0.06954208016395569
bounds at b_0 : 3.296842098236084 , 0.08549004793167114
bounds at b_0 : 3.296842098236084 , 0.08549004793167114
bounds at b_0 : 3.296842098236084 , 0.08549004793167114
bounds at b_0 : 3.296842098236084 , 0.09925365447998047
bounds at b_0 : 3.296842098236084 , 0.09925372153520584
bounds at b_0 : 3.296842098236084 , 0.09925372153520584
bounds at b_0 : 3.296842098236084 , 0.09925372153520584
bounds at b_0 : 3.296842098236084 , 0.09925372153520584
bounds at b_0 : 3.296842098236084 , 0.09925372153520584
bounds at b_0 : 3.296842098236084 , 0.09925372153520584
bounds at b_0 : 3.296842098236084 , 0.09925372153520584
bounds at b_0 : 3.296842098236084 , 0.09925372153520584
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.296842098236084 , 0.2574324905872345
bounds at b_0 : 3.263864517211914 , 0.2574324905872345
bounds at b_0 : 3.0917603969573975 , 0.2574324905872345
bounds at b_0 : 3.0917603969573975 , 0.2574324905872345
bounds at b_0 : 3.0917603969573975 , 0.2574324905872345
bounds at b_0 : 3.0917603969573975 , 0.2574324905872345
bounds at b_0 : 3.0917603969573975 , 0.2574324905872345
bounds at b_0 : 3.0917603969573975 , 0.2574324905872345
bounds at b_0 : 3.0917603969573975 , 0.2574324905872345
bounds at b_0 : 3.088648557662964 , 0.2574324905872345
bounds at b_0 : 3.0811820030212402 , 0.2574324905872345
bounds at b_0 : 3.079497814178467 , 0.2574324905872345
bounds at b_0 : 3.0786478519439697 , 0.2574324905872345
bounds at b_0 : 3.0535190105438232 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.2574324905872345
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.25984376668930054
bounds at b_0 : 3.038398265838623 , 0.29716187715530396
bounds at b_0 : 3.038398265838623 , 0.29716187715530396
bounds at b_0 : 3.038398265838623 , 0.29716187715530396
bounds at b_0 : 3.038398265838623 , 0.29716187715530396
bounds at b_0 : 3.038398265838623 , 0.29716187715530396
bounds at b_0 : 3.038398265838623 , 0.29716187715530396
bounds at b_0 : 3.038398265838623 , 0.29716187715530396
bounds at b_0 : 3.038398265838623 , 0.29716187715530396
bounds at b_0 : 3.038398265838623 , 0.29716187715530396
bounds at b_0 : 3.038398265838623 , 0.29845720529556274
bounds at b_0 : 3.038398265838623 , 0.29845720529556274
bounds at b_0 : 3.038398265838623 , 0.29845720529556274
bounds at b_0 : 3.038398265838623 , 0.29845720529556274
bounds at b_0 : 3.038398265838623 , 0.29845720529556274
bounds at b_0 : 3.038398265838623 , 0.29845720529556274
bounds at b_0 : 3.038398265838623 , 0.29845720529556274
bounds at b_0 : 3.038398265838623 , 0.3022639751434326
bounds at b_0 : 3.038398265838623 , 0.3022639751434326
bounds at b_0 : 3.038398265838623 , 0.3022639751434326
bounds at b_0 : 3.038398265838623 , 0.3022639751434326
bounds at b_0 : 3.038398265838623 , 0.3022639751434326
bounds at b_0 : 3.038398265838623 , 0.3022639751434326
bounds at b_0 : 3.038398265838623 , 0.3022639751434326
bounds at b_0 : 3.038398265838623 , 0.3022639751434326
bounds at b_0 : 3.038398265838623 , 0.3022639751434326
bounds at b_0 : 3.0112106800079346 , 0.3022639751434326
bounds at b_0 : 2.9797000885009766 , 0.3022639751434326
bounds at b_0 : 2.973446846008301 , 0.3022639751434326
bounds at b_0 : 2.874821186065674 , 0.3022639751434326
bounds at b_0 : 2.8285861015319824 , 0.3022639751434326
bounds at b_0 : 2.7197139263153076 , 0.3022639751434326
bounds at b_0 : 2.7197139263153076 , 0.3022639751434326
bounds at b_0 : 2.7197139263153076 , 0.3022639751434326
bounds at b_0 : 2.7197139263153076 , 0.3022639751434326
bounds at b_0 : 2.7197139263153076 , 0.3022639751434326
bounds at b_0 : 2.6813180446624756 , 0.3022639751434326
bounds at b_0 : 2.6793129444122314 , 0.3022639751434326
bounds at b_0 : 2.675013542175293 , 0.3022639751434326
bounds at b_0 : 2.675013542175293 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.675013303756714 , 0.3022639751434326
bounds at b_0 : 2.674309492111206 , 0.3022639751434326
bounds at b_0 : 2.674309492111206 , 0.3022639751434326
bounds at b_0 : 2.674309492111206 , 0.3022639751434326
bounds at b_0 : 2.674309492111206 , 0.3022639751434326
bounds at b_0 : 2.674309492111206 , 0.3022639751434326
bounds at b_0 : 2.674309492111206 , 0.3022639751434326
bounds at b_0 : 2.674309492111206 , 0.3022639751434326
bounds at b_0 : 2.674309492111206 , 0.3022639751434326
bounds at b_0 : 2.674309492111206 , 0.3022639751434326
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.3023526668548584
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36743658781051636
bounds at b_0 : 2.6717936992645264 , 0.36784952878952026
bounds at b_0 : 2.6717936992645264 , 0.36784952878952026
bounds at b_0 : 2.6717936992645264 , 0.36784952878952026
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3726394474506378
bounds at b_0 : 2.6717936992645264 , 0.3732726573944092
bounds at b_0 : 2.6717936992645264 , 0.3732726573944092
bounds at b_0 : 2.6717936992645264 , 0.3732726573944092
bounds at b_0 : 2.6717936992645264 , 0.3732726573944092
bounds at b_0 : 2.6717936992645264 , 0.3732726573944092
bounds at b_0 : 2.6717936992645264 , 0.3732726573944092
bounds at b_0 : 2.6717936992645264 , 0.3732726573944092
bounds at b_0 : 2.6717936992645264 , 0.3732726573944092
bounds at b_0 : 2.6717936992645264 , 0.3732726573944092
bounds at b_0 : 2.6717936992645264 , 0.3732726573944092
bounds at b_0 : 2.6717936992645264 , 0.3732726573944092
bounds at b_0 : 2.6717936992645264 , 0.3732726573944092
bounds at b_0 : 2.6717936992645264 , 0.3732726573944092
bounds at b_0 : 2.6717936992645264 , 0.3732726573944092
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.4590635299682617
bounds at b_0 : 2.6717936992645264 , 0.45925912261009216
bounds at b_0 : 2.6717936992645264 , 0.45925912261009216
bounds at b_0 : 2.6717936992645264 , 0.45925912261009216
bounds at b_0 : 2.6717936992645264 , 0.45925912261009216
bounds at b_0 : 2.6717936992645264 , 0.45925912261009216
bounds at b_0 : 2.6717936992645264 , 0.46096643805503845
bounds at b_0 : 2.6717936992645264 , 0.46096643805503845
bounds at b_0 : 2.6717936992645264 , 0.46096643805503845
bounds at b_0 : 2.6717936992645264 , 0.46096643805503845
bounds at b_0 : 2.6717936992645264 , 0.46096643805503845
bounds at b_0 : 2.6717936992645264 , 0.46102261543273926
bounds at b_0 : 2.6717936992645264 , 0.46102261543273926
bounds at b_0 : 2.6717936992645264 , 0.46102261543273926
bounds at b_0 : 2.6717936992645264 , 0.46102261543273926
bounds at b_0 : 2.6717936992645264 , 0.46102261543273926
bounds at b_0 : 2.6717936992645264 , 0.46102261543273926
bounds at b_0 : 2.6717936992645264 , 0.46102261543273926
bounds at b_0 : 2.6717936992645264 , 0.48013487458229065
bounds at b_0 : 2.6717936992645264 , 0.48013487458229065
bounds at b_0 : 2.6717936992645264 , 0.48013487458229065
bounds at b_0 : 2.6717936992645264 , 0.48013487458229065
bounds at b_0 : 2.6717936992645264 , 0.48013487458229065
bounds at b_0 : 2.6717936992645264 , 0.48013487458229065
bounds at b_0 : 2.6717936992645264 , 0.48098814487457275
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5052780508995056
bounds at b_0 : 2.6717936992645264 , 0.5064442157745361
bounds at b_0 : 2.6717936992645264 , 0.5064442157745361
bounds at b_0 : 2.6717936992645264 , 0.5064442157745361
bounds at b_0 : 2.6717936992645264 , 0.5064442157745361
bounds at b_0 : 2.6717936992645264 , 0.5064442157745361
bounds at b_0 : 2.6717936992645264 , 0.5064442157745361
bounds at b_0 : 2.6717936992645264 , 0.5064442157745361
bounds at b_0 : 2.6717936992645264 , 0.5064442157745361
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5088921189308167
bounds at b_0 : 2.6717936992645264 , 0.5090795755386353
bounds at b_0 : 2.6717936992645264 , 0.5090795755386353
bounds at b_0 : 2.6717936992645264 , 0.5090795755386353
bounds at b_0 : 2.6717936992645264 , 0.5090795755386353
bounds at b_0 : 2.6717936992645264 , 0.5090795755386353
bounds at b_0 : 2.6717936992645264 , 0.5090795755386353
bounds at b_0 : 2.6717936992645264 , 0.5090795755386353
bounds at b_0 : 2.6717936992645264 , 0.5090795755386353
bounds at b_0 : 2.6717936992645264 , 0.5090795755386353
bounds at b_0 : 2.6717936992645264 , 0.5090795755386353
bounds at b_0 : 2.6717936992645264 , 0.5090795755386353
bounds at b_0 : 2.6717936992645264 , 0.5090795755386353
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5119436979293823
bounds at b_0 : 2.6717936992645264 , 0.5124590992927551
bounds at b_0 : 2.6717936992645264 , 0.5124590992927551
bounds at b_0 : 2.6717936992645264 , 0.5124590992927551
bounds at b_0 : 2.6717936992645264 , 0.5124590992927551
bounds at b_0 : 2.6717936992645264 , 0.5124590992927551
bounds at b_0 : 2.6717936992645264 , 0.5124590992927551
bounds at b_0 : 2.6717936992645264 , 0.5124590992927551
bounds at b_0 : 2.6717936992645264 , 0.5124590992927551
bounds at b_0 : 2.6717936992645264 , 0.5124590992927551
bounds at b_0 : 2.6717936992645264 , 0.5124590992927551
bounds at b_0 : 2.6717936992645264 , 0.5124590992927551
bounds at b_0 : 2.6717936992645264 , 0.5219509601593018
bounds at b_0 : 2.6717936992645264 , 0.5219509601593018
bounds at b_0 : 2.6717936992645264 , 0.5219509601593018
bounds at b_0 : 2.6717936992645264 , 0.5219509601593018
bounds at b_0 : 2.6717936992645264 , 0.5219509601593018
bounds at b_0 : 2.6717936992645264 , 0.5219509601593018
bounds at b_0 : 2.6717936992645264 , 0.5219509601593018
bounds at b_0 : 2.6717936992645264 , 0.5219509601593018
bounds at b_0 : 2.6717936992645264 , 0.5219509601593018
bounds at b_0 : 2.6717936992645264 , 0.5219509601593018
bounds at b_0 : 2.6717936992645264 , 0.5219509601593018
bounds at b_0 : 2.6717936992645264 , 0.5219509601593018
bounds at b_0 : 2.6717936992645264 , 0.5219509601593018
bounds at b_0 : 2.6717936992645264 , 0.5219509601593018
bounds at b_0 : 2.5867457389831543 , 0.5219509601593018
bounds at b_0 : 2.5867457389831543 , 0.5219509601593018
bounds at b_0 : 2.5867457389831543 , 0.5219509601593018
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5529661178588867
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5531669855117798
bounds at b_0 : 2.5867457389831543 , 0.5572938919067383
bounds at b_0 : 2.5867457389831543 , 0.5572938919067383
bounds at b_0 : 2.5867457389831543 , 0.5768700838088989
bounds at b_0 : 2.5867457389831543 , 0.5796933174133301
bounds at b_0 : 2.5867457389831543 , 0.5796933174133301
bounds at b_0 : 2.5867457389831543 , 0.5796933174133301
bounds at b_0 : 2.5867457389831543 , 0.5796933174133301
bounds at b_0 : 2.5867457389831543 , 0.5796933174133301
bounds at b_0 : 2.5867457389831543 , 0.5796933174133301
bounds at b_0 : 2.5867457389831543 , 0.6833104491233826
bounds at b_0 : 2.5867457389831543 , 0.6833104491233826
bounds at b_0 : 2.5867457389831543 , 0.6833104491233826
bounds at b_0 : 2.5867457389831543 , 0.683343231678009
bounds at b_0 : 2.5867457389831543 , 0.6855201125144958
bounds at b_0 : 2.5867457389831543 , 0.6855201721191406
bounds at b_0 : 2.5867457389831543 , 0.6855282187461853
bounds at b_0 : 2.5867457389831543 , 0.6855282187461853
bounds at b_0 : 2.5867457389831543 , 0.6855282187461853
bounds at b_0 : 2.5867457389831543 , 0.6855282187461853
bounds at b_0 : 2.5867457389831543 , 0.6855771541595459
bounds at b_0 : 2.5867457389831543 , 0.6893126368522644
bounds at b_0 : 2.5867457389831543 , 0.6894528269767761
bounds at b_0 : 2.5867457389831543 , 0.6935015916824341
bounds at b_0 : 2.5867457389831543 , 0.6935341358184814
bounds at b_0 : 2.5867457389831543 , 0.6944814324378967
bounds at b_0 : 2.5867457389831543 , 0.6944814324378967
bounds at b_0 : 2.5867457389831543 , 0.6944814324378967
bounds at b_0 : 2.5867457389831543 , 0.6944814324378967
bounds at b_0 : 2.5867457389831543 , 0.6977381110191345
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5867457389831543 , 0.8006843328475952
bounds at b_0 : 2.5649561882019043 , 0.8006843328475952
bounds at b_0 : 2.5649561882019043 , 0.8006843328475952
bounds at b_0 : 2.5571630001068115 , 0.8006843328475952
bounds at b_0 : 2.5565145015716553 , 0.8006843328475952
bounds at b_0 : 2.535957098007202 , 0.8006843328475952
bounds at b_0 : 2.535957098007202 , 0.8006843328475952
bounds at b_0 : 2.535957098007202 , 0.8006843328475952
bounds at b_0 : 2.535957098007202 , 0.8006843328475952
bounds at b_0 : 2.535957098007202 , 0.8006843328475952
bounds at b_0 : 2.535957098007202 , 0.8006843328475952
bounds at b_0 : 2.535957098007202 , 0.8006843328475952
bounds at b_0 : 2.535957098007202 , 0.8006843328475952
bounds at b_0 : 2.535957098007202 , 0.8006843328475952
bounds at b_0 : 2.535705327987671 , 0.8006843328475952
bounds at b_0 : 2.535705327987671 , 0.8006843328475952
bounds at b_0 : 2.535705327987671 , 0.8006843328475952
bounds at b_0 : 2.5338528156280518 , 0.8006843328475952
bounds at b_0 : 2.5184545516967773 , 0.8006843328475952
bounds at b_0 : 2.5183804035186768 , 0.8006843328475952
bounds at b_0 : 2.480670928955078 , 0.8006843328475952
bounds at b_0 : 2.480670928955078 , 0.8006843328475952
bounds at b_0 : 2.480670928955078 , 0.8006843328475952
bounds at b_0 : 2.480670928955078 , 0.8006843328475952
bounds at b_0 : 2.480670928955078 , 0.8006843328475952
bounds at b_0 : 2.480670928955078 , 0.8006843328475952
bounds at b_0 : 2.480670928955078 , 0.8006843328475952
bounds at b_0 : 2.480670928955078 , 0.8006843328475952
bounds at b_0 : 2.480670928955078 , 0.8006843328475952
bounds at b_0 : 2.480670928955078 , 0.8006843328475952
bounds at b_0 : 2.4806160926818848 , 0.8006843328475952
bounds at b_0 : 2.4806160926818848 , 0.8006843328475952
bounds at b_0 : 2.4806160926818848 , 0.8006843328475952
bounds at b_0 : 2.4806160926818848 , 0.8006843328475952
bounds at b_0 : 2.4806160926818848 , 0.8006843328475952
bounds at b_0 : 2.4806160926818848 , 0.8006843328475952
bounds at b_0 : 2.4806160926818848 , 0.8006843328475952
bounds at b_0 : 2.4806160926818848 , 0.8006843328475952
bounds at b_0 : 2.4803056716918945 , 0.8006843328475952
bounds at b_0 : 2.4803056716918945 , 0.8006843328475952
bounds at b_0 : 2.4803056716918945 , 0.8006843328475952
bounds at b_0 : 2.4800100326538086 , 0.8006843328475952
bounds at b_0 : 2.4800100326538086 , 0.8006843328475952
bounds at b_0 : 2.4800100326538086 , 0.8006843328475952
bounds at b_0 : 2.4800100326538086 , 0.8006843328475952
bounds at b_0 : 2.4800100326538086 , 0.8006843328475952
bounds at b_0 : 2.4800100326538086 , 0.8006843328475952
bounds at b_0 : 2.4800100326538086 , 0.8006843328475952
bounds at b_0 : 2.4800100326538086 , 0.8006843328475952
bounds at b_0 : 2.478302478790283 , 0.8006843328475952
bounds at b_0 : 2.478302478790283 , 0.8006843328475952
bounds at b_0 : 2.478302478790283 , 0.8006843328475952
bounds at b_0 : 2.478302478790283 , 0.8006843328475952
bounds at b_0 : 2.478302478790283 , 0.8006843328475952
bounds at b_0 : 2.478302478790283 , 0.8006843328475952
bounds at b_0 : 2.478302478790283 , 0.8006843328475952
bounds at b_0 : 2.478302478790283 , 0.8006843328475952
bounds at b_0 : 2.478302478790283 , 0.8006843328475952
bounds at b_0 : 2.478302478790283 , 0.8006843328475952
bounds at b_0 : 2.478302478790283 , 0.8006843328475952
bounds at b_0 : 2.478302478790283 , 0.8006843328475952
bounds at b_0 : 2.478302478790283 , 0.8006843328475952
bounds at b_0 : 2.478302478790283 , 0.8006843328475952
bounds at b_0 : 2.477938175201416 , 0.8006843328475952
bounds at b_0 : 2.477938175201416 , 0.8006843328475952
bounds at b_0 : 2.477938175201416 , 0.8006843328475952
bounds at b_0 : 2.4768521785736084 , 0.8006843328475952
bounds at b_0 : 2.4768521785736084 , 0.8006843328475952
bounds at b_0 : 2.4768521785736084 , 0.8006843328475952
bounds at b_0 : 2.4768521785736084 , 0.8006843328475952
bounds at b_0 : 2.4768521785736084 , 0.8006843328475952
bounds at b_0 : 2.4768521785736084 , 0.8006843328475952
bounds at b_0 : 2.4768521785736084 , 0.8006843328475952
bounds at b_0 : 2.4768521785736084 , 0.8006843328475952
bounds at b_0 : 2.470181465148926 , 0.8006843328475952
bounds at b_0 : 2.470181465148926 , 0.8006843328475952
bounds at b_0 : 2.470181465148926 , 0.8006843328475952
bounds at b_0 : 2.470181465148926 , 0.8006843328475952
bounds at b_0 : 2.470181465148926 , 0.8006843328475952
bounds at b_0 : 2.470181465148926 , 0.8006843328475952
bounds at b_0 : 2.470181465148926 , 0.8006843328475952
bounds at b_0 : 2.470181465148926 , 0.8006843328475952
bounds at b_0 : 2.4700326919555664 , 0.8006843328475952
bounds at b_0 : 2.4700326919555664 , 0.8006843328475952
bounds at b_0 : 2.4700233936309814 , 0.8006843328475952
bounds at b_0 : 2.4700233936309814 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469773054122925 , 0.8006843328475952
bounds at b_0 : 2.469672918319702 , 0.8006843328475952
bounds at b_0 : 2.469672918319702 , 0.8006843328475952
bounds at b_0 : 2.469531536102295 , 0.8006843328475952
bounds at b_0 : 2.469432830810547 , 0.8006843328475952
bounds at b_0 : 2.469432830810547 , 0.8006843328475952
bounds at b_0 : 2.469432830810547 , 0.8006843328475952
bounds at b_0 : 2.4692373275756836 , 0.8006843328475952
bounds at b_0 : 2.4692373275756836 , 0.8006843328475952
bounds at b_0 : 2.4692373275756836 , 0.8006843328475952
bounds at b_0 : 2.4692373275756836 , 0.8006843328475952
bounds at b_0 : 2.4692373275756836 , 0.803563117980957
bounds at b_0 : 2.4692373275756836 , 0.8103834986686707
bounds at b_0 : 2.4692373275756836 , 0.8103834986686707
bounds at b_0 : 2.4692373275756836 , 0.8111308813095093
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8267724514007568
bounds at b_0 : 2.4692373275756836 , 0.8272330164909363
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8313090801239014
bounds at b_0 : 2.4692373275756836 , 0.8315899968147278
bounds at b_0 : 2.4692373275756836 , 0.8320443034172058
bounds at b_0 : 2.4692373275756836 , 0.8320648670196533
bounds at b_0 : 2.4692373275756836 , 0.8321804404258728
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8461266756057739
bounds at b_0 : 2.4692373275756836 , 0.8485255241394043
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.4692373275756836 , 0.9022499918937683
bounds at b_0 : 2.393608808517456 , 0.9022499918937683
bounds at b_0 : 2.393608808517456 , 0.9022499918937683
bounds at b_0 : 2.393608808517456 , 0.9022499918937683
bounds at b_0 : 2.393608808517456 , 0.9022499918937683
bounds at b_0 : 2.393608808517456 , 0.9022499918937683
bounds at b_0 : 2.393608808517456 , 0.9022499918937683
bounds at b_0 : 2.393608808517456 , 0.9022499918937683
bounds at b_0 : 2.393608808517456 , 0.9022499918937683
bounds at b_0 : 2.3880510330200195 , 0.9022499918937683
bounds at b_0 : 2.3880510330200195 , 0.9022499918937683
bounds at b_0 : 2.3880510330200195 , 0.9022499918937683
bounds at b_0 : 2.3880510330200195 , 0.9022499918937683
bounds at b_0 : 2.3879432678222656 , 0.9022499918937683
bounds at b_0 : 2.3874847888946533 , 0.9022499918937683
bounds at b_0 : 2.3873775005340576 , 0.9022499918937683
bounds at b_0 : 2.3852427005767822 , 0.9022499918937683
bounds at b_0 : 2.3852427005767822 , 0.9022499918937683
bounds at b_0 : 2.371739625930786 , 0.9022499918937683
bounds at b_0 : 2.3580431938171387 , 0.9022499918937683
bounds at b_0 : 2.3567087650299072 , 0.9022499918937683
bounds at b_0 : 2.3445379734039307 , 0.9022499918937683
bounds at b_0 : 2.3293402194976807 , 0.9022499918937683
bounds at b_0 : 2.2802112102508545 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2802109718322754 , 0.9022499918937683
bounds at b_0 : 2.2747809886932373 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.2691681385040283 , 0.9022499918937683
bounds at b_0 : 2.267930746078491 , 0.9022499918937683
bounds at b_0 : 2.266655445098877 , 0.9022499918937683
bounds at b_0 : 2.266655445098877 , 0.9022499918937683
bounds at b_0 : 2.266655445098877 , 0.9022499918937683
bounds at b_0 : 2.266655445098877 , 0.90418940782547
bounds at b_0 : 2.266655445098877 , 0.90418940782547
bounds at b_0 : 2.266655445098877 , 0.90418940782547
bounds at b_0 : 2.266655445098877 , 0.90418940782547
bounds at b_0 : 2.266655445098877 , 0.90418940782547
bounds at b_0 : 2.266655445098877 , 0.90418940782547
bounds at b_0 : 2.266655445098877 , 0.90418940782547
bounds at b_0 : 2.266655445098877 , 0.90418940782547
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.9063282012939453
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.911111056804657
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9418236017227173
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9420934915542603
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.9521145224571228
bounds at b_0 : 2.266655445098877 , 0.955672025680542
bounds at b_0 : 2.266655445098877 , 0.955672025680542
bounds at b_0 : 2.266655445098877 , 0.955672025680542
bounds at b_0 : 2.266655445098877 , 0.955672025680542
bounds at b_0 : 2.266655445098877 , 0.955672025680542
bounds at b_0 : 2.266655445098877 , 0.955672025680542
bounds at b_0 : 2.266655445098877 , 0.955672025680542
bounds at b_0 : 2.266655445098877 , 0.955672025680542
bounds at b_0 : 2.266655445098877 , 0.955672025680542
bounds at b_0 : 2.266655445098877 , 0.955672025680542
bounds at b_0 : 2.266655445098877 , 0.955672025680542
bounds at b_0 : 2.266655445098877 , 0.955672025680542
bounds at b_0 : 2.266655445098877 , 0.955672025680542
bounds at b_0 : 2.266655445098877 , 0.955672025680542
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.9608566761016846
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.960879385471344
bounds at b_0 : 2.266655445098877 , 0.9772943258285522
bounds at b_0 : 2.266655445098877 , 0.9992012977600098
bounds at b_0 : 2.266655445098877 , 0.9992012977600098
bounds at b_0 : 2.266655445098877 , 0.9992012977600098
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0031673908233643
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0045952796936035
bounds at b_0 : 2.266655445098877 , 1.0344891548156738
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.266655445098877 , 1.0366005897521973
bounds at b_0 : 2.2644996643066406 , 1.0366005897521973
bounds at b_0 : 2.254586935043335 , 1.0366005897521973
bounds at b_0 : 2.2536628246307373 , 1.0366005897521973
bounds at b_0 : 2.250795364379883 , 1.0366005897521973
bounds at b_0 : 2.2506978511810303 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2503952980041504 , 1.0366005897521973
bounds at b_0 : 2.2463245391845703 , 1.0366005897521973
bounds at b_0 : 2.244750738143921 , 1.0366005897521973
bounds at b_0 : 2.2341086864471436 , 1.0366005897521973
bounds at b_0 : 2.2341086864471436 , 1.0366005897521973
bounds at b_0 : 2.2311947345733643 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2116856575012207 , 1.0366005897521973
bounds at b_0 : 2.2107441425323486 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.200218915939331 , 1.0366005897521973
bounds at b_0 : 2.19362211227417 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.1490859985351562 , 1.0366005897521973
bounds at b_0 : 2.149049997329712 , 1.0366005897521973
bounds at b_0 : 2.148444414138794 , 1.0366005897521973
bounds at b_0 : 2.1481969356536865 , 1.0366005897521973
bounds at b_0 : 2.147615909576416 , 1.0366005897521973
bounds at b_0 : 2.147615909576416 , 1.0366005897521973
bounds at b_0 : 2.147594690322876 , 1.0366005897521973
bounds at b_0 : 2.1472864151000977 , 1.0366005897521973
bounds at b_0 : 2.1472654342651367 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0366005897521973
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.0502476692199707
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.051490068435669
bounds at b_0 : 2.146361827850342 , 1.0522403717041016
bounds at b_0 : 2.146361827850342 , 1.0568076372146606
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.0711336135864258
bounds at b_0 : 2.146361827850342 , 1.071717619895935
bounds at b_0 : 2.146361827850342 , 1.1009588241577148
bounds at b_0 : 2.146361827850342 , 1.1009588241577148
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.146361827850342 , 1.153613805770874
bounds at b_0 : 2.144847869873047 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.153613805770874
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1897209882736206
bounds at b_0 : 2.1146531105041504 , 1.1904222965240479
bounds at b_0 : 2.1146531105041504 , 1.1915080547332764
bounds at b_0 : 2.1146531105041504 , 1.191508173942566
bounds at b_0 : 2.1146531105041504 , 1.191508173942566
bounds at b_0 : 2.1146531105041504 , 1.191508173942566
bounds at b_0 : 2.1146531105041504 , 1.191508173942566
bounds at b_0 : 2.1146531105041504 , 1.191508173942566
bounds at b_0 : 2.1146531105041504 , 1.191508173942566
bounds at b_0 : 2.1146531105041504 , 1.191508173942566
bounds at b_0 : 2.1146531105041504 , 1.191508173942566
bounds at b_0 : 2.1146531105041504 , 1.191508173942566
bounds at b_0 : 2.1146531105041504 , 1.191508173942566
bounds at b_0 : 2.1146531105041504 , 1.1916851997375488
bounds at b_0 : 2.1146531105041504 , 1.1925846338272095
bounds at b_0 : 2.1146531105041504 , 1.1926050186157227
bounds at b_0 : 2.1146531105041504 , 1.1927690505981445
bounds at b_0 : 2.1146531105041504 , 1.1927729845046997
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.1146531105041504 , 1.211472511291504
bounds at b_0 : 2.10903263092041 , 1.211472511291504
bounds at b_0 : 2.0732216835021973 , 1.211472511291504
bounds at b_0 : 2.059783935546875 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0335898399353027 , 1.211472511291504
bounds at b_0 : 2.0219407081604004 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.021934747695923 , 1.211472511291504
bounds at b_0 : 2.0216269493103027 , 1.211472511291504
bounds at b_0 : 2.0216269493103027 , 1.211472511291504
bounds at b_0 : 2.0216269493103027 , 1.211472511291504
bounds at b_0 : 2.0216269493103027 , 1.211472511291504
bounds at b_0 : 2.0216269493103027 , 1.211472511291504
bounds at b_0 : 2.0216269493103027 , 1.211472511291504
bounds at b_0 : 2.0216269493103027 , 1.211472511291504
bounds at b_0 : 2.0216269493103027 , 1.211472511291504
bounds at b_0 : 2.0216269493103027 , 1.211472511291504
bounds at b_0 : 2.0216269493103027 , 1.211472511291504
bounds at b_0 : 2.0216269493103027 , 1.211472511291504
bounds at b_0 : 2.0216269493103027 , 1.211472511291504
bounds at b_0 : 2.0216269493103027 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.009105682373047 , 1.211472511291504
bounds at b_0 : 2.0080323219299316 , 1.211472511291504
bounds at b_0 : 2.002046585083008 , 1.211472511291504
bounds at b_0 : 2.002046585083008 , 1.211472511291504
bounds at b_0 : 2.0020406246185303 , 1.211472511291504
bounds at b_0 : 2.0020406246185303 , 1.211472511291504
bounds at b_0 : 2.0020406246185303 , 1.211472511291504
bounds at b_0 : 2.0020406246185303 , 1.211472511291504
bounds at b_0 : 2.0020406246185303 , 1.211472511291504
bounds at b_0 : 2.0017988681793213 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.9931353330612183 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.993133783340454 , 1.211472511291504
bounds at b_0 : 1.9931232929229736 , 1.211472511291504
bounds at b_0 : 1.9931232929229736 , 1.211472511291504
bounds at b_0 : 1.9931232929229736 , 1.211472511291504
bounds at b_0 : 1.9931232929229736 , 1.211472511291504
bounds at b_0 : 1.9931232929229736 , 1.211472511291504
bounds at b_0 : 1.9931232929229736 , 1.211472511291504
bounds at b_0 : 1.9931232929229736 , 1.211472511291504
bounds at b_0 : 1.9931226968765259 , 1.211472511291504
bounds at b_0 : 1.9931213855743408 , 1.211472511291504
bounds at b_0 : 1.9931213855743408 , 1.211472511291504
bounds at b_0 : 1.9931163787841797 , 1.211472511291504
bounds at b_0 : 1.9931163787841797 , 1.211472511291504
bounds at b_0 : 1.9931163787841797 , 1.211472511291504
bounds at b_0 : 1.9931163787841797 , 1.211472511291504
bounds at b_0 : 1.9931163787841797 , 1.211472511291504
bounds at b_0 : 1.9931163787841797 , 1.211472511291504
bounds at b_0 : 1.9931163787841797 , 1.211472511291504
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2122434377670288
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2204506397247314
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542
bounds at b_0 : 1.9931163787841797 , 1.2205427885055542


==> logs2/recycling/recyclingH6.txt <==
bounds at b_0 : 12.0 , -9.312000000000001
bounds at b_0 : 12.0 , -9.312000000000001
bounds at b_0 : 12.0 , -5.76
bounds at b_0 : 10.244999885559082 , -3.9630000591278076
bounds at b_0 : 8.149799346923828 , -2.8324525356292725
bounds at b_0 : 8.149799346923828 , -2.8324525356292725
bounds at b_0 : 8.149799346923828 , -2.8324525356292725
bounds at b_0 : 8.149799346923828 , -2.8324525356292725
bounds at b_0 : 8.149799346923828 , -2.8324525356292725
bounds at b_0 : 7.920000076293945 , -2.8324525356292725
bounds at b_0 : 7.920000076293945 , -2.8324525356292725
bounds at b_0 : 7.920000076293945 , -2.8324525356292725
bounds at b_0 : 7.920000076293945 , -2.8324525356292725
bounds at b_0 : 7.920000076293945 , -2.8324525356292725
bounds at b_0 : 7.920000076293945 , -2.8324525356292725
bounds at b_0 : 7.491835594177246 , -2.8324525356292725
bounds at b_0 : 7.491835594177246 , -2.8324525356292725
bounds at b_0 : 7.491835594177246 , -2.8324525356292725
bounds at b_0 : 7.491835594177246 , -2.8324525356292725
bounds at b_0 : 7.491835594177246 , -2.8324525356292725
bounds at b_0 : 6.04486083984375 , -2.716134786605835
bounds at b_0 : 6.04486083984375 , -2.716134786605835
bounds at b_0 : 6.04486083984375 , -2.716134786605835
bounds at b_0 : 6.04486083984375 , -2.716134786605835
bounds at b_0 : 6.04486083984375 , -2.716134786605835
bounds at b_0 : 6.04486083984375 , -2.1259822845458984
bounds at b_0 : 6.04486083984375 , -2.1259822845458984
bounds at b_0 : 6.04486083984375 , -2.1259822845458984
bounds at b_0 : 6.04486083984375 , -2.1259822845458984
bounds at b_0 : 6.04486083984375 , -2.1259822845458984
bounds at b_0 : 6.04486083984375 , -1.6439247131347656
bounds at b_0 : 6.04486083984375 , -1.6439247131347656
bounds at b_0 : 6.04486083984375 , -1.6439247131347656
bounds at b_0 : 6.04486083984375 , -1.6439247131347656
bounds at b_0 : 6.04486083984375 , -1.6439247131347656
bounds at b_0 : 6.014403820037842 , -1.6439247131347656
bounds at b_0 : 6.014403820037842 , -1.6439247131347656
bounds at b_0 : 6.014403820037842 , -1.6439247131347656
bounds at b_0 : 6.014403820037842 , -1.6439247131347656
bounds at b_0 : 6.014403820037842 , -1.6439247131347656
bounds at b_0 : 5.452303409576416 , -1.6439247131347656
bounds at b_0 : 5.452303409576416 , -1.6439247131347656
bounds at b_0 : 5.452303409576416 , -1.6439247131347656
bounds at b_0 : 5.452303409576416 , -1.6439247131347656
bounds at b_0 : 4.931281566619873 , -1.5585910081863403
bounds at b_0 : 4.931281566619873 , -1.5585910081863403
bounds at b_0 : 4.931281566619873 , -1.5585910081863403
bounds at b_0 : 4.931281566619873 , -1.5585910081863403
bounds at b_0 : 4.931281566619873 , -1.5585910081863403
bounds at b_0 : 4.931281566619873 , -1.5192344188690186
bounds at b_0 : 4.931281566619873 , -1.5192344188690186
bounds at b_0 : 4.931281566619873 , -1.5192344188690186
bounds at b_0 : 4.931281566619873 , -1.5192344188690186
bounds at b_0 : 4.931281566619873 , -1.5192344188690186
bounds at b_0 : 4.809014797210693 , -1.1249645948410034
bounds at b_0 : 4.809014797210693 , -1.1249645948410034
bounds at b_0 : 4.809014797210693 , -1.1249645948410034
bounds at b_0 : 4.809014797210693 , -1.1249645948410034
bounds at b_0 : 4.809014797210693 , -1.1249645948410034
bounds at b_0 : 4.809014797210693 , -1.1249645948410034
bounds at b_0 : 4.809014797210693 , -1.1249645948410034
bounds at b_0 : 4.809014797210693 , -1.1249645948410034
bounds at b_0 : 4.809014797210693 , -1.1249645948410034
bounds at b_0 : 4.809014797210693 , -1.1249645948410034
bounds at b_0 : 4.809014797210693 , -1.1249645948410034
bounds at b_0 : 4.809014797210693 , -1.1249645948410034
bounds at b_0 : 4.809014797210693 , -1.1002695560455322
bounds at b_0 : 4.809014797210693 , -1.1002695560455322
bounds at b_0 : 4.809014797210693 , -1.1002695560455322
bounds at b_0 : 4.809014797210693 , -1.1002695560455322
bounds at b_0 : 4.809014797210693 , -1.1002695560455322
bounds at b_0 : 4.809014797210693 , -1.1002695560455322
bounds at b_0 : 4.809014797210693 , -1.1002695560455322
bounds at b_0 : 4.809014797210693 , -1.1002695560455322
bounds at b_0 : 4.809014797210693 , -1.080322265625
bounds at b_0 : 4.809014797210693 , -1.080322265625
bounds at b_0 : 4.809014797210693 , -1.080322265625
bounds at b_0 : 4.809014797210693 , -1.080322265625
bounds at b_0 : 4.809014797210693 , -1.0759682655334473
bounds at b_0 : 4.809014797210693 , -1.0759682655334473
bounds at b_0 : 4.809014797210693 , -1.0759682655334473
bounds at b_0 : 4.809014797210693 , -1.0537352561950684
bounds at b_0 : 4.809014797210693 , -1.0537352561950684
bounds at b_0 : 4.809014797210693 , -1.0537352561950684
bounds at b_0 : 4.809014797210693 , -1.0537352561950684
bounds at b_0 : 4.803923606872559 , -1.0466346740722656
bounds at b_0 : 4.803923606872559 , -1.0466346740722656
bounds at b_0 : 4.803923606872559 , -1.0466346740722656
bounds at b_0 : 4.803923606872559 , -1.0466346740722656
bounds at b_0 : 4.803923606872559 , -1.0466346740722656
bounds at b_0 : 4.803923606872559 , -1.0466346740722656
bounds at b_0 : 4.803923606872559 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0466346740722656
bounds at b_0 : 4.264190673828125 , -1.0357518196105957
bounds at b_0 : 4.264190673828125 , -1.0357517004013062
bounds at b_0 : 4.264190673828125 , -1.0357517004013062
bounds at b_0 : 4.264190673828125 , -1.0357517004013062
bounds at b_0 : 4.2582478523254395 , -1.0019524097442627
bounds at b_0 : 4.2582478523254395 , -1.0019524097442627
bounds at b_0 : 4.2582478523254395 , -1.0019524097442627
bounds at b_0 : 4.2582478523254395 , -1.0019524097442627
bounds at b_0 : 4.2582478523254395 , -1.0019524097442627
bounds at b_0 : 4.2582478523254395 , -1.0019524097442627
bounds at b_0 : 4.2582478523254395 , -1.0019524097442627
bounds at b_0 : 4.2582478523254395 , -1.0019524097442627
bounds at b_0 : 4.2582478523254395 , -1.0019524097442627
bounds at b_0 : 4.2582478523254395 , -1.0019524097442627
bounds at b_0 : 4.2582478523254395 , -1.0019524097442627
bounds at b_0 : 4.2582478523254395 , -1.0019524097442627
bounds at b_0 : 4.2582478523254395 , -1.0019524097442627
bounds at b_0 : 4.2582478523254395 , -0.9546202421188354
bounds at b_0 : 4.2582478523254395 , -0.9546202421188354
bounds at b_0 : 4.2582478523254395 , -0.9546202421188354
bounds at b_0 : 4.2582478523254395 , -0.9546202421188354
bounds at b_0 : 4.2582478523254395 , -0.9546202421188354
bounds at b_0 : 4.2582478523254395 , -0.8219137191772461
bounds at b_0 : 4.2582478523254395 , -0.8219137191772461
bounds at b_0 : 4.2582478523254395 , -0.8219137191772461
bounds at b_0 : 4.2582478523254395 , -0.8219137191772461
bounds at b_0 : 4.2582478523254395 , -0.8219137191772461
bounds at b_0 : 4.2582478523254395 , -0.8219137191772461
bounds at b_0 : 4.2582478523254395 , -0.8219137191772461
bounds at b_0 : 4.2582478523254395 , -0.8219137191772461
bounds at b_0 : 4.2582478523254395 , -0.8219137191772461
bounds at b_0 : 4.2582478523254395 , -0.793750524520874
bounds at b_0 : 4.2582478523254395 , -0.793750524520874
bounds at b_0 : 4.2582478523254395 , -0.793750524520874
bounds at b_0 : 4.2582478523254395 , -0.793750524520874
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.7730242013931274
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6973445415496826
bounds at b_0 : 4.2582478523254395 , -0.6753968596458435
bounds at b_0 : 4.2582478523254395 , -0.6753968000411987
bounds at b_0 : 4.2582478523254395 , -0.6753968000411987
bounds at b_0 : 4.2582478523254395 , -0.6753968000411987
bounds at b_0 : 4.2582478523254395 , -0.6753968000411987
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.6430503129959106
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.072122097015381 , -0.5915244221687317
bounds at b_0 : 4.070262908935547 , -0.5915244221687317
bounds at b_0 : 4.067996978759766 , -0.5915244221687317
bounds at b_0 : 4.067996978759766 , -0.5915244221687317
bounds at b_0 : 4.067996978759766 , -0.5915244221687317
bounds at b_0 : 4.067996978759766 , -0.5915244221687317
bounds at b_0 : 4.067996978759766 , -0.5915244221687317
bounds at b_0 : 4.067996978759766 , -0.5915244221687317
bounds at b_0 : 3.961358070373535 , -0.5915244221687317
bounds at b_0 : 3.7861177921295166 , -0.5915244221687317
bounds at b_0 : 3.7861175537109375 , -0.5915244221687317
bounds at b_0 : 3.7861175537109375 , -0.5915244221687317
bounds at b_0 : 3.7861175537109375 , -0.5915244221687317
bounds at b_0 : 3.7861175537109375 , -0.5915244221687317
bounds at b_0 : 3.7861175537109375 , -0.5915244221687317
bounds at b_0 : 3.7861175537109375 , -0.5915244221687317
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5395745038986206
bounds at b_0 : 3.7861175537109375 , -0.5168598294258118
bounds at b_0 : 3.7861175537109375 , -0.516859769821167
bounds at b_0 : 3.7861175537109375 , -0.516859769821167
bounds at b_0 : 3.7861175537109375 , -0.516859769821167
bounds at b_0 : 3.7861175537109375 , -0.516859769821167
bounds at b_0 : 3.7861175537109375 , -0.516859769821167
bounds at b_0 : 3.7861175537109375 , -0.516859769821167
bounds at b_0 : 3.7861175537109375 , -0.516859769821167
bounds at b_0 : 3.7861175537109375 , -0.4717458486557007
bounds at b_0 : 3.7861175537109375 , -0.4717458486557007
bounds at b_0 : 3.7861175537109375 , -0.4717458486557007
bounds at b_0 : 3.7861175537109375 , -0.4717458486557007
bounds at b_0 : 3.7861175537109375 , -0.4717458486557007
bounds at b_0 : 3.7861175537109375 , -0.4717458486557007
bounds at b_0 : 3.7861175537109375 , -0.4717458486557007
bounds at b_0 : 3.7861175537109375 , -0.4717458486557007
bounds at b_0 : 3.7861175537109375 , -0.4717458486557007
bounds at b_0 : 3.7861175537109375 , -0.4717458486557007
bounds at b_0 : 3.7861175537109375 , -0.4717458486557007
bounds at b_0 : 3.7861175537109375 , -0.4717458486557007
bounds at b_0 : 3.7861175537109375 , -0.4690716862678528
bounds at b_0 : 3.7861175537109375 , -0.4690716862678528
bounds at b_0 : 3.7861175537109375 , -0.4690716862678528
bounds at b_0 : 3.7861175537109375 , -0.4690716862678528
bounds at b_0 : 3.7861175537109375 , -0.4690716862678528
bounds at b_0 : 3.7861175537109375 , -0.4690716862678528
bounds at b_0 : 3.7861175537109375 , -0.4690716862678528
bounds at b_0 : 3.7861175537109375 , -0.4690716862678528
bounds at b_0 : 3.7861175537109375 , -0.4690716862678528
bounds at b_0 : 3.7861175537109375 , -0.4690716862678528
bounds at b_0 : 3.7861175537109375 , -0.4690716862678528
bounds at b_0 : 3.7861175537109375 , -0.4690716862678528
bounds at b_0 : 3.7861175537109375 , -0.4690716862678528
bounds at b_0 : 3.7861175537109375 , -0.4690716862678528
bounds at b_0 : 3.7861175537109375 , -0.46716564893722534
bounds at b_0 : 3.7861175537109375 , -0.46716564893722534
bounds at b_0 : 3.7861175537109375 , -0.46716564893722534
bounds at b_0 : 3.7861175537109375 , -0.46716564893722534
bounds at b_0 : 3.7861175537109375 , -0.46716564893722534
bounds at b_0 : 3.7861175537109375 , -0.46716564893722534
bounds at b_0 : 3.7861175537109375 , -0.46716564893722534
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3791394829750061
bounds at b_0 : 3.7861175537109375 , -0.3668656647205353
bounds at b_0 : 3.7861175537109375 , -0.3668656349182129
bounds at b_0 : 3.7861175537109375 , -0.3668656349182129
bounds at b_0 : 3.7861175537109375 , -0.3668656349182129
bounds at b_0 : 3.7861175537109375 , -0.3668656349182129
bounds at b_0 : 3.7861175537109375 , -0.320605605840683
bounds at b_0 : 3.7861175537109375 , -0.320605605840683
bounds at b_0 : 3.7861175537109375 , -0.320605605840683
bounds at b_0 : 3.7861175537109375 , -0.320605605840683
bounds at b_0 : 3.7861175537109375 , -0.320605605840683
bounds at b_0 : 3.7861175537109375 , -0.320605605840683
bounds at b_0 : 3.7861175537109375 , -0.320605605840683
bounds at b_0 : 3.7861175537109375 , -0.320605605840683
bounds at b_0 : 3.7861175537109375 , -0.320605605840683
bounds at b_0 : 3.7861175537109375 , -0.320605605840683
bounds at b_0 : 3.7861175537109375 , -0.320605605840683
bounds at b_0 : 3.7861175537109375 , -0.320605605840683
bounds at b_0 : 3.7861175537109375 , -0.320605605840683
bounds at b_0 : 3.760296583175659 , -0.320605605840683
bounds at b_0 : 3.7328526973724365 , -0.320605605840683
bounds at b_0 : 3.7328526973724365 , -0.320605605840683
bounds at b_0 : 3.7328526973724365 , -0.320605605840683
bounds at b_0 : 3.7259066104888916 , -0.320605605840683
bounds at b_0 : 3.7198948860168457 , -0.320605605840683
bounds at b_0 : 3.7198948860168457 , -0.320605605840683
bounds at b_0 : 3.7198948860168457 , -0.320605605840683
bounds at b_0 : 3.7198948860168457 , -0.320605605840683
bounds at b_0 : 3.7198948860168457 , -0.320605605840683
bounds at b_0 : 3.7198948860168457 , -0.320605605840683
bounds at b_0 : 3.7198948860168457 , -0.320605605840683
bounds at b_0 : 3.7198948860168457 , -0.320605605840683
bounds at b_0 : 3.7198948860168457 , -0.320605605840683
bounds at b_0 : 3.7198948860168457 , -0.320605605840683
bounds at b_0 : 3.7198948860168457 , -0.320605605840683
bounds at b_0 : 3.681694507598877 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.320605605840683
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.29919564723968506
bounds at b_0 : 3.6389474868774414 , -0.25297173857688904
bounds at b_0 : 3.6389474868774414 , -0.25297170877456665
bounds at b_0 : 3.6389474868774414 , -0.25297170877456665
bounds at b_0 : 3.6389474868774414 , -0.25297170877456665
bounds at b_0 : 3.6389474868774414 , -0.25297170877456665
bounds at b_0 : 3.6389474868774414 , -0.25297170877456665
bounds at b_0 : 3.6389474868774414 , -0.25297170877456665
bounds at b_0 : 3.6389474868774414 , -0.25297170877456665
bounds at b_0 : 3.6389474868774414 , -0.25297170877456665
bounds at b_0 : 3.6389474868774414 , -0.25297170877456665
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17990581691265106
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.17989037930965424
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.1489984095096588
bounds at b_0 : 3.6389474868774414 , -0.14694924652576447
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.14694920182228088
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10496976971626282
bounds at b_0 : 3.6389474868774414 , -0.10462445020675659
bounds at b_0 : 3.6389474868774414 , -0.10462445020675659
bounds at b_0 : 3.6389474868774414 , -0.10462445020675659
bounds at b_0 : 3.6389474868774414 , -0.10462445020675659
bounds at b_0 : 3.6389474868774414 , -0.10462445020675659
bounds at b_0 : 3.6389474868774414 , -0.10462445020675659
bounds at b_0 : 3.6389474868774414 , -0.10462445020675659
bounds at b_0 : 3.6389474868774414 , -0.10462445020675659
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05954904109239578
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05881480500102043
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6389474868774414 , -0.05239240080118179
bounds at b_0 : 3.6141438484191895 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.6123690605163574 , -0.05239240080118179
bounds at b_0 : 3.611449718475342 , -0.05239240080118179
bounds at b_0 : 3.611379861831665 , -0.05239240080118179
bounds at b_0 : 3.611379861831665 , -0.05239240080118179
bounds at b_0 : 3.611379861831665 , -0.05239240080118179
bounds at b_0 : 3.611379861831665 , -0.05239240080118179
bounds at b_0 : 3.611379861831665 , -0.05239240080118179
bounds at b_0 : 3.611379861831665 , -0.05239240080118179
bounds at b_0 : 3.611379861831665 , -0.05239240080118179
bounds at b_0 : 3.611379861831665 , -0.05239240080118179
bounds at b_0 : 3.611379861831665 , -0.05239240080118179
bounds at b_0 : 3.611379861831665 , -0.05239240080118179
bounds at b_0 : 3.611379861831665 , -0.05239240080118179
bounds at b_0 : 3.611379861831665 , -0.05239240080118179
bounds at b_0 : 3.609787940979004 , -0.05239240080118179
bounds at b_0 : 3.6060292720794678 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05239240080118179
bounds at b_0 : 3.605503559112549 , -0.05230775848031044
bounds at b_0 : 3.605503559112549 , -0.05230775848031044
bounds at b_0 : 3.605503559112549 , -0.05230775848031044
bounds at b_0 : 3.605503559112549 , -0.05230775848031044
bounds at b_0 : 3.605503559112549 , -0.05230775848031044
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -0.008013720624148846
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.605503559112549 , -1.3500993372872472E-4
bounds at b_0 : 3.597870349884033 , -1.3500993372872472E-4
bounds at b_0 : 3.5806686878204346 , -1.3500993372872472E-4
bounds at b_0 : 3.577120780944824 , -1.3500993372872472E-4
bounds at b_0 : 3.569364070892334 , -1.3500993372872472E-4
bounds at b_0 : 3.569068193435669 , -1.3500993372872472E-4
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.0070389858447015285
bounds at b_0 : 3.5684211254119873 , 0.025156820192933083
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025156861171126366
bounds at b_0 : 3.5684211254119873 , 0.025288717821240425
bounds at b_0 : 3.5684211254119873 , 0.02528872713446617
bounds at b_0 : 3.5684211254119873 , 0.02528872713446617
bounds at b_0 : 3.5684211254119873 , 0.02528872713446617
bounds at b_0 : 3.5684211254119873 , 0.02528872713446617
bounds at b_0 : 3.5684211254119873 , 0.02528872713446617
bounds at b_0 : 3.5684211254119873 , 0.02528872713446617
bounds at b_0 : 3.5684211254119873 , 0.02528872713446617
bounds at b_0 : 3.5684211254119873 , 0.02528872713446617
bounds at b_0 : 3.5684211254119873 , 0.02528872713446617
bounds at b_0 : 3.5684211254119873 , 0.02528872713446617
bounds at b_0 : 3.5684211254119873 , 0.02528872713446617
bounds at b_0 : 3.5684211254119873 , 0.02528872713446617
bounds at b_0 : 3.5684211254119873 , 0.026514729484915733
bounds at b_0 : 3.5684211254119873 , 0.02651474066078663
bounds at b_0 : 3.5684211254119873 , 0.026514770463109016
bounds at b_0 : 3.5684211254119873 , 0.026514770463109016
bounds at b_0 : 3.5684211254119873 , 0.026514770463109016
bounds at b_0 : 3.5684211254119873 , 0.026681290939450264
bounds at b_0 : 3.5684211254119873 , 0.026681290939450264
bounds at b_0 : 3.5684211254119873 , 0.026681290939450264
bounds at b_0 : 3.5684211254119873 , 0.026681290939450264
bounds at b_0 : 3.5684211254119873 , 0.026901645585894585
bounds at b_0 : 3.5684211254119873 , 0.026953060179948807
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.028624020516872406
bounds at b_0 : 3.5684211254119873 , 0.030615901574492455
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.5684211254119873 , 0.06436186283826828
bounds at b_0 : 3.500871419906616 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.06436186283826828
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07332175970077515
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.398890733718872 , 0.07824800908565521
bounds at b_0 : 3.396115779876709 , 0.07824800908565521
bounds at b_0 : 3.3744401931762695 , 0.07824800908565521
bounds at b_0 : 3.3265483379364014 , 0.07824800908565521
bounds at b_0 : 3.3265483379364014 , 0.07824800908565521
bounds at b_0 : 3.3265483379364014 , 0.07824800908565521
bounds at b_0 : 3.3265483379364014 , 0.07824800908565521
bounds at b_0 : 3.3265483379364014 , 0.07824800908565521
bounds at b_0 : 3.3265483379364014 , 0.07824800908565521
bounds at b_0 : 3.3265483379364014 , 0.07824800908565521
bounds at b_0 : 3.3265483379364014 , 0.07824800908565521
bounds at b_0 : 3.3265483379364014 , 0.07824800908565521
bounds at b_0 : 3.3265483379364014 , 0.07824800908565521
bounds at b_0 : 3.3265483379364014 , 0.07824800908565521
bounds at b_0 : 3.3265483379364014 , 0.07824800908565521
bounds at b_0 : 3.3265483379364014 , 0.07824800908565521
bounds at b_0 : 3.3251869678497314 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.321653366088867 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07824800908565521
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07866382598876953
bounds at b_0 : 3.277817964553833 , 0.07882298529148102
bounds at b_0 : 3.277817964553833 , 0.07970771938562393
bounds at b_0 : 3.277817964553833 , 0.07987552881240845
bounds at b_0 : 3.277817964553833 , 0.09774045646190643
bounds at b_0 : 3.277817964553833 , 0.09774045646190643
bounds at b_0 : 3.277817964553833 , 0.09774045646190643
bounds at b_0 : 3.277817964553833 , 0.09774045646190643
bounds at b_0 : 3.277817964553833 , 0.09774045646190643
bounds at b_0 : 3.277817964553833 , 0.09774045646190643
bounds at b_0 : 3.277817964553833 , 0.0985853523015976
bounds at b_0 : 3.277817964553833 , 0.0985853523015976
bounds at b_0 : 3.277817964553833 , 0.0985853523015976
bounds at b_0 : 3.277817964553833 , 0.0985853523015976
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.277817964553833 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.2778067588806152 , 0.12216021120548248
bounds at b_0 : 3.271754264831543 , 0.12216021120548248
bounds at b_0 : 3.271735191345215 , 0.12216021120548248
bounds at b_0 : 3.2697017192840576 , 0.12216021120548248
bounds at b_0 : 3.269618034362793 , 0.12216021120548248
bounds at b_0 : 3.269618034362793 , 0.12216021120548248
bounds at b_0 : 3.269618034362793 , 0.12216021120548248
bounds at b_0 : 3.267416000366211 , 0.12216021120548248
bounds at b_0 : 3.2577240467071533 , 0.12216021120548248
bounds at b_0 : 3.2546253204345703 , 0.12216021120548248
bounds at b_0 : 3.2534141540527344 , 0.12216021120548248
bounds at b_0 : 3.2534141540527344 , 0.12216021120548248
bounds at b_0 : 3.2534141540527344 , 0.12216021120548248
bounds at b_0 : 3.2534141540527344 , 0.12216021120548248
bounds at b_0 : 3.2534141540527344 , 0.12216021120548248
bounds at b_0 : 3.2534141540527344 , 0.12216021120548248
bounds at b_0 : 3.2534141540527344 , 0.12216021120548248
bounds at b_0 : 3.252720832824707 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.252446174621582 , 0.12216021120548248
bounds at b_0 : 3.245718240737915 , 0.12216021120548248
bounds at b_0 : 3.245718240737915 , 0.12216021120548248
bounds at b_0 : 3.245718240737915 , 0.12216021120548248
bounds at b_0 : 3.245718240737915 , 0.12216021120548248
bounds at b_0 : 3.242711305618286 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2257297039031982 , 0.12216021120548248
bounds at b_0 : 3.2230372428894043 , 0.12216021120548248
bounds at b_0 : 3.2215428352355957 , 0.12216021120548248
bounds at b_0 : 3.2215428352355957 , 0.12216021120548248
bounds at b_0 : 3.2215428352355957 , 0.12216021120548248
bounds at b_0 : 3.2215428352355957 , 0.12216021120548248
bounds at b_0 : 3.2215428352355957 , 0.12216021120548248
bounds at b_0 : 3.2215428352355957 , 0.12216021120548248
bounds at b_0 : 3.2215428352355957 , 0.12216021120548248
bounds at b_0 : 3.2215428352355957 , 0.12216021120548248
bounds at b_0 : 3.2215428352355957 , 0.12216021120548248
bounds at b_0 : 3.2215428352355957 , 0.12216021120548248
bounds at b_0 : 3.2215428352355957 , 0.12216021120548248
bounds at b_0 : 3.2215428352355957 , 0.12216021120548248
bounds at b_0 : 3.2206907272338867 , 0.12216021120548248
bounds at b_0 : 3.2201054096221924 , 0.12216021120548248
bounds at b_0 : 3.2201054096221924 , 0.12216021120548248
bounds at b_0 : 3.204317569732666 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12216021120548248
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.12249238789081573
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.17815597355365753
bounds at b_0 : 3.17771053314209 , 0.18115636706352234
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.18115638196468353
bounds at b_0 : 3.17771053314209 , 0.19014254212379456
bounds at b_0 : 3.17771053314209 , 0.19014254212379456
bounds at b_0 : 3.17771053314209 , 0.19014254212379456
bounds at b_0 : 3.17771053314209 , 0.19014254212379456
bounds at b_0 : 3.17771053314209 , 0.19014254212379456
bounds at b_0 : 3.17771053314209 , 0.19014254212379456
bounds at b_0 : 3.17771053314209 , 0.19014254212379456
bounds at b_0 : 3.17771053314209 , 0.19014254212379456
bounds at b_0 : 3.17771053314209 , 0.19014254212379456
bounds at b_0 : 3.17771053314209 , 0.19014254212379456
bounds at b_0 : 3.17771053314209 , 0.19014254212379456
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.19870314002037048
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.20258842408657074
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25280311703681946
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.25523215532302856
bounds at b_0 : 3.17771053314209 , 0.2717662751674652
bounds at b_0 : 3.17771053314209 , 0.290408194065094
bounds at b_0 : 3.17771053314209 , 0.290408194065094
bounds at b_0 : 3.17771053314209 , 0.290408194065094
bounds at b_0 : 3.17771053314209 , 0.290408194065094
bounds at b_0 : 3.17771053314209 , 0.2916242480278015
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.2917948365211487
bounds at b_0 : 3.17771053314209 , 0.3114888370037079
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3114888668060303
bounds at b_0 : 3.17771053314209 , 0.3140239715576172
bounds at b_0 : 3.17771053314209 , 0.3140240013599396
bounds at b_0 : 3.17771053314209 , 0.3140240013599396
bounds at b_0 : 3.17771053314209 , 0.3140240013599396
bounds at b_0 : 3.17771053314209 , 0.3140240013599396
bounds at b_0 : 3.17771053314209 , 0.3140240013599396
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.31831562519073486
bounds at b_0 : 3.17771053314209 , 0.3378310799598694
bounds at b_0 : 3.17771053314209 , 0.3378310799598694
bounds at b_0 : 3.17771053314209 , 0.3378310799598694
bounds at b_0 : 3.17771053314209 , 0.3378310799598694
bounds at b_0 : 3.17771053314209 , 0.3378310799598694
bounds at b_0 : 3.17771053314209 , 0.3378310799598694
bounds at b_0 : 3.17771053314209 , 0.3378310799598694
bounds at b_0 : 3.17771053314209 , 0.3378310799598694
bounds at b_0 : 3.17771053314209 , 0.3378310799598694
bounds at b_0 : 3.17771053314209 , 0.3378310799598694
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.33974432945251465
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3445654809474945
bounds at b_0 : 3.17771053314209 , 0.3452228903770447
bounds at b_0 : 3.17771053314209 , 0.3452228903770447
bounds at b_0 : 3.17771053314209 , 0.34522292017936707
bounds at b_0 : 3.17771053314209 , 0.34522292017936707
bounds at b_0 : 3.17771053314209 , 0.34877532720565796
bounds at b_0 : 3.17771053314209 , 0.34877532720565796
bounds at b_0 : 3.17771053314209 , 0.34877532720565796
bounds at b_0 : 3.17771053314209 , 0.34877532720565796
bounds at b_0 : 3.17771053314209 , 0.34877532720565796
bounds at b_0 : 3.17771053314209 , 0.34877532720565796
bounds at b_0 : 3.17771053314209 , 0.34877532720565796
bounds at b_0 : 3.17771053314209 , 0.34877532720565796
bounds at b_0 : 3.17771053314209 , 0.34877532720565796
bounds at b_0 : 3.17771053314209 , 0.34877532720565796
bounds at b_0 : 3.17771053314209 , 0.34877532720565796
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.38333526253700256
bounds at b_0 : 3.17771053314209 , 0.39993607997894287
bounds at b_0 : 3.17771053314209 , 0.43709710240364075
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.17771053314209 , 0.4383660852909088
bounds at b_0 : 3.1771464347839355 , 0.4383660852909088
bounds at b_0 : 3.174582004547119 , 0.4383660852909088
bounds at b_0 : 3.174582004547119 , 0.4383660852909088
bounds at b_0 : 3.174582004547119 , 0.4383660852909088
bounds at b_0 : 3.174582004547119 , 0.4383660852909088
bounds at b_0 : 3.174582004547119 , 0.4383660852909088
bounds at b_0 : 3.174582004547119 , 0.4383660852909088
bounds at b_0 : 3.174582004547119 , 0.4383660852909088
bounds at b_0 : 3.174582004547119 , 0.4383660852909088
bounds at b_0 : 3.174582004547119 , 0.4383660852909088
bounds at b_0 : 3.156013250350952 , 0.4383660852909088
bounds at b_0 : 3.153106927871704 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.1307456493377686 , 0.4383660852909088
bounds at b_0 : 3.104823589324951 , 0.4383660852909088
bounds at b_0 : 3.104823589324951 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.104823350906372 , 0.4383660852909088
bounds at b_0 : 3.1030185222625732 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.099911689758301 , 0.4383660852909088
bounds at b_0 : 3.0998892784118652 , 0.4383660852909088
bounds at b_0 : 3.0997490882873535 , 0.4383660852909088
bounds at b_0 : 3.0976054668426514 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088
bounds at b_0 : 3.094088077545166 , 0.4383660852909088

